Using gaps in N-body tidal streams to probe missing satellites

We use N-body simulations to model the tidal disruption of a star cluster in a Milky-Way-sized dark matter halo, which results in a narrow stream comparable to (but slightly wider than) Pal-5 or GD-1. The mean Galactic dark matter halo is modeled by a spherical Navarro-Frenk-White (NFW) potential with subhalos predicted by the LCDM cosmological model. The distribution and mass function of the subhalos follow the results from the Aquarius simulation. We use a matched filter approach to look for "gaps" in tidal streams at 12 length scales from 0.1 kpc to 5 kpc, which appear as characteristic dips in the linear densities along the streams. We find that, in addition to the subhalos' perturbations, the epicyclic overdensities (EOs) due to the coherent epicyclic motions of particles in a stream also produce gap-like signals near the progenitor. We measure the gap spectra - the gap formation rates as functions of gap length - due to both subhalo perturbations and EOs, which have not been accounted for together by previous studies. Finally, we project the simulated streams onto the sky to investigate issues when interpreting gap spectra in observations. In particular, we find that gap spectra from low signal-to-noise observations can be biased by the orbital phase of the stream. This indicates that the study of stream gaps will benefit greatly from high-quality data from future missions.

==> figs/gaprate_gapsize/GD1_spectrum.txt <==
10 1
4.8 2
3.6 3
2.8 4
1.4 5
1 6
0.800000000000004 7
0.6 8
0.599999999999998 9
0.400000000000006 10
0.400000000000002 11
0.199999999999999 12


==> figs/gaprate_gapsize/gapperlength_gapsize_cl0.99_central0.04_lim0.dat <==
   1.0000000e-01   5.2483693e-01   3.0425268e-01   3.8511060e-01   3.1965479e-01   3.6965385e-01   4.1340215e-01   5.1286682e-01   2.0085788e-01
   1.4270915e-01   4.6652172e-01   1.5212634e-01   1.9255530e-01   2.2375836e-01   2.6883916e-01   2.0670108e-01   1.7095561e-01   8.0343152e-02
   2.0365901e-01   4.6652172e-01   1.5212634e-01   1.6046275e-01   1.5982740e-01   2.0162937e-01   2.0670108e-01   1.4246300e-01   8.0343152e-02
   2.9064005e-01   4.6652172e-01   1.5212634e-01   1.6046275e-01   1.2786192e-01   1.6802448e-01   1.3780072e-01   1.1397040e-01   6.0257364e-02
   4.1476994e-01   4.6652172e-01   1.5212634e-01   1.6046275e-01   1.2786192e-01   1.3441958e-01   6.8900359e-02   5.6985202e-02   6.0257364e-02
   5.9191466e-01   3.4989129e-01   1.1409476e-01   1.6046275e-01   9.5896438e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.4471637e-01   5.8315215e-02   7.6063171e-02   6.4185100e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2054876e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7203410e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4550841e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.5036296e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/gapperlength_gapsize_cl0.99_lim0.dat <==
   1.0000000e-01   4.6652172e-01   3.0425268e-01   3.2092550e-01   1.9179288e-01   2.3523427e-01   4.1340215e-01   2.8492601e-01   2.4102946e-01
   1.4270915e-01   2.3326086e-01   1.5212634e-01   1.9255530e-01   1.5982740e-01   2.0162937e-01   2.7560144e-01   2.5643341e-01   1.0042894e-01
   2.0365901e-01   2.3326086e-01   1.1409476e-01   1.2837020e-01   1.2786192e-01   2.0162937e-01   2.4115126e-01   2.2794081e-01   1.0042894e-01
   2.9064005e-01   2.3326086e-01   1.1409476e-01   1.2837020e-01   1.2786192e-01   1.6802448e-01   1.3780072e-01   1.7095561e-01   8.0343152e-02
   4.1476994e-01   2.3326086e-01   1.1409476e-01   1.2837020e-01   1.2786192e-01   6.7209791e-02   0.0000000e+00   0.0000000e+00   4.0171576e-02
   5.9191466e-01   2.3326086e-01   1.1409476e-01   1.2837020e-01   6.3930959e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.4471637e-01   0.0000000e+00   7.6063171e-02   3.2092550e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2054876e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7203410e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4550841e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.5036296e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/gapperlength_gapsize_mass1.1e5_1e8_cl0.99_central0.04_lim0.dat <==
   1.0000000e-01   5.4686294e-01   2.2026057e-01   5.3221591e-01   3.2636314e-01   3.9527340e-01   4.6724505e-01   3.4587491e-01   1.7274790e-01
   1.4270915e-01   3.2811777e-01   2.2026057e-01   3.1306818e-01   2.6109051e-01   3.2939450e-01   4.6724505e-01   2.6352374e-01   1.5945960e-01
   2.0365901e-01   3.2811777e-01   1.8355048e-01   1.8784091e-01   2.2845420e-01   3.2939450e-01   3.9346952e-01   2.4705351e-01   1.3288300e-01
   2.9064005e-01   3.2811777e-01   1.8355048e-01   1.8784091e-01   1.9581788e-01   3.2939450e-01   3.1969398e-01   1.6470234e-01   1.1959470e-01
   4.1476994e-01   3.2811777e-01   1.8355048e-01   1.2522727e-01   1.9581788e-01   2.3057615e-01   2.2132660e-01   1.1529164e-01   1.1959470e-01
   5.9191466e-01   2.7343147e-01   1.8355048e-01   1.2522727e-01   9.7908942e-02   9.8818350e-02   1.2295922e-01   1.1529164e-01   9.3018102e-02
   8.4471637e-01   1.0937259e-01   1.1013029e-01   3.1306818e-02   6.5272628e-02   6.5878900e-02   7.3775535e-02   6.5880935e-02   5.3153201e-02
   1.2054876e+00   0.0000000e+00   3.6710096e-02   3.1306818e-02   6.5272628e-02   6.5878900e-02   7.3775535e-02   4.9410702e-02   3.9864901e-02
   1.7203410e+00   0.0000000e+00   3.6710096e-02   3.1306818e-02   0.0000000e+00   3.2939450e-02   4.9183690e-02   3.2940468e-02   1.3288300e-02
   2.4550841e+00   0.0000000e+00   3.6710096e-02   3.1306818e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.6470234e-02   0.0000000e+00
   3.5036296e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/gapperlength_gapsize_mass1.1e5_1e8_cl0.99_central0.04_lim5.dat <==
   1.0000000e-01   4.8273513e-01   1.7400925e-01   2.2787427e-01   2.4223967e-01   1.9647587e-01   2.2828156e-01   1.9717802e-01   1.3792222e-01
   1.4270915e-01   3.6205135e-01   1.7400925e-01   1.8229942e-01   1.4534380e-01   9.8237936e-02   2.2828156e-01   1.5774242e-01   1.2259753e-01
   2.0365901e-01   3.6205135e-01   1.1600617e-01   4.5574855e-02   9.6895868e-02   9.8237936e-02   2.2828156e-01   1.3802461e-01   9.1948148e-02
   2.9064005e-01   3.6205135e-01   1.1600617e-01   4.5574855e-02   4.8447934e-02   9.8237936e-02   1.6305826e-01   9.8589010e-02   7.6623457e-02
   4.1476994e-01   3.6205135e-01   1.1600617e-01   4.5574855e-02   4.8447934e-02   4.9118968e-02   1.3044661e-01   7.8871208e-02   7.6623457e-02
   5.9191466e-01   2.4136757e-01   1.1600617e-01   4.5574855e-02   4.8447934e-02   4.9118968e-02   9.7834955e-02   7.8871208e-02   7.6623457e-02
   8.4471637e-01   2.4136757e-01   5.8003083e-02   4.5574855e-02   4.8447934e-02   4.9118968e-02   9.7834955e-02   5.9153406e-02   3.0649383e-02
   1.2054876e+00   0.0000000e+00   5.8003083e-02   4.5574855e-02   4.8447934e-02   4.9118968e-02   9.7834955e-02   3.9435604e-02   1.5324691e-02
   1.7203410e+00   0.0000000e+00   5.8003083e-02   4.5574855e-02   0.0000000e+00   4.9118968e-02   6.5223303e-02   1.9717802e-02   0.0000000e+00
   2.4550841e+00   0.0000000e+00   5.8003083e-02   4.5574855e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.5036296e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/gapperlength_gapsize_mass1.1e5_1e8_cl0.99_lim0.dat <==
   1.0000000e-01   3.2811777e-01   2.9368076e-01   3.7568182e-01   2.2845420e-01   4.2821285e-01   3.4428583e-01   2.9646421e-01   2.7905431e-01
   1.4270915e-01   3.2811777e-01   2.2026057e-01   2.1914773e-01   1.6318157e-01   4.2821285e-01   2.9510214e-01   2.9646421e-01   2.2590111e-01
   2.0365901e-01   2.7343147e-01   2.2026057e-01   1.8784091e-01   1.6318157e-01   2.9645505e-01   2.9510214e-01   2.7999398e-01   2.1261281e-01
   2.9064005e-01   2.1874518e-01   1.8355048e-01   1.8784091e-01   1.6318157e-01   2.9645505e-01   2.7051029e-01   2.4705351e-01   2.1261281e-01
   4.1476994e-01   1.6405888e-01   1.8355048e-01   1.8784091e-01   1.6318157e-01   2.6351560e-01   1.4755107e-01   1.8117257e-01   2.1261281e-01
   5.9191466e-01   1.6405888e-01   1.8355048e-01   1.8784091e-01   9.7908942e-02   1.6469725e-01   1.2295922e-01   1.1529164e-01   1.4617130e-01
   8.4471637e-01   5.4686294e-02   1.4684038e-01   9.3920454e-02   6.5272628e-02   9.8818350e-02   1.2295922e-01   6.5880935e-02   7.9729802e-02
   1.2054876e+00   5.4686294e-02   7.3420191e-02   6.2613636e-02   3.2636314e-02   9.8818350e-02   4.9183690e-02   3.2940468e-02   5.3153201e-02
   1.7203410e+00   5.4686294e-02   7.3420191e-02   3.1306818e-02   0.0000000e+00   3.2939450e-02   4.9183690e-02   3.2940468e-02   1.3288300e-02
   2.4550841e+00   0.0000000e+00   3.6710096e-02   3.1306818e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.6470234e-02   0.0000000e+00
   3.5036296e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.6470234e-02   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.6470234e-02   0.0000000e+00


==> figs/gaprate_gapsize/gapperlength_gapsize_mass1.1e5_1e8_cl0.99_lim5.dat <==
   1.0000000e-01   2.4136757e-01   2.9001541e-01   2.7344913e-01   9.6895868e-02   2.9471381e-01   1.6305826e-01   2.1689582e-01   2.7584444e-01
   1.4270915e-01   2.4136757e-01   2.3201233e-01   9.1149710e-02   4.8447934e-02   2.9471381e-01   1.3044661e-01   2.1689582e-01   2.1454568e-01
   2.0365901e-01   2.4136757e-01   2.3201233e-01   4.5574855e-02   4.8447934e-02   1.9647587e-01   1.3044661e-01   1.9717802e-01   1.9922099e-01
   2.9064005e-01   1.2068378e-01   1.7400925e-01   4.5574855e-02   4.8447934e-02   1.9647587e-01   1.3044661e-01   1.9717802e-01   1.9922099e-01
   4.1476994e-01   0.0000000e+00   1.7400925e-01   4.5574855e-02   4.8447934e-02   1.9647587e-01   9.7834955e-02   1.3802461e-01   1.9922099e-01
   5.9191466e-01   0.0000000e+00   1.7400925e-01   4.5574855e-02   4.8447934e-02   1.9647587e-01   9.7834955e-02   9.8589010e-02   1.5324691e-01
   8.4471637e-01   0.0000000e+00   1.7400925e-01   4.5574855e-02   4.8447934e-02   1.4735690e-01   9.7834955e-02   5.9153406e-02   7.6623457e-02
   1.2054876e+00   0.0000000e+00   1.1600617e-01   4.5574855e-02   4.8447934e-02   1.4735690e-01   3.2611652e-02   1.9717802e-02   4.5974074e-02
   1.7203410e+00   0.0000000e+00   1.1600617e-01   4.5574855e-02   0.0000000e+00   4.9118968e-02   3.2611652e-02   1.9717802e-02   1.5324691e-02
   2.4550841e+00   0.0000000e+00   5.8003083e-02   4.5574855e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.5036296e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/gapperlength_gapsize_mass1.3e7_1e8_cl0.99_central0.04_lim0.dat <==
   1.0000000e-01   5.8352630e-01   2.2956152e-01   4.5051703e-01   2.5155979e-01   3.8092119e-01   4.5172124e-01   4.3306495e-01   2.0949352e-01
   1.4270915e-01   4.0846841e-01   1.5304101e-01   2.2525851e-01   2.5155979e-01   2.8569090e-01   3.6137699e-01   3.8211613e-01   2.0949352e-01
   2.0365901e-01   4.0846841e-01   1.5304101e-01   1.6089894e-01   1.8866984e-01   2.5394746e-01   3.6137699e-01   3.8211613e-01   1.5235892e-01
   2.9064005e-01   4.0846841e-01   1.5304101e-01   1.6089894e-01   1.8866984e-01   2.2220403e-01   3.6137699e-01   2.5474409e-01   1.5235892e-01
   4.1476994e-01   2.9176315e-01   1.5304101e-01   1.2871915e-01   1.5722487e-01   1.5871716e-01   1.8068850e-01   1.5284645e-01   5.7134596e-02
   5.9191466e-01   2.3341052e-01   1.5304101e-01   1.2871915e-01   1.5722487e-01   6.3486866e-02   9.0344248e-02   1.2737204e-01   5.7134596e-02
   8.4471637e-01   1.1670526e-01   1.1478076e-01   6.4359575e-02   3.1444974e-02   6.3486866e-02   9.0344248e-02   1.2737204e-01   5.7134596e-02
   1.2054876e+00   5.8352630e-02   3.8260253e-02   6.4359575e-02   3.1444974e-02   6.3486866e-02   9.0344248e-02   7.6423226e-02   1.9044865e-02
   1.7203410e+00   0.0000000e+00   3.8260253e-02   3.2179788e-02   3.1444974e-02   6.3486866e-02   9.0344248e-02   5.0948817e-02   1.9044865e-02
   2.4550841e+00   0.0000000e+00   3.8260253e-02   3.2179788e-02   0.0000000e+00   3.1743433e-02   3.0114749e-02   2.5474409e-02   0.0000000e+00
   3.5036296e+00   0.0000000e+00   3.8260253e-02   0.0000000e+00   0.0000000e+00   3.1743433e-02   0.0000000e+00   2.5474409e-02   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.5474409e-02   0.0000000e+00


==> figs/gaprate_gapsize/gapperlength_gapsize_mass1.3e7_1e8_cl0.99_central0.04_lim5.dat <==
   1.0000000e-01   5.6044480e-01   1.8591064e-01   3.3214068e-01   9.1736449e-02   2.7903630e-01   3.0164197e-01   2.0509257e-01   7.0575630e-02
   1.4270915e-01   2.8022240e-01   6.1970213e-02   9.4897337e-02   9.1736449e-02   1.8602420e-01   1.7236684e-01   1.7091048e-01   7.0575630e-02
   2.0365901e-01   2.8022240e-01   6.1970213e-02   9.4897337e-02   4.5868225e-02   1.3951815e-01   1.7236684e-01   1.7091048e-01   2.3525210e-02
   2.9064005e-01   2.8022240e-01   6.1970213e-02   9.4897337e-02   4.5868225e-02   9.3012099e-02   1.7236684e-01   1.7091048e-01   2.3525210e-02
   4.1476994e-01   2.8022240e-01   6.1970213e-02   4.7448668e-02   4.5868225e-02   9.3012099e-02   1.7236684e-01   1.3672838e-01   2.3525210e-02
   5.9191466e-01   2.8022240e-01   6.1970213e-02   4.7448668e-02   4.5868225e-02   9.3012099e-02   8.6183419e-02   1.0254629e-01   2.3525210e-02
   8.4471637e-01   1.4011120e-01   6.1970213e-02   4.7448668e-02   4.5868225e-02   9.3012099e-02   8.6183419e-02   1.0254629e-01   2.3525210e-02
   1.2054876e+00   0.0000000e+00   6.1970213e-02   4.7448668e-02   4.5868225e-02   9.3012099e-02   8.6183419e-02   6.8364191e-02   0.0000000e+00
   1.7203410e+00   0.0000000e+00   6.1970213e-02   4.7448668e-02   4.5868225e-02   9.3012099e-02   8.6183419e-02   6.8364191e-02   0.0000000e+00
   2.4550841e+00   0.0000000e+00   6.1970213e-02   4.7448668e-02   0.0000000e+00   4.6506049e-02   0.0000000e+00   3.4182095e-02   0.0000000e+00
   3.5036296e+00   0.0000000e+00   6.1970213e-02   0.0000000e+00   0.0000000e+00   4.6506049e-02   0.0000000e+00   3.4182095e-02   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.4182095e-02   0.0000000e+00


==> figs/gaprate_gapsize/gapperlength_gapsize_mass1.3e7_1e8_cl0.99_lim0.dat <==
   1.0000000e-01   5.2517367e-01   2.6782177e-01   3.8615745e-01   1.8866984e-01   3.1743433e-01   2.1080324e-01   3.0569290e-01   3.0471785e-01
   1.4270915e-01   2.9176315e-01   1.5304101e-01   2.2525851e-01   1.5722487e-01   2.2220403e-01   1.8068850e-01   3.0569290e-01   2.6662811e-01
   2.0365901e-01   2.9176315e-01   1.5304101e-01   1.9307873e-01   1.2577989e-01   1.9046060e-01   1.8068850e-01   2.8021850e-01   2.4758325e-01
   2.9064005e-01   2.9176315e-01   1.5304101e-01   1.6089894e-01   1.2577989e-01   1.9046060e-01   1.5057375e-01   2.5474409e-01   2.0949352e-01
   4.1476994e-01   2.3341052e-01   1.5304101e-01   1.6089894e-01   1.2577989e-01   1.5871716e-01   9.0344248e-02   1.0189763e-01   1.1426919e-01
   5.9191466e-01   1.1670526e-01   1.5304101e-01   1.6089894e-01   1.2577989e-01   9.5230298e-02   9.0344248e-02   1.0189763e-01   1.1426919e-01
   8.4471637e-01   5.8352630e-02   1.1478076e-01   6.4359575e-02   3.1444974e-02   6.3486866e-02   9.0344248e-02   1.0189763e-01   1.1426919e-01
   1.2054876e+00   5.8352630e-02   3.8260253e-02   3.2179788e-02   3.1444974e-02   6.3486866e-02   9.0344248e-02   1.0189763e-01   7.6179461e-02
   1.7203410e+00   0.0000000e+00   3.8260253e-02   3.2179788e-02   3.1444974e-02   6.3486866e-02   9.0344248e-02   5.0948817e-02   1.9044865e-02
   2.4550841e+00   0.0000000e+00   3.8260253e-02   3.2179788e-02   3.1444974e-02   0.0000000e+00   0.0000000e+00   5.0948817e-02   1.9044865e-02
   3.5036296e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.9044865e-02
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.9044865e-02


==> figs/gaprate_gapsize/gapperlength_gapsize_mass1.3e7_1e8_cl0.99_lim5.dat <==
   1.0000000e-01   2.8022240e-01   1.8591064e-01   3.7958935e-01   9.1736449e-02   2.7903630e-01   1.7236684e-01   1.7091048e-01   2.1172689e-01
   1.4270915e-01   0.0000000e+00   6.1970213e-02   1.4234601e-01   4.5868225e-02   1.3951815e-01   1.2927513e-01   1.7091048e-01   1.6467647e-01
   2.0365901e-01   0.0000000e+00   6.1970213e-02   9.4897337e-02   4.5868225e-02   9.3012099e-02   1.2927513e-01   1.3672838e-01   1.6467647e-01
   2.9064005e-01   0.0000000e+00   6.1970213e-02   4.7448668e-02   4.5868225e-02   9.3012099e-02   1.2927513e-01   1.3672838e-01   1.4115126e-01
   4.1476994e-01   0.0000000e+00   6.1970213e-02   4.7448668e-02   4.5868225e-02   9.3012099e-02   1.2927513e-01   1.3672838e-01   1.4115126e-01
   5.9191466e-01   0.0000000e+00   6.1970213e-02   4.7448668e-02   4.5868225e-02   9.3012099e-02   1.2927513e-01   1.3672838e-01   1.4115126e-01
   8.4471637e-01   0.0000000e+00   6.1970213e-02   4.7448668e-02   4.5868225e-02   9.3012099e-02   1.2927513e-01   1.3672838e-01   1.4115126e-01
   1.2054876e+00   0.0000000e+00   6.1970213e-02   4.7448668e-02   4.5868225e-02   9.3012099e-02   1.2927513e-01   1.3672838e-01   9.4100840e-02
   1.7203410e+00   0.0000000e+00   6.1970213e-02   4.7448668e-02   4.5868225e-02   9.3012099e-02   1.2927513e-01   6.8364191e-02   2.3525210e-02
   2.4550841e+00   0.0000000e+00   6.1970213e-02   4.7448668e-02   4.5868225e-02   0.0000000e+00   0.0000000e+00   6.8364191e-02   2.3525210e-02
   3.5036296e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.3525210e-02
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.3525210e-02


==> figs/gaprate_gapsize/gapperlength_gapsize_mass1e6_1e8_cl0.99_central0.04_lim0.dat <==
   1.0000000e-01   4.4659718e-01   3.4048847e-01   4.2062881e-01   3.4534408e-01   3.8295752e-01   1.9806631e-01   3.2698494e-01   2.1841708e-01
   1.4270915e-01   4.4659718e-01   2.2699231e-01   2.9120456e-01   2.4174085e-01   2.8721814e-01   1.7330802e-01   2.6158795e-01   2.0385594e-01
   2.0365901e-01   4.4659718e-01   1.8916026e-01   2.2649244e-01   2.4174085e-01   2.8721814e-01   1.4854973e-01   2.2888946e-01   1.8929480e-01
   2.9064005e-01   3.9077253e-01   1.8916026e-01   1.2942425e-01   2.4174085e-01   2.8721814e-01   1.2379145e-01   2.1254021e-01   1.7473366e-01
   4.1476994e-01   3.9077253e-01   1.8916026e-01   1.2942425e-01   2.0720645e-01   1.5956563e-01   9.9033157e-02   1.1444473e-01   1.3105025e-01
   5.9191466e-01   2.7912324e-01   1.8916026e-01   1.2942425e-01   1.3813763e-01   3.1913127e-02   4.9516578e-02   6.5396987e-02   8.7366831e-02
   8.4471637e-01   1.1164930e-01   1.8916026e-01   3.2356063e-02   6.9068816e-02   0.0000000e+00   0.0000000e+00   4.9047741e-02   4.3683415e-02
   1.2054876e+00   0.0000000e+00   3.7832052e-02   3.2356063e-02   3.4534408e-02   0.0000000e+00   0.0000000e+00   3.2698494e-02   2.9122277e-02
   1.7203410e+00   0.0000000e+00   3.7832052e-02   3.2356063e-02   3.4534408e-02   0.0000000e+00   0.0000000e+00   1.6349247e-02   2.9122277e-02
   2.4550841e+00   0.0000000e+00   0.0000000e+00   3.2356063e-02   3.4534408e-02   0.0000000e+00   0.0000000e+00   1.6349247e-02   1.4561138e-02
   3.5036296e+00   0.0000000e+00   0.0000000e+00   3.2356063e-02   3.4534408e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.4561138e-02
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/gapperlength_gapsize_mass1e6_1e8_cl0.99_central0.04_lim5.dat <==
   1.0000000e-01   2.5274115e-01   2.4341838e-01   3.3483036e-01   2.1100799e-01   9.3742378e-02   3.2905006e-02   2.3453580e-01   1.8747034e-01
   1.4270915e-01   2.5274115e-01   1.2170919e-01   1.4349873e-01   5.2751998e-02   4.6871189e-02   0.0000000e+00   1.9544650e-01   1.7042758e-01
   2.0365901e-01   2.5274115e-01   6.0854594e-02   9.5665817e-02   5.2751998e-02   4.6871189e-02   0.0000000e+00   1.5635720e-01   1.7042758e-01
   2.9064005e-01   2.5274115e-01   6.0854594e-02   4.7832909e-02   5.2751998e-02   4.6871189e-02   0.0000000e+00   1.3681255e-01   1.5338482e-01
   4.1476994e-01   2.5274115e-01   6.0854594e-02   4.7832909e-02   5.2751998e-02   0.0000000e+00   0.0000000e+00   5.8633950e-02   1.1929931e-01
   5.9191466e-01   2.5274115e-01   6.0854594e-02   4.7832909e-02   5.2751998e-02   0.0000000e+00   0.0000000e+00   3.9089300e-02   1.0225655e-01
   8.4471637e-01   1.2637058e-01   6.0854594e-02   4.7832909e-02   5.2751998e-02   0.0000000e+00   0.0000000e+00   1.9544650e-02   5.1128274e-02
   1.2054876e+00   0.0000000e+00   6.0854594e-02   4.7832909e-02   5.2751998e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.4085516e-02
   1.7203410e+00   0.0000000e+00   6.0854594e-02   4.7832909e-02   5.2751998e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.4085516e-02
   2.4550841e+00   0.0000000e+00   0.0000000e+00   4.7832909e-02   5.2751998e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7042758e-02
   3.5036296e+00   0.0000000e+00   0.0000000e+00   4.7832909e-02   5.2751998e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7042758e-02
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/gapperlength_gapsize_mass1e6_1e8_cl0.99_lim0.dat <==
   1.0000000e-01   4.4659718e-01   2.2699231e-01   4.5298488e-01   2.4174085e-01   3.8295752e-01   2.4758289e-01   2.1254021e-01   3.2034505e-01
   1.4270915e-01   3.9077253e-01   1.5132821e-01   2.2649244e-01   1.7267204e-01   2.5530501e-01   2.4758289e-01   1.7984172e-01   2.9122277e-01
   2.0365901e-01   3.9077253e-01   1.5132821e-01   2.2649244e-01   1.7267204e-01   2.2339189e-01   2.4758289e-01   1.7984172e-01   2.7666163e-01
   2.9064005e-01   3.9077253e-01   1.5132821e-01   2.2649244e-01   1.7267204e-01   1.9147876e-01   1.9806631e-01   1.7984172e-01   2.4753935e-01
   4.1476994e-01   3.3494789e-01   1.5132821e-01   2.2649244e-01   1.7267204e-01   9.5739381e-02   1.4854973e-01   9.8095481e-02   2.0385594e-01
   5.9191466e-01   1.1164930e-01   1.5132821e-01   2.2649244e-01   6.9068816e-02   6.3826254e-02   9.9033157e-02   8.1746234e-02   1.1648911e-01
   8.4471637e-01   5.5824648e-02   1.5132821e-01   1.6178031e-01   3.4534408e-02   6.3826254e-02   7.4274867e-02   8.1746234e-02   7.2805692e-02
   1.2054876e+00   0.0000000e+00   3.7832052e-02   3.2356063e-02   3.4534408e-02   6.3826254e-02   4.9516578e-02   4.9047741e-02   4.3683415e-02
   1.7203410e+00   0.0000000e+00   3.7832052e-02   3.2356063e-02   3.4534408e-02   0.0000000e+00   2.4758289e-02   4.9047741e-02   2.9122277e-02
   2.4550841e+00   0.0000000e+00   3.7832052e-02   3.2356063e-02   3.4534408e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.4561138e-02
   3.5036296e+00   0.0000000e+00   3.7832052e-02   3.2356063e-02   3.4534408e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.4561138e-02
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/gapperlength_gapsize_mass1e6_1e8_cl0.99_lim5.dat <==
   1.0000000e-01   1.2637058e-01   1.2170919e-01   3.3483036e-01   1.5825599e-01   2.3435594e-01   1.3162002e-01   1.3681255e-01   2.7268413e-01
   1.4270915e-01   1.2637058e-01   6.0854594e-02   4.7832909e-02   5.2751998e-02   4.6871189e-02   1.3162002e-01   9.7723250e-02   2.3859861e-01
   2.0365901e-01   1.2637058e-01   6.0854594e-02   4.7832909e-02   5.2751998e-02   4.6871189e-02   1.3162002e-01   9.7723250e-02   2.2155585e-01
   2.9064005e-01   1.2637058e-01   6.0854594e-02   4.7832909e-02   5.2751998e-02   4.6871189e-02   9.8715017e-02   9.7723250e-02   1.8747034e-01
   4.1476994e-01   1.2637058e-01   6.0854594e-02   4.7832909e-02   5.2751998e-02   4.6871189e-02   9.8715017e-02   7.8178600e-02   1.8747034e-01
   5.9191466e-01   0.0000000e+00   6.0854594e-02   4.7832909e-02   5.2751998e-02   4.6871189e-02   9.8715017e-02   5.8633950e-02   1.1929931e-01
   8.4471637e-01   0.0000000e+00   6.0854594e-02   4.7832909e-02   5.2751998e-02   4.6871189e-02   9.8715017e-02   5.8633950e-02   8.5213790e-02
   1.2054876e+00   0.0000000e+00   6.0854594e-02   4.7832909e-02   5.2751998e-02   4.6871189e-02   6.5810011e-02   1.9544650e-02   5.1128274e-02
   1.7203410e+00   0.0000000e+00   6.0854594e-02   4.7832909e-02   5.2751998e-02   0.0000000e+00   3.2905006e-02   1.9544650e-02   3.4085516e-02
   2.4550841e+00   0.0000000e+00   6.0854594e-02   4.7832909e-02   5.2751998e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7042758e-02
   3.5036296e+00   0.0000000e+00   6.0854594e-02   4.7832909e-02   5.2751998e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7042758e-02
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/gapperlength_gapsize_mass6.5e4_1e8_cl0.99_central0.04_lim0.dat <==
   1.0000000e-01   5.9340349e-01   2.8598073e-01   5.5798205e-01   2.2722077e-01   2.9246006e-01   4.4462237e-01   3.6366699e-01   1.8656535e-01
   1.4270915e-01   4.8551194e-01   2.1448555e-01   3.4098903e-01   2.2722077e-01   2.9246006e-01   3.9521988e-01   2.9754572e-01   1.3326096e-01
   2.0365901e-01   3.7762040e-01   2.1448555e-01   2.4799202e-01   2.2722077e-01   2.5996450e-01   3.9521988e-01   2.3142445e-01   1.3326096e-01
   2.9064005e-01   3.7762040e-01   2.1448555e-01   1.8599402e-01   2.2722077e-01   2.2746893e-01   3.4581740e-01   1.4877286e-01   1.1993487e-01
   4.1476994e-01   3.7762040e-01   1.7873795e-01   1.5499502e-01   2.2722077e-01   1.6247781e-01   2.7171367e-01   9.9181906e-02   1.0660877e-01
   5.9191466e-01   3.2367463e-01   1.7873795e-01   1.5499502e-01   9.7380330e-02   3.2495562e-02   1.4820746e-01   9.9181906e-02   7.9956577e-02
   8.4471637e-01   1.0789154e-01   1.0724277e-01   3.0999003e-02   3.2460110e-02   3.2495562e-02   1.2350621e-01   9.9181906e-02   5.3304385e-02
   1.2054876e+00   0.0000000e+00   3.5747591e-02   3.0999003e-02   3.2460110e-02   3.2495562e-02   7.4103728e-02   8.2651589e-02   3.9978289e-02
   1.7203410e+00   0.0000000e+00   3.5747591e-02   3.0999003e-02   0.0000000e+00   0.0000000e+00   4.9402486e-02   1.6530318e-02   0.0000000e+00
   2.4550841e+00   0.0000000e+00   3.5747591e-02   3.0999003e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.6530318e-02   0.0000000e+00
   3.5036296e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/gapperlength_gapsize_mass6.5e4_1e8_cl0.99_central0.04_lim5.dat <==
   1.0000000e-01   4.6854131e-01   1.6690856e-01   4.0432898e-01   4.8060649e-02   9.6276817e-02   2.2963022e-01   2.1784376e-01   1.5374981e-01
   1.4270915e-01   2.3427066e-01   1.6690856e-01   1.7970177e-01   4.8060649e-02   9.6276817e-02   2.2963022e-01   1.9803978e-01   9.2249886e-02
   2.0365901e-01   2.3427066e-01   1.6690856e-01   1.3477633e-01   4.8060649e-02   4.8138408e-02   2.2963022e-01   1.7823580e-01   9.2249886e-02
   2.9064005e-01   2.3427066e-01   1.6690856e-01   4.4925442e-02   4.8060649e-02   0.0000000e+00   1.6402158e-01   1.5843183e-01   7.6874905e-02
   4.1476994e-01   2.3427066e-01   1.1127238e-01   4.4925442e-02   4.8060649e-02   0.0000000e+00   1.3121727e-01   1.1882387e-01   6.1499924e-02
   5.9191466e-01   1.1713533e-01   1.1127238e-01   4.4925442e-02   4.8060649e-02   0.0000000e+00   1.3121727e-01   1.1882387e-01   6.1499924e-02
   8.4471637e-01   1.1713533e-01   1.1127238e-01   4.4925442e-02   4.8060649e-02   0.0000000e+00   1.3121727e-01   1.1882387e-01   3.0749962e-02
   1.2054876e+00   0.0000000e+00   5.5636188e-02   4.4925442e-02   4.8060649e-02   0.0000000e+00   9.8412950e-02   9.9019891e-02   3.0749962e-02
   1.7203410e+00   0.0000000e+00   5.5636188e-02   4.4925442e-02   0.0000000e+00   0.0000000e+00   6.5608633e-02   1.9803978e-02   0.0000000e+00
   2.4550841e+00   0.0000000e+00   5.5636188e-02   4.4925442e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.9803978e-02   0.0000000e+00
   3.5036296e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/gapperlength_gapsize_mass6.5e4_1e8_cl0.99_lim0.dat <==
   1.0000000e-01   4.3156617e-01   2.5023314e-01   4.0298704e-01   1.9476066e-01   2.9246006e-01   2.7171367e-01   2.8101540e-01   2.3986973e-01
   1.4270915e-01   3.7762040e-01   1.7873795e-01   3.0999003e-01   1.9476066e-01   2.9246006e-01   2.7171367e-01   2.6448508e-01   2.2654364e-01
   2.0365901e-01   3.2367463e-01   1.4299036e-01   2.7899103e-01   1.6230055e-01   2.9246006e-01   2.4701243e-01   2.4795477e-01   2.1321754e-01
   2.9064005e-01   3.2367463e-01   1.4299036e-01   2.4799202e-01   1.6230055e-01   2.5996450e-01   2.2231119e-01   2.1489413e-01   1.9989144e-01
   4.1476994e-01   3.2367463e-01   1.4299036e-01   2.4799202e-01   1.6230055e-01   2.5996450e-01   1.2350621e-01   1.6530318e-01   1.8656535e-01
   5.9191466e-01   3.2367463e-01   1.0724277e-01   2.4799202e-01   6.4920220e-02   1.9497337e-01   9.8804971e-02   1.3224254e-01   1.0660877e-01
   8.4471637e-01   1.0789154e-01   7.1495182e-02   1.2399601e-01   3.2460110e-02   9.7486686e-02   9.8804971e-02   9.9181906e-02   9.3282673e-02
   1.2054876e+00   0.0000000e+00   3.5747591e-02   6.1998006e-02   3.2460110e-02   9.7486686e-02   7.4103728e-02   6.6121271e-02   5.3304385e-02
   1.7203410e+00   0.0000000e+00   3.5747591e-02   6.1998006e-02   3.2460110e-02   3.2495562e-02   7.4103728e-02   6.6121271e-02   1.3326096e-02
   2.4550841e+00   0.0000000e+00   3.5747591e-02   3.0999003e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.6530318e-02   0.0000000e+00
   3.5036296e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.6530318e-02   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.6530318e-02   0.0000000e+00


==> figs/gaprate_gapsize/gapperlength_gapsize_mass6.5e4_1e8_cl0.99_lim5.dat <==
   1.0000000e-01   2.3427066e-01   2.2254475e-01   3.1447810e-01   9.6121299e-02   1.4441522e-01   1.3121727e-01   2.1784376e-01   2.3062471e-01
   1.4270915e-01   1.1713533e-01   1.6690856e-01   1.7970177e-01   9.6121299e-02   1.4441522e-01   1.3121727e-01   1.9803978e-01   2.1524973e-01
   2.0365901e-01   1.1713533e-01   1.1127238e-01   1.3477633e-01   4.8060649e-02   1.4441522e-01   9.8412950e-02   1.7823580e-01   1.9987475e-01
   2.9064005e-01   1.1713533e-01   1.1127238e-01   8.9850884e-02   4.8060649e-02   1.4441522e-01   9.8412950e-02   1.5843183e-01   1.8449977e-01
   4.1476994e-01   1.1713533e-01   1.1127238e-01   8.9850884e-02   4.8060649e-02   1.4441522e-01   9.8412950e-02   1.3862785e-01   1.6912479e-01
   5.9191466e-01   1.1713533e-01   5.5636188e-02   8.9850884e-02   4.8060649e-02   1.4441522e-01   9.8412950e-02   1.1882387e-01   1.0762487e-01
   8.4471637e-01   1.1713533e-01   5.5636188e-02   4.4925442e-02   4.8060649e-02   1.4441522e-01   9.8412950e-02   7.9215913e-02   9.2249886e-02
   1.2054876e+00   0.0000000e+00   5.5636188e-02   4.4925442e-02   4.8060649e-02   1.4441522e-01   6.5608633e-02   3.9607956e-02   4.6124943e-02
   1.7203410e+00   0.0000000e+00   5.5636188e-02   4.4925442e-02   4.8060649e-02   4.8138408e-02   6.5608633e-02   3.9607956e-02   1.5374981e-02
   2.4550841e+00   0.0000000e+00   5.5636188e-02   4.4925442e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.5036296e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/gapperlength_withEOs_gapsize_mass6.5e4_1e8_cl0.99_lim5.dat <==
   1.0000000e-01   6.9538710e-01   6.7137436e-01   9.3358749e-01   3.5350631e-01   4.9834303e-01   5.3801698e-01   7.5870293e-01   7.6863097e-01
   1.4270915e-01   4.0163932e-01   4.7672008e-01   5.8219128e-01   3.5350631e-01   4.6584747e-01   5.3801698e-01   7.0175199e-01   7.0939325e-01
   2.0365901e-01   4.0163932e-01   3.5356098e-01   4.4439321e-01   2.4167337e-01   4.6584747e-01   4.2821398e-01   6.4480105e-01   6.6348162e-01
   2.9064005e-01   4.0163932e-01   3.5356098e-01   3.3759415e-01   2.4167337e-01   4.6584747e-01   3.5411025e-01   5.5478946e-01   6.0424390e-01
   4.1476994e-01   4.0163932e-01   3.5356098e-01   3.3759415e-01   2.4167337e-01   4.0085635e-01   2.5530528e-01   3.9865661e-01   5.3168008e-01
   5.9191466e-01   4.0163932e-01   2.3040187e-01   3.3759415e-01   1.7675315e-01   3.3586522e-01   2.5530528e-01   3.4170567e-01   3.2138138e-01
   8.4471637e-01   1.8585624e-01   1.9465428e-01   1.3779807e-01   1.1183293e-01   3.3586522e-01   2.5530528e-01   2.2780378e-01   2.7546976e-01
   1.2054876e+00   0.0000000e+00   1.2315910e-01   1.0679907e-01   1.1183293e-01   3.3586522e-01   1.7020352e-01   1.1390189e-01   1.3773488e-01
   1.7203410e+00   0.0000000e+00   1.2315910e-01   1.0679907e-01   1.1183293e-01   1.1195507e-01   1.7020352e-01   1.1390189e-01   4.5911626e-02
   2.4550841e+00   0.0000000e+00   1.2315910e-01   1.0679907e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.5036296e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/gaprate_gapsize_cl0.99_central0.04_lim0.dat <==
   1.0000000e-01   1.7494564e-01   7.6063171e-02   7.7022119e-02   5.3275799e-02   5.2807693e-02   5.1675269e-02   5.6985202e-02   2.0085788e-02
   1.4270915e-01   1.5550724e-01   3.8031586e-02   3.8511060e-02   3.7293059e-02   3.8405595e-02   2.5837635e-02   1.8995067e-02   8.0343152e-03
   2.0365901e-01   1.5550724e-01   3.8031586e-02   3.2092550e-02   2.6637899e-02   2.8804196e-02   2.5837635e-02   1.5829223e-02   8.0343152e-03
   2.9064005e-01   1.5550724e-01   3.8031586e-02   3.2092550e-02   2.1310320e-02   2.4003497e-02   1.7225090e-02   1.2663378e-02   6.0257364e-03
   4.1476994e-01   1.5550724e-01   3.8031586e-02   3.2092550e-02   2.1310320e-02   1.9202797e-02   8.6125449e-03   6.3316891e-03   6.0257364e-03
   5.9191466e-01   1.1663043e-01   2.8523689e-02   3.2092550e-02   1.5982740e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.4471637e-01   1.9438405e-02   1.9015793e-02   1.2837020e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2054876e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7203410e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4550841e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.5036296e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/gaprate_gapsize_cl0.99_lim0.dat <==
   1.0000000e-01   1.5550724e-01   7.6063171e-02   6.4185100e-02   3.1965479e-02   3.3604896e-02   5.1675269e-02   3.1658445e-02   2.4102946e-02
   1.4270915e-01   7.7753620e-02   3.8031586e-02   3.8511060e-02   2.6637899e-02   2.8804196e-02   3.4450179e-02   2.8492601e-02   1.0042894e-02
   2.0365901e-01   7.7753620e-02   2.8523689e-02   2.5674040e-02   2.1310320e-02   2.8804196e-02   3.0143907e-02   2.5326756e-02   1.0042894e-02
   2.9064005e-01   7.7753620e-02   2.8523689e-02   2.5674040e-02   2.1310320e-02   2.4003497e-02   1.7225090e-02   1.8995067e-02   8.0343152e-03
   4.1476994e-01   7.7753620e-02   2.8523689e-02   2.5674040e-02   2.1310320e-02   9.6013987e-03   0.0000000e+00   0.0000000e+00   4.0171576e-03
   5.9191466e-01   7.7753620e-02   2.8523689e-02   2.5674040e-02   1.0655160e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.4471637e-01   0.0000000e+00   1.9015793e-02   6.4185100e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2054876e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7203410e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4550841e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.5036296e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/gaprate_gapsize_mass1.1e5_1e8_cl0.99_central0.04_lim0.dat <==
   1.0000000e-01   1.8228765e-01   5.5065143e-02   1.0644318e-01   5.4393857e-02   5.6467629e-02   5.8405632e-02   3.8430546e-02   1.7274790e-02
   1.4270915e-01   1.0937259e-01   5.5065143e-02   6.2613636e-02   4.3515086e-02   4.7056357e-02   5.8405632e-02   2.9280416e-02   1.5945960e-02
   2.0365901e-01   1.0937259e-01   4.5887619e-02   3.7568182e-02   3.8075700e-02   4.7056357e-02   4.9183690e-02   2.7450390e-02   1.3288300e-02
   2.9064005e-01   1.0937259e-01   4.5887619e-02   3.7568182e-02   3.2636314e-02   4.7056357e-02   3.9961748e-02   1.8300260e-02   1.1959470e-02
   4.1476994e-01   1.0937259e-01   4.5887619e-02   2.5045454e-02   3.2636314e-02   3.2939450e-02   2.7665825e-02   1.2810182e-02   1.1959470e-02
   5.9191466e-01   9.1143824e-02   4.5887619e-02   2.5045454e-02   1.6318157e-02   1.4116907e-02   1.5369903e-02   1.2810182e-02   9.3018102e-03
   8.4471637e-01   3.6457530e-02   2.7532572e-02   6.2613636e-03   1.0878771e-02   9.4112714e-03   9.2219418e-03   7.3201039e-03   5.3153201e-03
   1.2054876e+00   0.0000000e+00   9.1775239e-03   6.2613636e-03   1.0878771e-02   9.4112714e-03   9.2219418e-03   5.4900780e-03   3.9864901e-03
   1.7203410e+00   0.0000000e+00   9.1775239e-03   6.2613636e-03   0.0000000e+00   4.7056357e-03   6.1479612e-03   3.6600520e-03   1.3288300e-03
   2.4550841e+00   0.0000000e+00   9.1775239e-03   6.2613636e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.8300260e-03   0.0000000e+00
   3.5036296e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/gaprate_gapsize_mass1.1e5_1e8_cl0.99_central0.04_lim5.dat <==
   1.0000000e-01   4.8273513e-01   8.7004624e-02   7.5958091e-02   6.0559918e-02   3.9295174e-02   3.8046927e-02   2.8168289e-02   1.7240278e-02
   1.4270915e-01   3.6205135e-01   8.7004624e-02   6.0766473e-02   3.6335951e-02   1.9647587e-02   3.8046927e-02   2.2534631e-02   1.5324691e-02
   2.0365901e-01   3.6205135e-01   5.8003083e-02   1.5191618e-02   2.4223967e-02   1.9647587e-02   3.8046927e-02   1.9717802e-02   1.1493519e-02
   2.9064005e-01   3.6205135e-01   5.8003083e-02   1.5191618e-02   1.2111984e-02   1.9647587e-02   2.7176376e-02   1.4084144e-02   9.5779321e-03
   4.1476994e-01   3.6205135e-01   5.8003083e-02   1.5191618e-02   1.2111984e-02   9.8237936e-03   2.1741101e-02   1.1267315e-02   9.5779321e-03
   5.9191466e-01   2.4136757e-01   5.8003083e-02   1.5191618e-02   1.2111984e-02   9.8237936e-03   1.6305826e-02   1.1267315e-02   9.5779321e-03
   8.4471637e-01   2.4136757e-01   2.9001541e-02   1.5191618e-02   1.2111984e-02   9.8237936e-03   1.6305826e-02   8.4504866e-03   3.8311728e-03
   1.2054876e+00   0.0000000e+00   2.9001541e-02   1.5191618e-02   1.2111984e-02   9.8237936e-03   1.6305826e-02   5.6336577e-03   1.9155864e-03
   1.7203410e+00   0.0000000e+00   2.9001541e-02   1.5191618e-02   0.0000000e+00   9.8237936e-03   1.0870551e-02   2.8168289e-03   0.0000000e+00
   2.4550841e+00   0.0000000e+00   2.9001541e-02   1.5191618e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.5036296e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/gaprate_gapsize_mass1.1e5_1e8_cl0.99_lim0.dat <==
   1.0000000e-01   1.0937259e-01   7.3420191e-02   7.5136363e-02   3.8075700e-02   6.1173264e-02   4.3035728e-02   3.2940468e-02   2.7905431e-02
   1.4270915e-01   1.0937259e-01   5.5065143e-02   4.3829545e-02   2.7196928e-02   6.1173264e-02   3.6887767e-02   3.2940468e-02   2.2590111e-02
   2.0365901e-01   9.1143824e-02   5.5065143e-02   3.7568182e-02   2.7196928e-02   4.2350721e-02   3.6887767e-02   3.1110442e-02   2.1261281e-02
   2.9064005e-01   7.2915059e-02   4.5887619e-02   3.7568182e-02   2.7196928e-02   4.2350721e-02   3.3813787e-02   2.7450390e-02   2.1261281e-02
   4.1476994e-01   5.4686294e-02   4.5887619e-02   3.7568182e-02   2.7196928e-02   3.7645086e-02   1.8443884e-02   2.0130286e-02   2.1261281e-02
   5.9191466e-01   5.4686294e-02   4.5887619e-02   3.7568182e-02   1.6318157e-02   2.3528179e-02   1.5369903e-02   1.2810182e-02   1.4617130e-02
   8.4471637e-01   1.8228765e-02   3.6710096e-02   1.8784091e-02   1.0878771e-02   1.4116907e-02   1.5369903e-02   7.3201039e-03   7.9729802e-03
   1.2054876e+00   1.8228765e-02   1.8355048e-02   1.2522727e-02   5.4393857e-03   1.4116907e-02   6.1479612e-03   3.6600520e-03   5.3153201e-03
   1.7203410e+00   1.8228765e-02   1.8355048e-02   6.2613636e-03   0.0000000e+00   4.7056357e-03   6.1479612e-03   3.6600520e-03   1.3288300e-03
   2.4550841e+00   0.0000000e+00   9.1775239e-03   6.2613636e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.8300260e-03   0.0000000e+00
   3.5036296e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.8300260e-03   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.8300260e-03   0.0000000e+00


==> figs/gaprate_gapsize/gaprate_gapsize_mass1.1e5_1e8_cl0.99_lim5.dat <==
   1.0000000e-01   2.4136757e-01   1.4500771e-01   9.1149710e-02   2.4223967e-02   5.8942761e-02   2.7176376e-02   3.0985117e-02   3.4480556e-02
   1.4270915e-01   2.4136757e-01   1.1600617e-01   3.0383237e-02   1.2111984e-02   5.8942761e-02   2.1741101e-02   3.0985117e-02   2.6818210e-02
   2.0365901e-01   2.4136757e-01   1.1600617e-01   1.5191618e-02   1.2111984e-02   3.9295174e-02   2.1741101e-02   2.8168289e-02   2.4902623e-02
   2.9064005e-01   1.2068378e-01   8.7004624e-02   1.5191618e-02   1.2111984e-02   3.9295174e-02   2.1741101e-02   2.8168289e-02   2.4902623e-02
   4.1476994e-01   0.0000000e+00   8.7004624e-02   1.5191618e-02   1.2111984e-02   3.9295174e-02   1.6305826e-02   1.9717802e-02   2.4902623e-02
   5.9191466e-01   0.0000000e+00   8.7004624e-02   1.5191618e-02   1.2111984e-02   3.9295174e-02   1.6305826e-02   1.4084144e-02   1.9155864e-02
   8.4471637e-01   0.0000000e+00   8.7004624e-02   1.5191618e-02   1.2111984e-02   2.9471381e-02   1.6305826e-02   8.4504866e-03   9.5779321e-03
   1.2054876e+00   0.0000000e+00   5.8003083e-02   1.5191618e-02   1.2111984e-02   2.9471381e-02   5.4352753e-03   2.8168289e-03   5.7467593e-03
   1.7203410e+00   0.0000000e+00   5.8003083e-02   1.5191618e-02   0.0000000e+00   9.8237936e-03   5.4352753e-03   2.8168289e-03   1.9155864e-03
   2.4550841e+00   0.0000000e+00   2.9001541e-02   1.5191618e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.5036296e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/gaprate_gapsize_mass1.3e7_1e8_cl0.99_central0.04_lim0.dat <==
   1.0000000e-01   1.9450877e-01   5.7390379e-02   9.0103406e-02   4.1926631e-02   5.4417313e-02   5.6465155e-02   4.8118327e-02   2.0949352e-02
   1.4270915e-01   1.3615614e-01   3.8260253e-02   4.5051703e-02   4.1926631e-02   4.0812985e-02   4.5172124e-02   4.2457348e-02   2.0949352e-02
   2.0365901e-01   1.3615614e-01   3.8260253e-02   3.2179788e-02   3.1444974e-02   3.6278209e-02   4.5172124e-02   4.2457348e-02   1.5235892e-02
   2.9064005e-01   1.3615614e-01   3.8260253e-02   3.2179788e-02   3.1444974e-02   3.1743433e-02   4.5172124e-02   2.8304898e-02   1.5235892e-02
   4.1476994e-01   9.7254383e-02   3.8260253e-02   2.5743830e-02   2.6204145e-02   2.2673881e-02   2.2586062e-02   1.6982939e-02   5.7134596e-03
   5.9191466e-01   7.7803506e-02   3.8260253e-02   2.5743830e-02   2.6204145e-02   9.0695522e-03   1.1293031e-02   1.4152449e-02   5.7134596e-03
   8.4471637e-01   3.8901753e-02   2.8695190e-02   1.2871915e-02   5.2408289e-03   9.0695522e-03   1.1293031e-02   1.4152449e-02   5.7134596e-03
   1.2054876e+00   1.9450877e-02   9.5650632e-03   1.2871915e-02   5.2408289e-03   9.0695522e-03   1.1293031e-02   8.4914695e-03   1.9044865e-03
   1.7203410e+00   0.0000000e+00   9.5650632e-03   6.4359575e-03   5.2408289e-03   9.0695522e-03   1.1293031e-02   5.6609797e-03   1.9044865e-03
   2.4550841e+00   0.0000000e+00   9.5650632e-03   6.4359575e-03   0.0000000e+00   4.5347761e-03   3.7643437e-03   2.8304898e-03   0.0000000e+00
   3.5036296e+00   0.0000000e+00   9.5650632e-03   0.0000000e+00   0.0000000e+00   4.5347761e-03   0.0000000e+00   2.8304898e-03   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.8304898e-03   0.0000000e+00


==> figs/gaprate_gapsize/gaprate_gapsize_mass1.3e7_1e8_cl0.99_central0.04_lim5.dat <==
   1.0000000e-01   5.6044480e-01   9.2955319e-02   1.1071356e-01   2.2934112e-02   5.5807259e-02   5.0273661e-02   2.9298939e-02   8.8219537e-03
   1.4270915e-01   2.8022240e-01   3.0985106e-02   3.1632446e-02   2.2934112e-02   3.7204839e-02   2.8727806e-02   2.4415782e-02   8.8219537e-03
   2.0365901e-01   2.8022240e-01   3.0985106e-02   3.1632446e-02   1.1467056e-02   2.7903630e-02   2.8727806e-02   2.4415782e-02   2.9406512e-03
   2.9064005e-01   2.8022240e-01   3.0985106e-02   3.1632446e-02   1.1467056e-02   1.8602420e-02   2.8727806e-02   2.4415782e-02   2.9406512e-03
   4.1476994e-01   2.8022240e-01   3.0985106e-02   1.5816223e-02   1.1467056e-02   1.8602420e-02   2.8727806e-02   1.9532626e-02   2.9406512e-03
   5.9191466e-01   2.8022240e-01   3.0985106e-02   1.5816223e-02   1.1467056e-02   1.8602420e-02   1.4363903e-02   1.4649469e-02   2.9406512e-03
   8.4471637e-01   1.4011120e-01   3.0985106e-02   1.5816223e-02   1.1467056e-02   1.8602420e-02   1.4363903e-02   1.4649469e-02   2.9406512e-03
   1.2054876e+00   0.0000000e+00   3.0985106e-02   1.5816223e-02   1.1467056e-02   1.8602420e-02   1.4363903e-02   9.7663129e-03   0.0000000e+00
   1.7203410e+00   0.0000000e+00   3.0985106e-02   1.5816223e-02   1.1467056e-02   1.8602420e-02   1.4363903e-02   9.7663129e-03   0.0000000e+00
   2.4550841e+00   0.0000000e+00   3.0985106e-02   1.5816223e-02   0.0000000e+00   9.3012099e-03   0.0000000e+00   4.8831565e-03   0.0000000e+00
   3.5036296e+00   0.0000000e+00   3.0985106e-02   0.0000000e+00   0.0000000e+00   9.3012099e-03   0.0000000e+00   4.8831565e-03   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.8831565e-03   0.0000000e+00


==> figs/gaprate_gapsize/gaprate_gapsize_mass1.3e7_1e8_cl0.99_lim0.dat <==
   1.0000000e-01   1.7505789e-01   6.6955442e-02   7.7231490e-02   3.1444974e-02   4.5347761e-02   2.6350406e-02   3.3965878e-02   3.0471785e-02
   1.4270915e-01   9.7254383e-02   3.8260253e-02   4.5051703e-02   2.6204145e-02   3.1743433e-02   2.2586062e-02   3.3965878e-02   2.6662811e-02
   2.0365901e-01   9.7254383e-02   3.8260253e-02   3.8615745e-02   2.0963316e-02   2.7208657e-02   2.2586062e-02   3.1135388e-02   2.4758325e-02
   2.9064005e-01   9.7254383e-02   3.8260253e-02   3.2179788e-02   2.0963316e-02   2.7208657e-02   1.8821718e-02   2.8304898e-02   2.0949352e-02
   4.1476994e-01   7.7803506e-02   3.8260253e-02   3.2179788e-02   2.0963316e-02   2.2673881e-02   1.1293031e-02   1.1321959e-02   1.1426919e-02
   5.9191466e-01   3.8901753e-02   3.8260253e-02   3.2179788e-02   2.0963316e-02   1.3604328e-02   1.1293031e-02   1.1321959e-02   1.1426919e-02
   8.4471637e-01   1.9450877e-02   2.8695190e-02   1.2871915e-02   5.2408289e-03   9.0695522e-03   1.1293031e-02   1.1321959e-02   1.1426919e-02
   1.2054876e+00   1.9450877e-02   9.5650632e-03   6.4359575e-03   5.2408289e-03   9.0695522e-03   1.1293031e-02   1.1321959e-02   7.6179461e-03
   1.7203410e+00   0.0000000e+00   9.5650632e-03   6.4359575e-03   5.2408289e-03   9.0695522e-03   1.1293031e-02   5.6609797e-03   1.9044865e-03
   2.4550841e+00   0.0000000e+00   9.5650632e-03   6.4359575e-03   5.2408289e-03   0.0000000e+00   0.0000000e+00   5.6609797e-03   1.9044865e-03
   3.5036296e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.9044865e-03
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.9044865e-03


==> figs/gaprate_gapsize/gaprate_gapsize_mass1.3e7_1e8_cl0.99_lim5.dat <==
   1.0000000e-01   2.8022240e-01   9.2955319e-02   1.2652978e-01   2.2934112e-02   5.5807259e-02   2.8727806e-02   2.4415782e-02   2.6465861e-02
   1.4270915e-01   0.0000000e+00   3.0985106e-02   4.7448668e-02   1.1467056e-02   2.7903630e-02   2.1545855e-02   2.4415782e-02   2.0584559e-02
   2.0365901e-01   0.0000000e+00   3.0985106e-02   3.1632446e-02   1.1467056e-02   1.8602420e-02   2.1545855e-02   1.9532626e-02   2.0584559e-02
   2.9064005e-01   0.0000000e+00   3.0985106e-02   1.5816223e-02   1.1467056e-02   1.8602420e-02   2.1545855e-02   1.9532626e-02   1.7643907e-02
   4.1476994e-01   0.0000000e+00   3.0985106e-02   1.5816223e-02   1.1467056e-02   1.8602420e-02   2.1545855e-02   1.9532626e-02   1.7643907e-02
   5.9191466e-01   0.0000000e+00   3.0985106e-02   1.5816223e-02   1.1467056e-02   1.8602420e-02   2.1545855e-02   1.9532626e-02   1.7643907e-02
   8.4471637e-01   0.0000000e+00   3.0985106e-02   1.5816223e-02   1.1467056e-02   1.8602420e-02   2.1545855e-02   1.9532626e-02   1.7643907e-02
   1.2054876e+00   0.0000000e+00   3.0985106e-02   1.5816223e-02   1.1467056e-02   1.8602420e-02   2.1545855e-02   1.9532626e-02   1.1762605e-02
   1.7203410e+00   0.0000000e+00   3.0985106e-02   1.5816223e-02   1.1467056e-02   1.8602420e-02   2.1545855e-02   9.7663129e-03   2.9406512e-03
   2.4550841e+00   0.0000000e+00   3.0985106e-02   1.5816223e-02   1.1467056e-02   0.0000000e+00   0.0000000e+00   9.7663129e-03   2.9406512e-03
   3.5036296e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.9406512e-03
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.9406512e-03


==> figs/gaprate_gapsize/gaprate_gapsize_mass1e6_1e8_cl0.99_central0.04_lim0.dat <==
   1.0000000e-01   1.4886573e-01   8.5122118e-02   8.4125763e-02   5.7557346e-02   5.4708217e-02   2.4758289e-02   3.6331660e-02   2.1841708e-02
   1.4270915e-01   1.4886573e-01   5.6748079e-02   5.8240913e-02   4.0290142e-02   4.1031163e-02   2.1663503e-02   2.9065328e-02   2.0385594e-02
   2.0365901e-01   1.4886573e-01   4.7290065e-02   4.5298488e-02   4.0290142e-02   4.1031163e-02   1.8568717e-02   2.5432162e-02   1.8929480e-02
   2.9064005e-01   1.3025751e-01   4.7290065e-02   2.5884850e-02   4.0290142e-02   4.1031163e-02   1.5473931e-02   2.3615579e-02   1.7473366e-02
   4.1476994e-01   1.3025751e-01   4.7290065e-02   2.5884850e-02   3.4534408e-02   2.2795091e-02   1.2379145e-02   1.2716081e-02   1.3105025e-02
   5.9191466e-01   9.3041080e-02   4.7290065e-02   2.5884850e-02   2.3022939e-02   4.5590181e-03   6.1895723e-03   7.2663319e-03   8.7366831e-03
   8.4471637e-01   3.7216432e-02   4.7290065e-02   6.4712125e-03   1.1511469e-02   0.0000000e+00   0.0000000e+00   5.4497490e-03   4.3683415e-03
   1.2054876e+00   0.0000000e+00   9.4580131e-03   6.4712125e-03   5.7557346e-03   0.0000000e+00   0.0000000e+00   3.6331660e-03   2.9122277e-03
   1.7203410e+00   0.0000000e+00   9.4580131e-03   6.4712125e-03   5.7557346e-03   0.0000000e+00   0.0000000e+00   1.8165830e-03   2.9122277e-03
   2.4550841e+00   0.0000000e+00   0.0000000e+00   6.4712125e-03   5.7557346e-03   0.0000000e+00   0.0000000e+00   1.8165830e-03   1.4561138e-03
   3.5036296e+00   0.0000000e+00   0.0000000e+00   6.4712125e-03   5.7557346e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.4561138e-03
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/gaprate_gapsize_mass1e6_1e8_cl0.99_central0.04_lim5.dat <==
   1.0000000e-01   2.5274115e-01   1.2170919e-01   1.1161012e-01   5.2751998e-02   1.8748476e-02   5.4841676e-03   3.3505114e-02   2.3433792e-02
   1.4270915e-01   2.5274115e-01   6.0854594e-02   4.7832909e-02   1.3187999e-02   9.3742378e-03   0.0000000e+00   2.7920928e-02   2.1303448e-02
   2.0365901e-01   2.5274115e-01   3.0427297e-02   3.1888606e-02   1.3187999e-02   9.3742378e-03   0.0000000e+00   2.2336743e-02   2.1303448e-02
   2.9064005e-01   2.5274115e-01   3.0427297e-02   1.5944303e-02   1.3187999e-02   9.3742378e-03   0.0000000e+00   1.9544650e-02   1.9173103e-02
   4.1476994e-01   2.5274115e-01   3.0427297e-02   1.5944303e-02   1.3187999e-02   0.0000000e+00   0.0000000e+00   8.3762785e-03   1.4912413e-02
   5.9191466e-01   2.5274115e-01   3.0427297e-02   1.5944303e-02   1.3187999e-02   0.0000000e+00   0.0000000e+00   5.5841857e-03   1.2782069e-02
   8.4471637e-01   1.2637058e-01   3.0427297e-02   1.5944303e-02   1.3187999e-02   0.0000000e+00   0.0000000e+00   2.7920928e-03   6.3910343e-03
   1.2054876e+00   0.0000000e+00   3.0427297e-02   1.5944303e-02   1.3187999e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.2606895e-03
   1.7203410e+00   0.0000000e+00   3.0427297e-02   1.5944303e-02   1.3187999e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.2606895e-03
   2.4550841e+00   0.0000000e+00   0.0000000e+00   1.5944303e-02   1.3187999e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.1303448e-03
   3.5036296e+00   0.0000000e+00   0.0000000e+00   1.5944303e-02   1.3187999e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.1303448e-03
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/gaprate_gapsize_mass1e6_1e8_cl0.99_lim0.dat <==
   1.0000000e-01   1.4886573e-01   5.6748079e-02   9.0596976e-02   4.0290142e-02   5.4708217e-02   3.0947861e-02   2.3615579e-02   3.2034505e-02
   1.4270915e-01   1.3025751e-01   3.7832052e-02   4.5298488e-02   2.8778673e-02   3.6472145e-02   3.0947861e-02   1.9982413e-02   2.9122277e-02
   2.0365901e-01   1.3025751e-01   3.7832052e-02   4.5298488e-02   2.8778673e-02   3.1913127e-02   3.0947861e-02   1.9982413e-02   2.7666163e-02
   2.9064005e-01   1.3025751e-01   3.7832052e-02   4.5298488e-02   2.8778673e-02   2.7354109e-02   2.4758289e-02   1.9982413e-02   2.4753935e-02
   4.1476994e-01   1.1164930e-01   3.7832052e-02   4.5298488e-02   2.8778673e-02   1.3677054e-02   1.8568717e-02   1.0899498e-02   2.0385594e-02
   5.9191466e-01   3.7216432e-02   3.7832052e-02   4.5298488e-02   1.1511469e-02   9.1180362e-03   1.2379145e-02   9.0829149e-03   1.1648911e-02
   8.4471637e-01   1.8608216e-02   3.7832052e-02   3.2356063e-02   5.7557346e-03   9.1180362e-03   9.2843584e-03   9.0829149e-03   7.2805692e-03
   1.2054876e+00   0.0000000e+00   9.4580131e-03   6.4712125e-03   5.7557346e-03   9.1180362e-03   6.1895723e-03   5.4497490e-03   4.3683415e-03
   1.7203410e+00   0.0000000e+00   9.4580131e-03   6.4712125e-03   5.7557346e-03   0.0000000e+00   3.0947861e-03   5.4497490e-03   2.9122277e-03
   2.4550841e+00   0.0000000e+00   9.4580131e-03   6.4712125e-03   5.7557346e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.4561138e-03
   3.5036296e+00   0.0000000e+00   9.4580131e-03   6.4712125e-03   5.7557346e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.4561138e-03
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/gaprate_gapsize_mass1e6_1e8_cl0.99_lim5.dat <==
   1.0000000e-01   1.2637058e-01   6.0854594e-02   1.1161012e-01   3.9563998e-02   4.6871189e-02   2.1936670e-02   1.9544650e-02   3.4085516e-02
   1.4270915e-01   1.2637058e-01   3.0427297e-02   1.5944303e-02   1.3187999e-02   9.3742378e-03   2.1936670e-02   1.3960464e-02   2.9824827e-02
   2.0365901e-01   1.2637058e-01   3.0427297e-02   1.5944303e-02   1.3187999e-02   9.3742378e-03   2.1936670e-02   1.3960464e-02   2.7694482e-02
   2.9064005e-01   1.2637058e-01   3.0427297e-02   1.5944303e-02   1.3187999e-02   9.3742378e-03   1.6452503e-02   1.3960464e-02   2.3433792e-02
   4.1476994e-01   1.2637058e-01   3.0427297e-02   1.5944303e-02   1.3187999e-02   9.3742378e-03   1.6452503e-02   1.1168371e-02   2.3433792e-02
   5.9191466e-01   0.0000000e+00   3.0427297e-02   1.5944303e-02   1.3187999e-02   9.3742378e-03   1.6452503e-02   8.3762785e-03   1.4912413e-02
   8.4471637e-01   0.0000000e+00   3.0427297e-02   1.5944303e-02   1.3187999e-02   9.3742378e-03   1.6452503e-02   8.3762785e-03   1.0651724e-02
   1.2054876e+00   0.0000000e+00   3.0427297e-02   1.5944303e-02   1.3187999e-02   9.3742378e-03   1.0968335e-02   2.7920928e-03   6.3910343e-03
   1.7203410e+00   0.0000000e+00   3.0427297e-02   1.5944303e-02   1.3187999e-02   0.0000000e+00   5.4841676e-03   2.7920928e-03   4.2606895e-03
   2.4550841e+00   0.0000000e+00   3.0427297e-02   1.5944303e-02   1.3187999e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.1303448e-03
   3.5036296e+00   0.0000000e+00   3.0427297e-02   1.5944303e-02   1.3187999e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.1303448e-03
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/gaprate_gapsize_mass6.5e4_1e8_cl0.99_central0.04_lim0.dat <==
   1.0000000e-01   1.9780116e-01   7.1495182e-02   1.1159641e-01   3.7870128e-02   4.1780008e-02   5.5577796e-02   4.0407443e-02   1.8656535e-02
   1.4270915e-01   1.6183731e-01   5.3621386e-02   6.8197807e-02   3.7870128e-02   4.1780008e-02   4.9402486e-02   3.3060635e-02   1.3326096e-02
   2.0365901e-01   1.2587347e-01   5.3621386e-02   4.9598405e-02   3.7870128e-02   3.7137785e-02   4.9402486e-02   2.5713828e-02   1.3326096e-02
   2.9064005e-01   1.2587347e-01   5.3621386e-02   3.7198804e-02   3.7870128e-02   3.2495562e-02   4.3227175e-02   1.6530318e-02   1.1993487e-02
   4.1476994e-01   1.2587347e-01   4.4684489e-02   3.0999003e-02   3.7870128e-02   2.3211116e-02   3.3964209e-02   1.1020212e-02   1.0660877e-02
   5.9191466e-01   1.0789154e-01   4.4684489e-02   3.0999003e-02   1.6230055e-02   4.6422231e-03   1.8525932e-02   1.1020212e-02   7.9956577e-03
   8.4471637e-01   3.5963848e-02   2.6810693e-02   6.1998006e-03   5.4100183e-03   4.6422231e-03   1.5438277e-02   1.1020212e-02   5.3304385e-03
   1.2054876e+00   0.0000000e+00   8.9368977e-03   6.1998006e-03   5.4100183e-03   4.6422231e-03   9.2629660e-03   9.1835098e-03   3.9978289e-03
   1.7203410e+00   0.0000000e+00   8.9368977e-03   6.1998006e-03   0.0000000e+00   0.0000000e+00   6.1753107e-03   1.8367020e-03   0.0000000e+00
   2.4550841e+00   0.0000000e+00   8.9368977e-03   6.1998006e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.8367020e-03   0.0000000e+00
   3.5036296e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/gaprate_gapsize_mass6.5e4_1e8_cl0.99_central0.04_lim5.dat <==
   1.0000000e-01   4.6854131e-01   8.3454282e-02   1.3477633e-01   1.2015162e-02   1.9255363e-02   3.8271703e-02   3.1120537e-02   1.9218726e-02
   1.4270915e-01   2.3427066e-01   8.3454282e-02   5.9900590e-02   1.2015162e-02   1.9255363e-02   3.8271703e-02   2.8291397e-02   1.1531236e-02
   2.0365901e-01   2.3427066e-01   8.3454282e-02   4.4925442e-02   1.2015162e-02   9.6276817e-03   3.8271703e-02   2.5462258e-02   1.1531236e-02
   2.9064005e-01   2.3427066e-01   8.3454282e-02   1.4975147e-02   1.2015162e-02   0.0000000e+00   2.7336931e-02   2.2633118e-02   9.6093631e-03
   4.1476994e-01   2.3427066e-01   5.5636188e-02   1.4975147e-02   1.2015162e-02   0.0000000e+00   2.1869544e-02   1.6974838e-02   7.6874905e-03
   5.9191466e-01   1.1713533e-01   5.5636188e-02   1.4975147e-02   1.2015162e-02   0.0000000e+00   2.1869544e-02   1.6974838e-02   7.6874905e-03
   8.4471637e-01   1.1713533e-01   5.5636188e-02   1.4975147e-02   1.2015162e-02   0.0000000e+00   2.1869544e-02   1.6974838e-02   3.8437452e-03
   1.2054876e+00   0.0000000e+00   2.7818094e-02   1.4975147e-02   1.2015162e-02   0.0000000e+00   1.6402158e-02   1.4145699e-02   3.8437452e-03
   1.7203410e+00   0.0000000e+00   2.7818094e-02   1.4975147e-02   0.0000000e+00   0.0000000e+00   1.0934772e-02   2.8291397e-03   0.0000000e+00
   2.4550841e+00   0.0000000e+00   2.7818094e-02   1.4975147e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.8291397e-03   0.0000000e+00
   3.5036296e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/gaprate_gapsize_mass6.5e4_1e8_cl0.99_lim0.dat <==
   1.0000000e-01   1.4385539e-01   6.2558284e-02   8.0597408e-02   3.2460110e-02   4.1780008e-02   3.3964209e-02   3.1223933e-02   2.3986973e-02
   1.4270915e-01   1.2587347e-01   4.4684489e-02   6.1998006e-02   3.2460110e-02   4.1780008e-02   3.3964209e-02   2.9387231e-02   2.2654364e-02
   2.0365901e-01   1.0789154e-01   3.5747591e-02   5.5798205e-02   2.7050092e-02   4.1780008e-02   3.0876553e-02   2.7550530e-02   2.1321754e-02
   2.9064005e-01   1.0789154e-01   3.5747591e-02   4.9598405e-02   2.7050092e-02   3.7137785e-02   2.7788898e-02   2.3877126e-02   1.9989144e-02
   4.1476994e-01   1.0789154e-01   3.5747591e-02   4.9598405e-02   2.7050092e-02   3.7137785e-02   1.5438277e-02   1.8367020e-02   1.8656535e-02
   5.9191466e-01   1.0789154e-01   2.6810693e-02   4.9598405e-02   1.0820037e-02   2.7853339e-02   1.2350621e-02   1.4693616e-02   1.0660877e-02
   8.4471637e-01   3.5963848e-02   1.7873795e-02   2.4799202e-02   5.4100183e-03   1.3926669e-02   1.2350621e-02   1.1020212e-02   9.3282673e-03
   1.2054876e+00   0.0000000e+00   8.9368977e-03   1.2399601e-02   5.4100183e-03   1.3926669e-02   9.2629660e-03   7.3468079e-03   5.3304385e-03
   1.7203410e+00   0.0000000e+00   8.9368977e-03   1.2399601e-02   5.4100183e-03   4.6422231e-03   9.2629660e-03   7.3468079e-03   1.3326096e-03
   2.4550841e+00   0.0000000e+00   8.9368977e-03   6.1998006e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.8367020e-03   0.0000000e+00
   3.5036296e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.8367020e-03   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.8367020e-03   0.0000000e+00


==> figs/gaprate_gapsize/gaprate_gapsize_mass6.5e4_1e8_cl0.99_lim5.dat <==
   1.0000000e-01   2.3427066e-01   1.1127238e-01   1.0482603e-01   2.4030325e-02   2.8883045e-02   2.1869544e-02   3.1120537e-02   2.8828089e-02
   1.4270915e-01   1.1713533e-01   8.3454282e-02   5.9900590e-02   2.4030325e-02   2.8883045e-02   2.1869544e-02   2.8291397e-02   2.6906217e-02
   2.0365901e-01   1.1713533e-01   5.5636188e-02   4.4925442e-02   1.2015162e-02   2.8883045e-02   1.6402158e-02   2.5462258e-02   2.4984344e-02
   2.9064005e-01   1.1713533e-01   5.5636188e-02   2.9950295e-02   1.2015162e-02   2.8883045e-02   1.6402158e-02   2.2633118e-02   2.3062471e-02
   4.1476994e-01   1.1713533e-01   5.5636188e-02   2.9950295e-02   1.2015162e-02   2.8883045e-02   1.6402158e-02   1.9803978e-02   2.1140599e-02
   5.9191466e-01   1.1713533e-01   2.7818094e-02   2.9950295e-02   1.2015162e-02   2.8883045e-02   1.6402158e-02   1.6974838e-02   1.3453108e-02
   8.4471637e-01   1.1713533e-01   2.7818094e-02   1.4975147e-02   1.2015162e-02   2.8883045e-02   1.6402158e-02   1.1316559e-02   1.1531236e-02
   1.2054876e+00   0.0000000e+00   2.7818094e-02   1.4975147e-02   1.2015162e-02   2.8883045e-02   1.0934772e-02   5.6582795e-03   5.7656179e-03
   1.7203410e+00   0.0000000e+00   2.7818094e-02   1.4975147e-02   1.2015162e-02   9.6276817e-03   1.0934772e-02   5.6582795e-03   1.9218726e-03
   2.4550841e+00   0.0000000e+00   2.7818094e-02   1.4975147e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.5036296e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/gaprate_gapsize_summed_cl0.99_central0.04_lim0.dat <==
   1.0000000e-01   2.8451678e+00   9.4324633e-01   1.1579873e+00   4.5190620e-01   7.5765543e-01   7.0008188e-01   5.2092915e-01   2.0554861e-01
   1.4270915e-01   2.0072074e+00   6.2562257e-01   6.1152136e-01   3.5857775e-01   5.1698841e-01   5.3818794e-01   3.5780992e-01   1.4757336e-01
   2.0365901e-01   1.8318204e+00   5.6787279e-01   4.2936606e-01   3.2419358e-01   4.2785248e-01   4.1129810e-01   2.4467884e-01   1.2297780e-01
   2.9064005e-01   1.7733580e+00   5.3899790e-01   3.7732169e-01   3.0945751e-01   3.9219810e-01   3.0191031e-01   1.6575018e-01   1.0365272e-01
   4.1476994e-01   1.6759208e+00   5.2937294e-01   3.5129951e-01   2.9963346e-01   2.8077819e-01   1.0938779e-01   7.1035793e-02   8.4327634e-02
   5.9191466e-01   1.2666843e+00   4.9087309e-01   3.1226623e-01   2.0139298e-01   1.3370390e-02   1.7502047e-02   3.9464329e-02   3.1622863e-02
   8.4471637e-01   1.9487451e-01   3.5612361e-01   6.5055464e-02   4.9120239e-03   8.9135932e-03   1.7502047e-02   3.1571463e-02   2.6352386e-02
   1.2054876e+00   1.9487451e-02   1.9249925e-02   2.6022186e-02   4.9120239e-03   8.9135932e-03   4.3755117e-03   2.3678598e-02   1.7568257e-02
   1.7203410e+00   0.0000000e+00   9.6249626e-03   6.5055464e-03   4.9120239e-03   4.4567966e-03   4.3755117e-03   1.8416687e-02   7.0273028e-03
   2.4550841e+00   0.0000000e+00   9.6249626e-03   6.5055464e-03   0.0000000e+00   4.4567966e-03   4.3755117e-03   1.3154776e-02   3.5136514e-03
   3.5036296e+00   0.0000000e+00   9.6249626e-03   0.0000000e+00   0.0000000e+00   4.4567966e-03   4.3755117e-03   2.6309553e-03   3.5136514e-03
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.6309553e-03   3.5136514e-03


==> figs/gaprate_gapsize/gaprate_gapsize_summed_cl0.99_central0.04_lim5.dat <==
   1.0000000e-01   4.9260909e+00   1.2833252e+00   1.6551770e+00   3.1340961e-01   6.5294953e-01   4.5777468e-01   3.3240906e-01   1.6783586e-01
   1.4270915e-01   2.3926727e+00   4.0690800e-01   5.4636911e-01   1.3581083e-01   2.2671859e-01   2.0644740e-01   1.5955635e-01   8.5249960e-02
   2.0365901e-01   2.3926727e+00   2.8170554e-01   2.0890584e-01   6.2681921e-02   1.1789366e-01   1.1668766e-01   7.5346054e-02   6.6601531e-02
   2.9064005e-01   2.2519273e+00   2.1910431e-01   9.6418078e-02   4.1787947e-02   6.3481204e-02   4.4879870e-02   5.7617571e-02   5.3281225e-02
   4.1476994e-01   2.2519273e+00   2.1910431e-01   9.6418078e-02   3.1340961e-02   3.6274974e-02   4.4879870e-02   4.8753329e-02   4.7953103e-02
   5.9191466e-01   2.2519273e+00   2.1910431e-01   6.4278719e-02   1.0446987e-02   2.7206230e-02   3.5903896e-02   4.8753329e-02   4.7953103e-02
   8.4471637e-01   1.1259636e+00   1.5650308e-01   4.8209039e-02   1.0446987e-02   1.8137487e-02   3.5903896e-02   4.4321208e-02   3.9960919e-02
   1.2054876e+00   0.0000000e+00   3.1300615e-02   3.2139359e-02   1.0446987e-02   1.8137487e-02   8.9759740e-03   3.1024846e-02   2.6640613e-02
   1.7203410e+00   0.0000000e+00   3.1300615e-02   1.6069680e-02   1.0446987e-02   9.0687434e-03   8.9759740e-03   3.1024846e-02   1.0656245e-02
   2.4550841e+00   0.0000000e+00   3.1300615e-02   1.6069680e-02   0.0000000e+00   9.0687434e-03   8.9759740e-03   2.2160604e-02   5.3281225e-03
   3.5036296e+00   0.0000000e+00   3.1300615e-02   0.0000000e+00   0.0000000e+00   9.0687434e-03   8.9759740e-03   4.4321208e-03   5.3281225e-03
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.4321208e-03   5.3281225e-03


==> figs/gaprate_gapsize/gaprate_gapsize_summed_cl0.99_lim0.dat <==
   1.0000000e-01   1.7148957e+00   7.6999701e-01   8.3921549e-01   4.2734608e-01   4.6796365e-01   5.9944511e-01   4.2884571e-01   3.0217402e-01
   1.4270915e-01   1.4030964e+00   4.1387339e-01   5.0743262e-01   3.4875370e-01   3.6545732e-01   5.2943692e-01   3.5517896e-01   2.0203496e-01
   2.0365901e-01   1.2861717e+00   3.9462347e-01   3.7732169e-01   2.9963346e-01   3.0306217e-01   4.4192669e-01   3.1308368e-01   1.6689844e-01
   2.9064005e-01   1.2277094e+00   3.9462347e-01   3.6431060e-01   2.8980941e-01   2.7186459e-01   3.5004094e-01   2.7098839e-01   1.5635749e-01
   4.1476994e-01   1.0523223e+00   3.9462347e-01   3.6431060e-01   2.8489739e-01   2.0946944e-01   9.6261258e-02   6.8404837e-02   9.8382239e-02
   5.9191466e-01   7.6001057e-01   3.9462347e-01   3.4479396e-01   2.3086512e-01   3.5654373e-02   7.0008188e-02   6.0511971e-02   4.2163817e-02
   8.4471637e-01   1.9487451e-02   2.9837384e-01   1.0408874e-01   1.9648096e-02   3.1197576e-02   6.5632676e-02   5.2619106e-02   3.6893340e-02
   1.2054876e+00   1.9487451e-02   9.6249626e-03   6.5055464e-03   1.4736072e-02   3.1197576e-02   4.8130629e-02   3.9464329e-02   2.6352386e-02
   1.7203410e+00   0.0000000e+00   9.6249626e-03   6.5055464e-03   1.4736072e-02   1.7827186e-02   2.6253070e-02   2.3678598e-02   2.2838734e-02
   2.4550841e+00   0.0000000e+00   9.6249626e-03   6.5055464e-03   9.8240479e-03   8.9135932e-03   1.3126535e-02   1.3154776e-02   1.4054606e-02
   3.5036296e+00   0.0000000e+00   0.0000000e+00   6.5055464e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.6309553e-03   8.7841285e-03
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.6309553e-03   5.2704771e-03


==> figs/gaprate_gapsize/gaprate_gapsize_summed_cl0.99_lim5.dat <==
   1.0000000e-01   1.2667091e+00   1.0329203e+00   1.0927382e+00   3.6564454e-01   4.3529968e-01   3.7699091e-01   2.4819877e-01   2.5841394e-01
   1.4270915e-01   4.2223636e-01   9.3901845e-02   3.6960263e-01   2.0893974e-01   2.3578733e-01   2.7825519e-01   1.3739575e-01   1.1721870e-01
   2.0365901e-01   1.4074545e-01   3.1300615e-02   6.4278719e-02   1.0446987e-01   1.3603115e-01   1.7054351e-01   8.4210296e-02   6.9265593e-02
   2.9064005e-01   1.4074545e-01   3.1300615e-02   3.2139359e-02   8.3575895e-02   8.1618691e-02   1.5259156e-01   8.4210296e-02   6.6601531e-02
   4.1476994e-01   0.0000000e+00   3.1300615e-02   3.2139359e-02   7.3128908e-02   8.1618691e-02   1.3463961e-01   7.9778175e-02   6.1273409e-02
   5.9191466e-01   0.0000000e+00   3.1300615e-02   1.6069680e-02   6.2681921e-02   4.5343717e-02   9.8735714e-02   7.9778175e-02   6.1273409e-02
   8.4471637e-01   0.0000000e+00   3.1300615e-02   1.6069680e-02   4.1787947e-02   3.6274974e-02   8.9759740e-02   6.6481813e-02   5.5945286e-02
   1.2054876e+00   0.0000000e+00   3.1300615e-02   1.6069680e-02   3.1340961e-02   3.6274974e-02   7.1807792e-02   4.8753329e-02   3.9960919e-02
   1.7203410e+00   0.0000000e+00   3.1300615e-02   1.6069680e-02   3.1340961e-02   1.8137487e-02   3.5903896e-02   3.1024846e-02   3.4632796e-02
   2.4550841e+00   0.0000000e+00   3.1300615e-02   1.6069680e-02   2.0893974e-02   0.0000000e+00   1.7951948e-02   1.3296363e-02   2.1312490e-02
   3.5036296e+00   0.0000000e+00   0.0000000e+00   1.6069680e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.4321208e-03   1.3320306e-02
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.4321208e-03   7.9921838e-03


==> figs/gaprate_gapsize/lowres/gaprate_gapsize__mass5.3e7_1e8_cl0.99_central0.04_lim0.dat <==
   3.0000000e-01   1.3109457e-01   3.6484857e-02   2.4578729e-02   1.6022366e-02   3.1055976e-02   3.6834696e-02   3.5795434e-02   7.6080392e-03
   6.0615465e-01   8.7396380e-02   3.6484857e-02   1.9662983e-02   1.6022366e-02   6.9013281e-03   2.8334382e-03   8.4224552e-03   1.5216078e-03
   1.2247449e+00   0.0000000e+00   7.2969715e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.2112276e-03   1.5216078e-03
   2.4746160e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.2112276e-03   1.5216078e-03
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.5216078e-03


==> figs/gaprate_gapsize/lowres/gaprate_gapsize__mass5.3e7_1e8_cl0.99_central0.04_lim5.dat <==
   3.0000000e-01   7.7614183e-02   2.0609387e-02   1.0862863e-02   0.0000000e+00   1.2738894e-02   1.9541165e-02   2.3381427e-02   4.4867229e-03
   6.0615465e-01   7.7614183e-02   2.0609387e-02   1.0862863e-02   0.0000000e+00   6.3694472e-03   0.0000000e+00   1.3360816e-02   2.2433614e-03
   1.2247449e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.6804078e-03   2.2433614e-03
   2.4746160e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.6804078e-03   2.2433614e-03
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.2433614e-03


==> figs/gaprate_gapsize/lowres/gaprate_gapsize__mass5.3e7_1e8_cl0.99_lim0.dat <==
   3.0000000e-01   1.0196244e-01   2.9187886e-02   2.9494474e-02   2.0027958e-02   2.0703984e-02   1.4167191e-02   1.6844910e-02   2.8910549e-02
   6.0615465e-01   7.2830317e-02   2.9187886e-02   1.9662983e-02   2.0027958e-02   3.4506640e-03   5.6668763e-03   6.3168414e-03   3.0432157e-03
   1.2247449e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.6668763e-03   4.2112276e-03   3.0432157e-03
   2.4746160e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.6668763e-03   4.2112276e-03   3.0432157e-03
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.5216078e-03


==> figs/gaprate_gapsize/lowres/gaprate_gapsize__mass5.3e7_1e8_cl0.99_lim5.dat <==
   3.0000000e-01   0.0000000e+00   0.0000000e+00   2.1725726e-02   7.9092644e-03   6.3694472e-03   4.8852912e-03   1.0020612e-02   1.3460169e-02
   6.0615465e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.9092644e-03   0.0000000e+00   4.8852912e-03   1.0020612e-02   4.4867229e-03
   1.2247449e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.8852912e-03   6.6804078e-03   4.4867229e-03
   2.4746160e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.8852912e-03   6.6804078e-03   4.4867229e-03
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.2433614e-03


==> figs/gaprate_gapsize/lowres/gaprate_gapsize__mass6.5e4_1e8_cl0.99_central0.04_lim0.dat <==
   3.0000000e-01   1.3469172e-01   4.1854143e-02   4.9784246e-02   2.9628992e-02   5.0456046e-02   5.0897904e-02   3.3005991e-02   1.5735578e-02
   6.0615465e-01   9.4284205e-02   3.4878452e-02   2.9870548e-02   2.1163566e-02   1.8020016e-02   1.6073022e-02   1.4669329e-02   1.0490385e-02
   1.2247449e+00   2.6938344e-02   6.9756905e-03   9.9568493e-03   4.2327132e-03   1.4416013e-02   8.0365112e-03   9.1683308e-03   5.2451926e-03
   2.4746160e+00   0.0000000e+00   6.9756905e-03   4.9784246e-03   0.0000000e+00   3.6040033e-03   0.0000000e+00   1.8336662e-03   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/lowres/gaprate_gapsize__mass6.5e4_1e8_cl0.99_central0.04_lim5.dat <==
   3.0000000e-01   2.7122559e-01   5.8052353e-02   6.6283655e-02   8.5103929e-03   3.3739944e-02   4.0914255e-02   2.8235394e-02   1.5091992e-02
   6.0615465e-01   1.3561279e-01   3.8701569e-02   2.2094552e-02   8.5103929e-03   2.0243966e-02   1.3638085e-02   1.6941236e-02   7.5459958e-03
   1.2247449e+00   6.7806397e-02   1.9350784e-02   2.2094552e-02   8.5103929e-03   2.0243966e-02   1.3638085e-02   1.1294157e-02   3.7729979e-03
   2.4746160e+00   0.0000000e+00   1.9350784e-02   1.1047276e-02   0.0000000e+00   6.7479887e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/lowres/gaprate_gapsize__mass6.5e4_1e8_cl0.99_lim0.dat <==
   3.0000000e-01   1.2122255e-01   4.8829833e-02   4.9784246e-02   2.5396279e-02   3.6040033e-02   2.4109534e-02   2.7504992e-02   2.2292069e-02
   6.0615465e-01   1.0775338e-01   4.1854143e-02   3.4848972e-02   2.5396279e-02   2.5228023e-02   1.3394185e-02   1.4669329e-02   1.4424280e-02
   1.2247449e+00   2.6938344e-02   1.3951381e-02   9.9568493e-03   4.2327132e-03   1.0812010e-02   8.0365112e-03   3.6673323e-03   5.2451926e-03
   2.4746160e+00   0.0000000e+00   6.9756905e-03   4.9784246e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.8336662e-03   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.8336662e-03   0.0000000e+00


==> figs/gaprate_gapsize/lowres/gaprate_gapsize__mass6.5e4_1e8_cl0.99_lim5.dat <==
   3.0000000e-01   2.0341919e-01   7.7403137e-02   6.6283655e-02   1.7020786e-02   2.6991955e-02   1.8184113e-02   2.5411854e-02   2.2637987e-02
   6.0615465e-01   1.3561279e-01   5.8052353e-02   3.3141828e-02   1.7020786e-02   2.0243966e-02   1.3638085e-02   1.6941236e-02   1.5091992e-02
   1.2247449e+00   6.7806397e-02   3.8701569e-02   1.1047276e-02   8.5103929e-03   2.0243966e-02   9.0920566e-03   2.8235394e-03   5.6594969e-03
   2.4746160e+00   0.0000000e+00   1.9350784e-02   1.1047276e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> figs/gaprate_gapsize/lowres/gaprate_gapsize_summed_cl0.99_lim0.dat <==
   3.0000000e-01   1.3255118e+00   4.3052132e-01   4.1783839e-01   3.6450884e-01   3.0020777e-01   3.4284602e-01   3.2215891e-01   2.7997584e-01
   6.0615465e-01   8.7396380e-01   3.9403646e-01   2.9002900e-01   2.7238023e-01   1.2077324e-01   7.6502830e-02   6.7379641e-02   8.5210039e-02
   1.2247449e+00   1.4566063e-02   2.1890914e-02   2.4578729e-02   2.4033550e-02   3.1055976e-02   4.8168449e-02   3.7901048e-02   3.9561804e-02
   2.4746160e+00   0.0000000e+00   7.2969715e-03   9.8314914e-03   1.6022366e-02   1.7253320e-02   1.7000629e-02   1.2633683e-02   1.9780902e-02
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.1056138e-03   6.0864313e-03


==> figs/gaprate_gapsize/lowres/gaprate_gapsize_summed_cl0.99_lim5.dat <==
   3.0000000e-01   5.4329928e-01   1.2365632e-01   3.3674876e-01   2.4518720e-01   1.4012784e-01   1.6609990e-01   1.3694836e-01   1.6600875e-01
   6.0615465e-01   4.6568510e-01   8.2437550e-02   7.6040042e-02   1.0282044e-01   6.3694472e-02   9.2820532e-02   8.6845301e-02   9.4221180e-02
   1.2247449e+00   0.0000000e+00   2.0609387e-02   4.3451453e-02   3.9546322e-02   3.1847236e-02   4.8852912e-02   4.6762854e-02   5.8327397e-02
   2.4746160e+00   0.0000000e+00   2.0609387e-02   2.1725726e-02   2.3727793e-02   1.2738894e-02   1.4655873e-02   1.3360816e-02   2.9163699e-02
   5.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.3402039e-03   8.9734457e-03


==> figs/massloss/king12_1M_halo30_v1.5_1_massloss.dat <==
   0.0000000e+00   1.0000000e+06
   2.0000000e-02   1.0000000e+06
   4.0000000e-02   1.0000000e+06
   6.0000000e-02   9.9982100e+05
   8.0000000e-02   9.9929900e+05
   1.0000000e-01   9.9903400e+05
   1.2000000e-01   9.9914900e+05
   1.4000000e-01   9.9929400e+05
   1.6000000e-01   9.9937700e+05
   1.8000000e-01   9.9942000e+05
   2.0000000e-01   9.9942300e+05
   2.2000000e-01   9.9935500e+05
   2.4000000e-01   9.9909000e+05
   2.6000000e-01   9.9889900e+05
   2.8000000e-01   9.9861200e+05
   3.0000000e-01   9.9817200e+05
   3.2000000e-01   9.9743800e+05
   3.4000000e-01   9.9647500e+05
   3.6000000e-01   9.9553100e+05
   3.8000000e-01   9.9479000e+05
   4.0000000e-01   9.9441200e+05
   4.2000000e-01   9.9430700e+05
   4.4000000e-01   9.9435600e+05
   4.6000000e-01   9.9444800e+05
   4.8000000e-01   9.9454600e+05
   5.0000000e-01   9.9461100e+05
   5.2000000e-01   9.9456300e+05
   5.4000000e-01   9.9439500e+05
   5.6000000e-01   9.9411800e+05
   5.8000000e-01   9.9411800e+05
   6.0000000e-01   9.9351100e+05
   6.2000000e-01   9.9321200e+05
   6.4000000e-01   9.9293000e+05
   6.6000000e-01   9.9254600e+05
   6.8000000e-01   9.9217400e+05
   7.0000000e-01   9.9176300e+05
   7.2000000e-01   9.9134300e+05
   7.4000000e-01   9.9080600e+05
   7.6000000e-01   9.9015500e+05
   7.8000000e-01   9.8912400e+05
   8.0000000e-01   9.8790900e+05
   8.2000000e-01   9.8675600e+05
   8.4000000e-01   9.8590000e+05
   8.6000000e-01   9.8540500e+05
   8.8000000e-01   9.8519000e+05
   9.0000000e-01   9.8519600e+05
   9.2000000e-01   9.8524900e+05
   9.4000000e-01   9.8532100e+05
   9.6000000e-01   9.8537400e+05
   9.8000000e-01   9.8536300e+05
   1.0000000e+00   9.8525300e+05
   1.0200000e+00   9.8511600e+05
   1.0400000e+00   9.8493800e+05
   1.0600000e+00   9.8480300e+05
   1.0800000e+00   9.8465500e+05
   1.1000000e+00   9.8449600e+05
   1.1200000e+00   9.8425700e+05
   1.1400000e+00   9.8398600e+05
   1.1600000e+00   9.8398600e+05
   1.1800000e+00   9.8332600e+05
   1.2000000e+00   9.8303500e+05
   1.2200000e+00   9.8258400e+05
   1.2400000e+00   9.8192100e+05
   1.2600000e+00   9.8104900e+05
   1.2800000e+00   9.8005200e+05
   1.3000000e+00   9.7909800e+05
   1.3200000e+00   9.7843600e+05
   1.3400000e+00   9.7809700e+05
   1.3600000e+00   9.7792500e+05
   1.3800000e+00   9.7791500e+05
   1.4000000e+00   9.7794900e+05
   1.4200000e+00   9.7794700e+05
   1.4400000e+00   9.7796700e+05
   1.4600000e+00   9.7795500e+05
   1.4800000e+00   9.7787300e+05
   1.5000000e+00   9.7772500e+05
   1.5200000e+00   9.7756400e+05
   1.5400000e+00   9.7740400e+05
   1.5600000e+00   9.7722800e+05
   1.5800000e+00   9.7707700e+05
   1.6000000e+00   9.7684800e+05
   1.6200000e+00   9.7658000e+05
   1.6400000e+00   9.7633800e+05
   1.6600000e+00   9.7604200e+05
   1.6800000e+00   9.7569000e+05
   1.7000000e+00   9.7517600e+05
   1.7200000e+00   9.7449300e+05
   1.7400000e+00   9.7354200e+05
   1.7600000e+00   9.7266400e+05
   1.7800000e+00   9.7197100e+05
   1.8000000e+00   9.7149800e+05
   1.8200000e+00   9.7130100e+05
   1.8400000e+00   9.7119000e+05
   1.8600000e+00   9.7118600e+05
   1.8800000e+00   9.7120500e+05
   1.9000000e+00   9.7124200e+05
   1.9200000e+00   9.7123600e+05
   1.9400000e+00   9.7119100e+05
   1.9600000e+00   9.7109600e+05
   1.9800000e+00   9.7099200e+05
   2.0000000e+00   9.7087500e+05
   2.0200000e+00   9.7070600e+05
   2.0400000e+00   9.7058400e+05
   2.0600000e+00   9.7042000e+05
   2.0800000e+00   9.7025600e+05
   2.1000000e+00   9.7000500e+05
   2.1200000e+00   9.6979300e+05
   2.1400000e+00   9.6952300e+05
   2.1600000e+00   9.6918300e+05
   2.1800000e+00   9.6863500e+05
   2.2000000e+00   9.6794300e+05
   2.2200000e+00   9.6714900e+05
   2.2400000e+00   9.6640200e+05
   2.2600000e+00   9.6586300e+05
   2.2800000e+00   9.6560200e+05
   2.3000000e+00   9.6543500e+05
   2.3200000e+00   9.6543500e+05
   2.3400000e+00   9.6533800e+05
   2.3600000e+00   9.6533300e+05
   2.3800000e+00   9.6534000e+05
   2.4000000e+00   9.6531500e+05
   2.4200000e+00   9.6524300e+05
   2.4400000e+00   9.6513700e+05
   2.4600000e+00   9.6501500e+05
   2.4800000e+00   9.6491000e+05
   2.5000000e+00   9.6482000e+05
   2.5200000e+00   9.6465000e+05
   2.5400000e+00   9.6448600e+05
   2.5600000e+00   9.6431000e+05
   2.5800000e+00   9.6409200e+05
   2.6000000e+00   9.6384400e+05
   2.6200000e+00   9.6357600e+05
   2.6400000e+00   9.6324600e+05
   2.6600000e+00   9.6271500e+05
   2.6800000e+00   9.6204800e+05
   2.7000000e+00   9.6124500e+05
   2.7200000e+00   9.6062600e+05
   2.7400000e+00   9.6025200e+05
   2.7600000e+00   9.6002100e+05
   2.7800000e+00   9.5990100e+05
   2.8000000e+00   9.5992200e+05
   2.8200000e+00   9.5992300e+05
   2.8400000e+00   9.5991700e+05
   2.8600000e+00   9.5989900e+05
   2.8800000e+00   9.5987900e+05
   2.9000000e+00   9.5981400e+05
   2.9200000e+00   9.5973500e+05
   2.9400000e+00   9.5962300e+05
   2.9600000e+00   9.5950300e+05
   2.9800000e+00   9.5939200e+05
   3.0000000e+00   9.5927400e+05
   3.0200000e+00   9.5912500e+05
   3.0400000e+00   9.5895800e+05
   3.0600000e+00   9.5873500e+05
   3.0800000e+00   9.5855800e+05
   3.1000000e+00   9.5834500e+05
   3.1200000e+00   9.5795100e+05
   3.1400000e+00   9.5738200e+05
   3.1600000e+00   9.5670600e+05
   3.1800000e+00   9.5610000e+05
   3.2000000e+00   9.5561300e+05
   3.2200000e+00   9.5532200e+05
   3.2400000e+00   9.5518100e+05
   3.2600000e+00   9.5516500e+05
   3.2800000e+00   9.5516700e+05
   3.3000000e+00   9.5515400e+05
   3.3200000e+00   9.5515900e+05
   3.3400000e+00   9.5511300e+05
   3.3600000e+00   9.5506000e+05
   3.3800000e+00   9.5500400e+05
   3.4000000e+00   9.5485300e+05
   3.4200000e+00   9.5477700e+05
   3.4400000e+00   9.5466900e+05
   3.4600000e+00   9.5457300e+05
   3.4800000e+00   9.5442300e+05
   3.5000000e+00   9.5427400e+05
   3.5200000e+00   9.5410900e+05
   3.5400000e+00   9.5392200e+05
   3.5600000e+00   9.5375000e+05
   3.5800000e+00   9.5347500e+05
   3.6000000e+00   9.5308100e+05
   3.6200000e+00   9.5252200e+05
   3.6400000e+00   9.5191100e+05
   3.6600000e+00   9.5139800e+05
   3.6800000e+00   9.5104300e+05
   3.7000000e+00   9.5085400e+05
   3.7200000e+00   9.5072100e+05
   3.7400000e+00   9.5072600e+05
   3.7600000e+00   9.5070400e+05
   3.7800000e+00   9.5070400e+05
   3.8000000e+00   9.5067100e+05
   3.8200000e+00   9.5062900e+05
   3.8400000e+00   9.5060300e+05
   3.8600000e+00   9.5052400e+05
   3.8800000e+00   9.5041100e+05
   3.9000000e+00   9.5028200e+05
   3.9200000e+00   9.5019300e+05
   3.9400000e+00   9.5012800e+05
   3.9600000e+00   9.5003900e+05
   3.9800000e+00   9.4989500e+05
   4.0000000e+00   9.4974400e+05
   4.0200000e+00   9.4958700e+05
   4.0400000e+00   9.4936500e+05
   4.0600000e+00   9.4905100e+05
   4.0800000e+00   9.4863200e+05
   4.1000000e+00   9.4863200e+05
   4.1200000e+00   9.4751100e+05
   4.1400000e+00   9.4751100e+05
   4.1600000e+00   9.4678300e+05
   4.1800000e+00   9.4661600e+05
   4.2000000e+00   9.4656000e+05
   4.2200000e+00   9.4658700e+05
   4.2400000e+00   9.4659600e+05
   4.2600000e+00   9.4658200e+05
   4.2800000e+00   9.4657900e+05
   4.3000000e+00   9.4655300e+05
   4.3200000e+00   9.4651800e+05
   4.3400000e+00   9.4641500e+05
   4.3600000e+00   9.4630000e+05
   4.3800000e+00   9.4622100e+05
   4.4000000e+00   9.4612700e+05
   4.4200000e+00   9.4604900e+05
   4.4400000e+00   9.4595400e+05
   4.4600000e+00   9.4581200e+05
   4.4800000e+00   9.4564100e+05
   4.5000000e+00   9.4550700e+05
   4.5200000e+00   9.4527700e+05
   4.5400000e+00   9.4496300e+05
   4.5600000e+00   9.4450700e+05
   4.5800000e+00   9.4399300e+05
   4.6000000e+00   9.4349400e+05
   4.6200000e+00   9.4314600e+05
   4.6400000e+00   9.4314600e+05
   4.6600000e+00   9.4288700e+05
   4.6800000e+00   9.4283800e+05
   4.7000000e+00   9.4283800e+05
   4.7200000e+00   9.4286600e+05
   4.7400000e+00   9.4285100e+05
   4.7600000e+00   9.4280100e+05
   4.7800000e+00   9.4273400e+05
   4.8000000e+00   9.4268600e+05
   4.8200000e+00   9.4261100e+05
   4.8400000e+00   9.4254100e+05
   4.8600000e+00   9.4244700e+05
   4.8800000e+00   9.4234400e+05
   4.9000000e+00   9.4227700e+05
   4.9200000e+00   9.4219400e+05
   4.9400000e+00   9.4206200e+05
   4.9600000e+00   9.4189600e+05
   4.9800000e+00   9.4170900e+05
   5.0000000e+00   9.4141500e+05
   5.0200000e+00   9.4141500e+05
   5.0400000e+00   9.4058000e+05
   5.0600000e+00   9.4058000e+05
   5.0800000e+00   9.3963900e+05
   5.1000000e+00   9.3963900e+05
   5.1200000e+00   9.3926500e+05
   5.1400000e+00   9.3920300e+05
   5.1600000e+00   9.3917200e+05
   5.1800000e+00   9.3916900e+05
   5.2000000e+00   9.3914700e+05
   5.2200000e+00   9.3911300e+05
   5.2400000e+00   9.3905600e+05
   5.2600000e+00   9.3902600e+05
   5.2800000e+00   9.3893700e+05
   5.3000000e+00   9.3884800e+05
   5.3200000e+00   9.3878700e+05
   5.3400000e+00   9.3871500e+05
   5.3600000e+00   9.3863100e+05
   5.3800000e+00   9.3855900e+05
   5.4000000e+00   9.3845300e+05
   5.4200000e+00   9.3831900e+05
   5.4400000e+00   9.3817800e+05
   5.4600000e+00   9.3797600e+05
   5.4800000e+00   9.3774400e+05
   5.5000000e+00   9.3730000e+05
   5.5200000e+00   9.3685200e+05
   5.5400000e+00   9.3639900e+05
   5.5600000e+00   9.3608600e+05
   5.5800000e+00   9.3588800e+05
   5.6000000e+00   9.3577400e+05
   5.6200000e+00   9.3573800e+05
   5.6400000e+00   9.3572000e+05
   5.6600000e+00   9.3572100e+05
   5.6800000e+00   9.3571900e+05
   5.7000000e+00   9.3571500e+05
   5.7200000e+00   9.3566500e+05
   5.7400000e+00   9.3561900e+05
   5.7600000e+00   9.3557800e+05
   5.7800000e+00   9.3551100e+05
   5.8000000e+00   9.3542200e+05
   5.8200000e+00   9.3533400e+05
   5.8400000e+00   9.3524900e+05
   5.8600000e+00   9.3516800e+05
   5.8800000e+00   9.3507200e+05
   5.9000000e+00   9.3494600e+05
   5.9200000e+00   9.3478600e+05
   5.9400000e+00   9.3454600e+05
   5.9600000e+00   9.3422500e+05
   5.9800000e+00   9.3379000e+05
   6.0000000e+00   9.3335300e+05
   6.0200000e+00   9.3292600e+05
   6.0400000e+00   9.3266800e+05
   6.0600000e+00   9.3254200e+05
   6.0800000e+00   9.3248200e+05
   6.1000000e+00   9.3245700e+05
   6.1200000e+00   9.3247600e+05
   6.1400000e+00   9.3245600e+05
   6.1600000e+00   9.3240700e+05
   6.1800000e+00   9.3238200e+05
   6.2000000e+00   9.3238200e+05
   6.2200000e+00   9.3229100e+05
   6.2400000e+00   9.3217900e+05
   6.2600000e+00   9.3210400e+05
   6.2800000e+00   9.3210400e+05
   6.3000000e+00   9.3195700e+05
   6.3200000e+00   9.3188900e+05
   6.3400000e+00   9.3178600e+05
   6.3600000e+00   9.3167800e+05
   6.3800000e+00   9.3152700e+05
   6.4000000e+00   9.3137200e+05
   6.4200000e+00   9.3114200e+05
   6.4400000e+00   9.3081000e+05
   6.4600000e+00   9.3040200e+05
   6.4800000e+00   9.2996700e+05
   6.5000000e+00   9.2964100e+05
   6.5200000e+00   9.2946000e+05
   6.5400000e+00   9.2936400e+05
   6.5600000e+00   9.2931500e+05
   6.5800000e+00   9.2928400e+05
   6.6000000e+00   9.2927600e+05
   6.6200000e+00   9.2924900e+05
   6.6400000e+00   9.2925100e+05
   6.6600000e+00   9.2922000e+05
   6.6800000e+00   9.2917200e+05
   6.7000000e+00   9.2917200e+05
   6.7200000e+00   9.2905500e+05
   6.7400000e+00   9.2900600e+05
   6.7600000e+00   9.2895300e+05
   6.7800000e+00   9.2895300e+05
   6.8000000e+00   9.2879700e+05
   6.8200000e+00   9.2870500e+05
   6.8400000e+00   9.2859000e+05
   6.8600000e+00   9.2845700e+05
   6.8800000e+00   9.2827600e+05
   6.9000000e+00   9.2800500e+05
   6.9200000e+00   9.2763600e+05
   6.9400000e+00   9.2722300e+05
   6.9600000e+00   9.2682900e+05
   6.9800000e+00   9.2657900e+05
   7.0000000e+00   9.2645900e+05
   7.0200000e+00   9.2639300e+05
   7.0400000e+00   9.2637000e+05
   7.0600000e+00   9.2637000e+05
   7.0800000e+00   9.2636400e+05
   7.1000000e+00   9.2635100e+05
   7.1200000e+00   9.2633000e+05
   7.1400000e+00   9.2629800e+05
   7.1600000e+00   9.2623800e+05
   7.1800000e+00   9.2618900e+05
   7.2000000e+00   9.2618900e+05
   7.2200000e+00   9.2604200e+05
   7.2400000e+00   9.2597100e+05
   7.2600000e+00   9.2592600e+05
   7.2800000e+00   9.2592600e+05
   7.3000000e+00   9.2575200e+05
   7.3200000e+00   9.2564000e+05
   7.3400000e+00   9.2550400e+05
   7.3600000e+00   9.2528900e+05
   7.3800000e+00   9.2500400e+05
   7.4000000e+00   9.2462300e+05
   7.4200000e+00   9.2425300e+05
   7.4400000e+00   9.2398500e+05
   7.4600000e+00   9.2374800e+05
   7.4800000e+00   9.2362100e+05
   7.5000000e+00   9.2357000e+05
   7.5200000e+00   9.2357800e+05
   7.5400000e+00   9.2356600e+05
   7.5600000e+00   9.2354100e+05
   7.5800000e+00   9.2352200e+05
   7.6000000e+00   9.2348600e+05
   7.6200000e+00   9.2344200e+05
   7.6400000e+00   9.2339000e+05
   7.6600000e+00   9.2333300e+05
   7.6800000e+00   9.2326000e+05
   7.7000000e+00   9.2326000e+05
   7.7200000e+00   9.2317000e+05
   7.7400000e+00   9.2309600e+05
   7.7600000e+00   9.2299000e+05
   7.7800000e+00   9.2299000e+05
   7.8000000e+00   9.2277800e+05
   7.8200000e+00   9.2261400e+05
   7.8400000e+00   9.2234700e+05
   7.8600000e+00   9.2202700e+05
   7.8800000e+00   9.2165900e+05
   7.9000000e+00   9.2129200e+05
   7.9200000e+00   9.2103100e+05
   7.9400000e+00   9.2089800e+05
   7.9600000e+00   9.2082800e+05
   7.9800000e+00   9.2080500e+05
   8.0000000e+00   9.2079700e+05
   8.0200000e+00   9.2079100e+05
   8.0400000e+00   9.2079100e+05
   8.0600000e+00   9.2078400e+05
   8.0800000e+00   9.2074000e+05
   8.1000000e+00   9.2069500e+05
   8.1200000e+00   9.2069500e+05
   8.1400000e+00   9.2060000e+05
   8.1600000e+00   9.2053600e+05
   8.1800000e+00   9.2049300e+05
   8.2000000e+00   9.2049300e+05
   8.2200000e+00   9.2038700e+05
   8.2400000e+00   9.2029500e+05
   8.2600000e+00   9.2018400e+05
   8.2800000e+00   9.2018400e+05
   8.3000000e+00   9.1990600e+05
   8.3200000e+00   9.1966100e+05
   8.3400000e+00   9.1932000e+05
   8.3600000e+00   9.1895000e+05
   8.3800000e+00   9.1895000e+05
   8.4000000e+00   9.1848800e+05
   8.4200000e+00   9.1838500e+05
   8.4400000e+00   9.1835100e+05
   8.4600000e+00   9.1833800e+05
   8.4800000e+00   9.1830500e+05
   8.5000000e+00   9.1830200e+05
   8.5200000e+00   9.1827100e+05
   8.5400000e+00   9.1827100e+05
   8.5600000e+00   9.1822500e+05
   8.5800000e+00   9.1819100e+05
   8.6000000e+00   9.1814200e+05
   8.6200000e+00   9.1814200e+05
   8.6400000e+00   9.1807800e+05
   8.6600000e+00   9.1801800e+05
   8.6800000e+00   9.1795600e+05
   8.7000000e+00   9.1795600e+05
   8.7200000e+00   9.1780900e+05
   8.7400000e+00   9.1772500e+05
   8.7600000e+00   9.1756700e+05
   8.7800000e+00   9.1756700e+05
   8.8000000e+00   9.1712400e+05
   8.8200000e+00   9.1676500e+05
   8.8400000e+00   9.1641400e+05
   8.8600000e+00   9.1616600e+05
   8.8800000e+00   9.1616600e+05
   8.9000000e+00   9.1595500e+05
   8.9200000e+00   9.1590700e+05
   8.9400000e+00   9.1590500e+05
   8.9600000e+00   9.1590900e+05
   8.9800000e+00   9.1589600e+05
   9.0000000e+00   9.1588400e+05
   9.0200000e+00   9.1585400e+05
   9.0400000e+00   9.1585400e+05
   9.0600000e+00   9.1580000e+05
   9.0800000e+00   9.1574200e+05
   9.1000000e+00   9.1568500e+05
   9.1200000e+00   9.1568500e+05
   9.1400000e+00   9.1559000e+05
   9.1600000e+00   9.1553300e+05
   9.1800000e+00   9.1545800e+05
   9.2000000e+00   9.1545800e+05
   9.2200000e+00   9.1525200e+05
   9.2400000e+00   9.1510500e+05
   9.2600000e+00   9.1491200e+05
   9.2800000e+00   9.1491200e+05
   9.3000000e+00   9.1431600e+05
   9.3200000e+00   9.1399000e+05
   9.3400000e+00   9.1377800e+05
   9.3600000e+00   9.1366000e+05
   9.3800000e+00   9.1361500e+05
   9.4000000e+00   9.1360500e+05
   9.4200000e+00   9.1360800e+05
   9.4400000e+00   9.1362400e+05
   9.4600000e+00   9.1361100e+05
   9.4800000e+00   9.1358300e+05
   9.5000000e+00   9.1356000e+05
   9.5200000e+00   9.1351400e+05
   9.5400000e+00   9.1351400e+05
   9.5600000e+00   9.1343600e+05
   9.5800000e+00   9.1338000e+05
   9.6000000e+00   9.1332700e+05
   9.6200000e+00   9.1332700e+05
   9.6400000e+00   9.1320500e+05
   9.6600000e+00   9.1311700e+05
   9.6800000e+00   9.1304700e+05
   9.7000000e+00   9.1304700e+05
   9.7200000e+00   9.1276000e+05
   9.7400000e+00   9.1252300e+05
   9.7600000e+00   9.1222000e+05
   9.7800000e+00   9.1222000e+05
   9.8000000e+00   9.1165500e+05
   9.8200000e+00   9.1149700e+05
   9.8400000e+00   9.1141700e+05
   9.8600000e+00   9.1138800e+05
   9.8800000e+00   9.1137600e+05
   9.9000000e+00   9.1138900e+05
   9.9200000e+00   9.1139200e+05
   9.9400000e+00   9.1137500e+05
   9.9600000e+00   9.1133400e+05
   9.9800000e+00   9.1132100e+05
   1.0000000e+01   9.1129100e+05


==> figs/massloss/king12_1M_halo30_v1.5_1_massloss_smooth.dat <==
   0.0000000e+00  -1.2397190e+02
   2.0000000e-02  -8.0957546e+01
   4.0000000e-02  -1.3843205e+01
   6.0000000e-02  -1.0297149e+02
   8.0000000e-02  -5.1363101e+02
   1.0000000e-01  -6.4705807e+02
   1.2000000e-01  -3.8143827e+02
   1.4000000e-01  -6.7908152e+01
   1.6000000e-01   2.0044329e+02
   1.8000000e-01   4.4457304e+02
   2.0000000e-01   6.6348262e+02
   2.2000000e-01   8.2521662e+02
   2.4000000e-01   8.0286127e+02
   2.6000000e-01   8.6654309e+02
   2.8000000e-01   8.4542754e+02
   3.0000000e-01   6.8171771e+02
   3.2000000e-01   2.3365305e+02
   3.4000000e-01  -4.3449190e+02
   3.6000000e-01  -1.0754087e+03
   3.8000000e-01  -1.5057561e+03
   4.0000000e-01  -1.5661614e+03
   4.2000000e-01  -1.3472213e+03
   4.4000000e-01  -9.6850329e+02
   4.6000000e-01  -5.4154645e+02
   4.8000000e-01  -1.0386258e+02
   5.0000000e-01   3.0506279e+02
   5.2000000e-01   6.0476944e+02
   5.4000000e-01   7.8782150e+02
   5.6000000e-01   8.6480655e+02
   5.8000000e-01   1.2213347e+03
   6.0000000e-01   9.7303774e+02
   6.2000000e-01   1.0345683e+03
   6.4000000e-01   1.1145990e+03
   6.6000000e-01   1.0938216e+03
   6.8000000e-01   1.0859464e+03
   7.0000000e-01   1.0397013e+03
   7.2000000e-01   9.8483129e+02
   7.4000000e-01   8.1309742e+02
   7.6000000e-01   5.2727640e+02
   7.8000000e-01  -1.3884019e+02
   8.0000000e-01  -9.8944653e+02
   8.2000000e-01  -1.7787232e+03
   8.4000000e-01  -2.2718376e+03
   8.6000000e-01  -2.4049451e+03
   8.8000000e-01  -2.2591887e+03
   9.0000000e-01  -1.8937004e+03
   9.2000000e-01  -1.4826014e+03
   9.4000000e-01  -1.0540025e+03
   9.6000000e-01  -6.4600498e+02
   9.8000000e-01  -3.0370056e+02
   1.0000000e+00  -6.2172285e+01
   1.0200000e+00   1.5050521e+02
   1.0400000e+00   3.2026521e+02
   1.0600000e+00   5.3104854e+02
   1.0800000e+00   7.2680313e+02
   1.1000000e+00   9.0948365e+02
   1.1200000e+00   1.0100511e+03
   1.1400000e+00   1.0764725e+03
   1.1600000e+00   1.4117205e+03
   1.1800000e+00   1.0847730e+03
   1.2000000e+00   1.1246131e+03
   1.2200000e+00   1.0022282e+03
   1.2400000e+00   6.6561043e+02
   1.2600000e+00   1.1775583e+02
   1.2800000e+00  -5.5733572e+02
   1.3000000e+00  -1.1916608e+03
   1.3200000e+00  -1.5362125e+03
   1.3400000e+00  -1.5599813e+03
   1.3600000e+00  -1.4189544e+03
   1.3800000e+00  -1.1181167e+03
   1.4000000e+00  -7.7545051e+02
   1.4200000e+00  -4.7093610e+02
   1.4400000e+00  -1.4655171e+02
   1.4600000e+00   1.4372622e+02
   1.4800000e+00   3.6192287e+02
   1.5000000e+00   5.1206488e+02
   1.5200000e+00   6.4718019e+02
   1.5400000e+00   7.8129786e+02
   1.5600000e+00   8.9744796e+02
   1.5800000e+00   1.0366614e+03
   1.6000000e+00   1.0959699e+03
   1.6200000e+00   1.1144056e+03
   1.6400000e+00   1.1570013e+03
   1.6600000e+00   1.1437901e+03
   1.6800000e+00   1.0728053e+03
   1.7000000e+00   8.3808065e+02
   1.7200000e+00   4.3264964e+02
   1.7400000e+00  -2.4245408e+02
   1.7600000e+00  -8.4619697e+02
   1.7800000e+00  -1.2665456e+03
   1.8000000e+00  -1.4684670e+03
   1.8200000e+00  -1.3959281e+03
   1.8400000e+00  -1.2388966e+03
   1.8600000e+00  -9.7634037e+02
   1.8800000e+00  -6.9222783e+02
   1.9000000e+00  -3.9152793e+02
   1.9200000e+00  -1.3521016e+02
   1.9400000e+00   8.0755389e+01
   1.9600000e+00   2.4539797e+02
   1.9800000e+00   3.9974618e+02
   2.0000000e+00   5.3982791e+02
   2.0200000e+00   6.2667032e+02
   2.0400000e+00   7.5929982e+02
   2.0600000e+00   8.4874207e+02
   2.0800000e+00   9.3702192e+02
   2.1000000e+00   9.3716344e+02
   2.1200000e+00   9.7518987e+02
   2.1400000e+00   9.5412365e+02
   2.1600000e+00   8.6198639e+02
   2.1800000e+00   5.6079887e+02
   2.2000000e+00   1.1458103e+02
   2.2200000e+00  -4.3464801e+02
   2.2400000e+00  -9.3786997e+02
   2.2600000e+00  -1.2340674e+03
   2.2800000e+00  -1.2532236e+03
   2.3000000e+00  -1.1793228e+03
   2.3200000e+00  -9.3934997e+02
   2.3400000e+00  -7.9729084e+02
   2.3600000e+00  -5.6413199e+02
   2.3800000e+00  -3.1986071e+02
   2.4000000e+00  -1.0846508e+02
   2.4200000e+00   5.5066093e+01
   2.4400000e+00   1.8374328e+02
   2.4600000e+00   2.9557624e+02
   2.4800000e+00   4.2357406e+02
   2.5000000e+00   5.6574514e+02
   2.5200000e+00   6.2709725e+02
   2.5400000e+00   6.9363751e+02
   2.5600000e+00   7.4737244e+02
   2.5800000e+00   7.5830798e+02
   2.6000000e+00   7.3844951e+02
   2.6200000e+00   6.9780183e+02
   2.6400000e+00   5.9436927e+02
   2.6600000e+00   2.8915562e+02
   2.6800000e+00  -1.5283579e+02
   2.7000000e+00  -7.3160207e+02
   2.7200000e+00  -1.1271408e+03
   2.7400000e+00  -1.2784499e+03
   2.7600000e+00  -1.2875277e+03
   2.7800000e+00  -1.1863729e+03
   2.8000000e+00  -9.4498465e+02
   2.8200000e+00  -7.2436218e+02
   2.8400000e+00  -5.1150516e+02
   2.8600000e+00  -3.1141350e+02
   2.8800000e+00  -1.1408737e+02
   2.9000000e+00   3.7472869e+01
   2.9200000e+00   1.7426663e+02
   2.9400000e+00   2.7729315e+02
   2.9600000e+00   3.7155151e+02
   2.9800000e+00   4.7404067e+02
   3.0000000e+00   5.6875944e+02
   3.0200000e+00   6.3170657e+02
   3.0400000e+00   6.7588070e+02
   3.0600000e+00   6.6328043e+02
   3.0800000e+00   6.9590433e+02
   3.1000000e+00   6.9175092e+02
   3.1200000e+00   5.0581876e+02
   3.1400000e+00   1.4410637e+02
   3.1600000e+00  -3.2538765e+02
   3.1800000e+00  -7.2566467e+02
   3.2000000e+00  -1.0077260e+03
   3.2200000e+00  -1.0945729e+03
   3.2400000e+00  -1.0322064e+03
   3.2600000e+00  -8.4562770e+02
   3.2800000e+00  -6.4183759e+02
   3.3000000e+00  -4.5383688e+02
   3.3200000e+00  -2.4862621e+02
   3.3400000e+00  -9.5206050e+01
   3.3600000e+00   5.0423284e+01
   3.3800000e+00   1.9226166e+02
   3.4000000e+00   2.3830912e+02
   3.4200000e+00   3.5856592e+02
   3.4400000e+00   4.4603250e+02
   3.4600000e+00   5.4470954e+02
   3.4800000e+00   5.8859790e+02
   3.5000000e+00   6.3269869e+02
   3.5200000e+00   6.6001326e+02
   3.5400000e+00   6.6454316e+02
   3.5600000e+00   6.8329022e+02
   3.5800000e+00   5.9825648e+02
   3.6000000e+00   3.9344426e+02
   3.6200000e+00   2.2856107e+01
   3.6400000e+00  -4.0050517e+02
   3.6600000e+00  -7.2663650e+02
   3.6800000e+00  -8.9553456e+02
   3.7000000e+00  -8.9919579e+02
   3.7200000e+00  -8.4761634e+02
   3.7400000e+00  -6.5879213e+02
   3.7600000e+00  -4.9771880e+02
   3.7800000e+00  -3.1539177e+02
   3.8000000e+00  -1.6680618e+02
   3.8200000e+00  -2.7956917e+01
   3.8400000e+00   1.2616135e+02
   3.8600000e+00   2.2655422e+02
   3.8800000e+00   2.9222753e+02
   3.9000000e+00   3.4118733e+02
   3.9200000e+00   4.2943992e+02
   3.9400000e+00   5.4099183e+02
   3.9600000e+00   6.2784979e+02
   3.9800000e+00   6.5902077e+02
   4.0000000e+00   6.8251191e+02
   4.0200000e+00   6.9933059e+02
   4.0400000e+00   6.5048436e+02
   4.0600000e+00   5.0898098e+02
   4.0800000e+00   2.6182835e+02
   4.1000000e+00   4.3303459e+02
   4.1200000e+00  -5.1739206e+02
   4.1400000e+00  -3.4744318e+02
   4.1600000e+00  -9.0611020e+02
   4.1800000e+00  -9.0438442e+02
   4.2000000e+00  -7.9225702e+02
   4.2200000e+00  -5.9771905e+02
   4.2400000e+00  -4.2176145e+02
   4.2600000e+00  -2.6937506e+02
   4.2800000e+00  -1.0655062e+02
   4.3000000e+00   3.2721187e+01
   4.3200000e+00   1.6244977e+02
   4.3400000e+00   2.2364460e+02
   4.3600000e+00   2.7231519e+02
   4.3800000e+00   3.5647110e+02
   4.4000000e+00   4.2512192e+02
   4.4200000e+00   5.0927725e+02
   4.4400000e+00   5.7594672e+02
   4.4600000e+00   5.9513996e+02
   4.4800000e+00   5.8486656e+02
   4.5000000e+00   6.1113613e+02
   4.5200000e+00   5.4095822e+02
   4.5400000e+00   3.8634236e+02
   4.5600000e+00   8.9298006e+01
   4.5800000e+00  -2.6616542e+02
   4.6000000e+00  -6.0703858e+02
   4.6200000e+00  -7.9731221e+02
   4.6400000e+00  -6.3997716e+02
   4.6600000e+00  -7.4202434e+02
   4.6800000e+00  -6.3444479e+02
   4.7000000e+00  -4.7822967e+02
   4.7200000e+00  -2.9437026e+02
   4.7400000e+00  -1.5385798e+02
   4.7600000e+00  -4.8684398e+01
   4.7800000e+00   3.9158779e+01
   4.8000000e+00   1.4567967e+02
   4.8200000e+00   2.2488624e+02
   4.8400000e+00   3.0878625e+02
   4.8600000e+00   3.6838730e+02
   4.8800000e+00   4.1869680e+02
   4.9000000e+00   5.0472195e+02
   4.9200000e+00   5.7446974e+02
   4.9400000e+00   5.9494696e+02
   4.9600000e+00   5.8116019e+02
   4.9800000e+00   5.4611576e+02
   5.0000000e+00   4.0381979e+02
   5.0200000e+00   5.5527816e+02
   5.0400000e+00  -1.2850348e+02
   5.0600000e+00   2.2480251e+01
   5.0800000e+00  -7.6776549e+02
   5.1000000e+00  -6.1723580e+02
   5.1200000e+00  -8.4092604e+02
   5.1400000e+00  -7.5283184e+02
   5.1600000e+00  -6.3394906e+02
   5.1800000e+00  -4.8727387e+02
   5.2000000e+00  -3.5980266e+02
   5.2200000e+00  -2.4453213e+02
   5.2400000e+00  -1.5245921e+02
   5.2600000e+00  -3.3581135e+01
   5.2800000e+00   2.6104605e+01
   5.3000000e+00   8.5600244e+01
   5.3200000e+00   1.7290774e+02
   5.3400000e+00   2.4902879e+02
   5.3600000e+00   3.1296481e+02
   5.3800000e+00   3.8871695e+02
   5.4000000e+00   4.3028608e+02
   5.4200000e+00   4.4367282e+02
   5.4400000e+00   4.4987751e+02
   5.4600000e+00   3.9490025e+02
   5.4800000e+00   3.0974085e+02
   5.5000000e+00   1.2398880e+01
   5.5200000e+00  -2.8912634e+02
   5.5400000e+00  -5.9583573e+02
   5.5600000e+00  -7.6273049e+02
   5.5800000e+00  -8.1481202e+02
   5.6000000e+00  -7.8308198e+02
   5.6200000e+00  -6.7354226e+02
   5.6400000e+00  -5.4619495e+02
   5.6600000e+00  -4.0004239e+02
   5.6800000e+00  -2.5708711e+02
   5.7000000e+00  -1.1633185e+02
   5.7200000e+00  -2.1779562e+01
   5.7400000e+00   7.6566622e+01
   5.7600000e+00   1.7970338e+02
   5.7800000e+00   2.5662722e+02
   5.8000000e+00   3.1133447e+02
   5.8200000e+00   3.6682130e+02
   5.8400000e+00   4.2508373e+02
   5.8600000e+00   4.8711764e+02
   5.8800000e+00   5.3391875e+02
   5.9000000e+00   5.5048269e+02
   5.9200000e+00   5.3280494e+02
   5.9400000e+00   4.3488088e+02
   5.9600000e+00   2.5570580e+02
   5.9800000e+00  -3.7725107e+01
   6.0000000e+00  -3.3341673e+02
   6.0200000e+00  -6.1937401e+02
   6.0400000e+00  -7.3660199e+02
   6.0600000e+00  -7.2210571e+02
   6.0800000e+00  -6.4189029e+02
   6.1000000e+00  -5.2696087e+02
   6.1200000e+00  -3.6832259e+02
   6.1400000e+00  -2.4898061e+02
   6.1600000e+00  -1.5894011e+02
   6.1800000e+00  -4.5206230e+01
   6.2000000e+00   9.3215908e+01
   6.2200000e+00   1.4032121e+02
   6.2400000e+00   1.6610462e+02
   6.2600000e+00   2.2856115e+02
   6.2800000e+00   3.6568586e+02
   6.3000000e+00   3.5547391e+02
   6.3200000e+00   4.2392051e+02
   6.3400000e+00   4.5702099e+02
   6.3600000e+00   4.8477079e+02
   6.3800000e+00   4.6916543e+02
   6.4000000e+00   4.4920060e+02
   6.4200000e+00   3.5387210e+02
   6.4400000e+00   1.5617586e+02
   6.4600000e+00  -1.1789201e+02
   6.4800000e+00  -4.1933525e+02
   6.5000000e+00  -6.1215743e+02
   6.5200000e+00  -6.6036194e+02
   6.5400000e+00  -6.2395198e+02
   6.5600000e+00  -5.4093056e+02
   6.5800000e+00  -4.4030048e+02
   6.6000000e+00  -3.1706433e+02
   6.6200000e+00  -2.1322449e+02
   6.6400000e+00  -8.0783111e+01
   6.6600000e+00   1.8257898e+01
   6.6800000e+00   9.9896851e+01
   6.7000000e+00   2.2913231e+02
   6.7200000e+00   2.4096309e+02
   6.7400000e+00   3.2038825e+02
   6.7600000e+00   3.9540712e+02
   6.7800000e+00   5.2301929e+02
   6.8000000e+00   4.9422459e+02
   6.8200000e+00   5.2902317e+02
   6.8400000e+00   5.4041540e+02
   6.8600000e+00   5.3340197e+02
   6.8800000e+00   4.7798381e+02
   6.9000000e+00   3.3216215e+02
   6.9200000e+00   8.7938484e+01
   6.9400000e+00  -2.0068539e+02
   6.9600000e+00  -4.7070743e+02
   6.9800000e+00  -5.9712528e+02
   7.0000000e+00  -5.9393632e+02
   7.0200000e+00  -5.3713767e+02
   7.0400000e+00  -4.3772616e+02
   7.0600000e+00  -3.1569834e+02
   7.0800000e+00  -2.0005053e+02
   7.1000000e+00  -9.1778731e+01
   7.1200000e+00   8.1212651e+00
   7.1400000e+00   9.6653945e+01
   7.1600000e+00   1.5682404e+02
   7.1800000e+00   2.2763651e+02
   7.2000000e+00   3.4709658e+02
   7.2200000e+00   3.1920968e+02
   7.2400000e+00   3.6698145e+02
   7.2600000e+00   4.4041776e+02
   7.2800000e+00   5.5852469e+02
   7.3000000e+00   5.0230849e+02
   7.3200000e+00   5.0777560e+02
   7.3400000e+00   4.8893263e+02
   7.3600000e+00   3.9078636e+02
   7.3800000e+00   2.2234371e+02
   7.4000000e+00  -4.2388270e+01
   7.4200000e+00  -2.9640240e+02
   7.4400000e+00  -4.4869140e+02
   7.4600000e+00  -5.7024788e+02
   7.4800000e+00  -5.8206439e+02
   7.5000000e+00  -5.1813340e+02
   7.5200000e+00  -3.9544733e+02
   7.5400000e+00  -2.9299857e+02
   7.5600000e+00  -2.0377951e+02
   7.5800000e+00  -1.0878252e+02
   7.6000000e+00  -3.0999983e+01
   7.6200000e+00   3.8575666e+01
   7.6400000e+00   9.9951949e+01
   7.6600000e+00   1.5613631e+02
   7.6800000e+00   1.9613612e+02
   7.7000000e+00   3.0895862e+02
   7.7200000e+00   3.3161093e+02
   7.7400000e+00   3.7010004e+02
   7.7600000e+00   3.7643274e+02
   7.7800000e+00   4.8861567e+02
   7.8000000e+00   3.8865523e+02
   7.8200000e+00   3.3655762e+02
   7.8400000e+00   1.8132879e+02
   7.8600000e+00  -2.7025590e+01
   7.8800000e+00  -2.8350013e+02
   7.9000000e+00  -5.3908973e+02
   7.9200000e+00  -6.8878963e+02
   7.9400000e+00  -7.1059542e+02
   7.9600000e+00  -6.6950304e+02
   7.9800000e+00  -5.8150881e+02
   8.0000000e+00  -4.7860947e+02
   8.0200000e+00  -3.7380215e+02
   8.0400000e+00  -2.6308446e+02
   8.0600000e+00  -1.5945441e+02
   8.0800000e+00  -9.2910513e+01
   8.1000000e+00  -2.7451771e+01
   8.1200000e+00   8.2922326e+01
   8.1400000e+00   9.8211769e+01
   8.1600000e+00   1.4441602e+02
   8.1800000e+00   2.1153400e+02
   8.2000000e+00   3.2156407e+02
   8.2200000e+00   3.2550403e+02
   8.2400000e+00   3.4335113e+02
   8.2600000e+00   3.4210201e+02
   8.2800000e+00   4.5175273e+02
   8.3000000e+00   2.8329876e+02
   8.3200000e+00   1.4773499e+02
   8.3400000e+00  -8.3944320e+01
   8.3600000e+00  -3.4474547e+02
   8.3800000e+00  -2.3567539e+02
   8.4000000e+00  -5.8874158e+02
   8.4200000e+00  -5.8295214e+02
   8.4400000e+00  -5.0831574e+02
   8.4600000e+00  -4.1284162e+02
   8.4800000e+00  -3.3753958e+02
   8.5000000e+00  -2.3241996e+02
   8.5200000e+00  -1.5549362e+02
   8.5400000e+00  -4.7771928e+01
   8.5600000e+00   1.3733268e+01
   8.5800000e+00   8.7009670e+01
   8.6000000e+00   1.4504456e+02
   8.6200000e+00   2.5182481e+02
   8.6400000e+00   2.9433697e+02
   8.6600000e+00   3.4056724e+02
   8.6800000e+00   3.8450158e+02
   8.7000000e+00   4.9012570e+02
   8.7200000e+00   4.4842515e+02
   8.7400000e+00   4.6938538e+02
   8.7600000e+00   4.1599174e+02
   8.7800000e+00   5.2022964e+02
   8.8000000e+00   1.8108453e+02
   8.8200000e+00  -7.4457966e+01
   8.8400000e+00  -3.2241200e+02
   8.8600000e+00  -4.6779142e+02
   8.8800000e+00  -3.6560964e+02
   8.9000000e+00  -4.7487959e+02
   8.9200000e+00  -4.2161360e+02
   8.9400000e+00  -3.2282326e+02
   8.9600000e+00  -2.1851938e+02
   8.9800000e+00  -1.3171179e+02
   9.0000000e+00  -4.4409254e+01
   9.0200000e+00   2.4380668e+01
   9.0400000e+00   1.2265176e+02
   9.0600000e+00   1.6639931e+02
   9.0800000e+00   2.0562025e+02
   9.1000000e+00   2.4531334e+02
   9.1200000e+00   3.4147930e+02
   9.1400000e+00   3.4212104e+02
   9.1600000e+00   3.8024383e+02
   9.1800000e+00   3.9985548e+02
   9.2000000e+00   4.9396656e+02
   9.2200000e+00   3.8159060e+02
   9.2400000e+00   3.2774437e+02
   9.2600000e+00   2.2744804e+02
   9.2800000e+00   3.1972548e+02
   9.3000000e+00  -1.8439554e+02
   9.3200000e+00  -4.1888300e+02
   9.3400000e+00  -5.3970043e+02
   9.3600000e+00  -5.6680658e+02
   9.3800000e+00  -5.2115516e+02
   9.4000000e+00  -4.4069446e+02
   9.4200000e+00  -3.4736710e+02
   9.4400000e+00  -2.4110964e+02
   9.4600000e+00  -1.6385226e+02
   9.4800000e+00  -1.0151838e+02
   9.5000000e+00  -3.4024295e+01
   9.5200000e+00   1.0721217e+01
   9.5400000e+00   1.0181731e+02
   9.5600000e+00   1.1537146e+02
   9.5800000e+00   1.5149996e+02
   9.6000000e+00   1.9132828e+02
   9.6200000e+00   2.8499163e+02
   9.6400000e+00   2.5763535e+02
   9.6600000e+00   2.6541547e+02
   9.6800000e+00   2.9249922e+02
   9.7000000e+00   3.9106551e+02
   9.7200000e+00   2.0430554e+02
   9.7400000e+00   6.9423351e+01
   9.7600000e+00  -1.2936362e+02
   9.7800000e+00  -2.2823911e+01
   9.8000000e+00  -4.7871139e+02
   9.8200000e+00  -5.2476466e+02
   9.8400000e+00  -4.8970634e+02
   9.8600000e+00  -4.0024244e+02
   9.8800000e+00  -2.9006160e+02
   9.9000000e+00  -1.5083440e+02
   9.9200000e+00  -1.7212580e+01
   9.9400000e+00   1.0117170e+02
   9.9600000e+00   2.0070667e+02
   9.9800000e+00   3.3380178e+02
   1.0000000e+01   4.5588853e+02


==> figs/massloss/rr_10Gyr.dat <==
   1.0000000e-03   3.0000000e+01
   2.0000000e-03   2.9998857e+01
   3.0000000e-03   2.9996897e+01
   4.0000000e-03   2.9994120e+01
   5.0000000e-03   2.9990527e+01
   6.0000000e-03   2.9986117e+01
   7.0000000e-03   2.9980891e+01
   8.0000000e-03   2.9974849e+01
   9.0000000e-03   2.9967990e+01
   1.0000000e-02   2.9960316e+01
   1.1000000e-02   2.9951825e+01
   1.2000000e-02   2.9942518e+01
   1.3000000e-02   2.9932396e+01
   1.4000000e-02   2.9921458e+01
   1.5000000e-02   2.9909705e+01
   1.6000000e-02   2.9897137e+01
   1.7000000e-02   2.9883753e+01
   1.8000000e-02   2.9869555e+01
   1.9000000e-02   2.9854543e+01
   2.0000000e-02   2.9838716e+01
   2.1000000e-02   2.9822075e+01
   2.2000000e-02   2.9804621e+01
   2.3000000e-02   2.9786353e+01
   2.4000000e-02   2.9767273e+01
   2.5000000e-02   2.9747379e+01
   2.6000000e-02   2.9726674e+01
   2.7000000e-02   2.9705156e+01
   2.8000000e-02   2.9682827e+01
   2.9000000e-02   2.9659687e+01
   3.0000000e-02   2.9635735e+01
   3.1000000e-02   2.9610974e+01
   3.2000000e-02   2.9585403e+01
   3.3000000e-02   2.9559022e+01
   3.4000000e-02   2.9531833e+01
   3.5000000e-02   2.9503835e+01
   3.6000000e-02   2.9475030e+01
   3.7000000e-02   2.9445417e+01
   3.8000000e-02   2.9414997e+01
   3.9000000e-02   2.9383772e+01
   4.0000000e-02   2.9351741e+01
   4.1000000e-02   2.9318906e+01
   4.2000000e-02   2.9285266e+01
   4.3000000e-02   2.9250823e+01
   4.4000000e-02   2.9215578e+01
   4.5000000e-02   2.9179530e+01
   4.6000000e-02   2.9142682e+01
   4.7000000e-02   2.9105033e+01
   4.8000000e-02   2.9066585e+01
   4.9000000e-02   2.9027338e+01
   5.0000000e-02   2.8987293e+01
   5.1000000e-02   2.8946452e+01
   5.2000000e-02   2.8904815e+01
   5.3000000e-02   2.8862383e+01
   5.4000000e-02   2.8819157e+01
   5.5000000e-02   2.8775138e+01
   5.6000000e-02   2.8730328e+01
   5.7000000e-02   2.8684727e+01
   5.8000000e-02   2.8638337e+01
   5.9000000e-02   2.8591158e+01
   6.0000000e-02   2.8543193e+01
   6.1000000e-02   2.8494441e+01
   6.2000000e-02   2.8444906e+01
   6.3000000e-02   2.8394587e+01
   6.4000000e-02   2.8343486e+01
   6.5000000e-02   2.8291605e+01
   6.6000000e-02   2.8238946e+01
   6.7000000e-02   2.8185509e+01
   6.8000000e-02   2.8131296e+01
   6.9000000e-02   2.8076310e+01
   7.0000000e-02   2.8020551e+01
   7.1000000e-02   2.7964021e+01
   7.2000000e-02   2.7906723e+01
   7.3000000e-02   2.7848657e+01
   7.4000000e-02   2.7789826e+01
   7.5000000e-02   2.7730232e+01
   7.6000000e-02   2.7669877e+01
   7.7000000e-02   2.7608763e+01
   7.8000000e-02   2.7546891e+01
   7.9000000e-02   2.7484265e+01
   8.0000000e-02   2.7420886e+01
   8.1000000e-02   2.7356757e+01
   8.2000000e-02   2.7291880e+01
   8.3000000e-02   2.7226258e+01
   8.4000000e-02   2.7159892e+01
   8.5000000e-02   2.7092787e+01
   8.6000000e-02   2.7024943e+01
   8.7000000e-02   2.6956366e+01
   8.8000000e-02   2.6887056e+01
   8.9000000e-02   2.6817017e+01
   9.0000000e-02   2.6746252e+01
   9.1000000e-02   2.6674764e+01
   9.2000000e-02   2.6602557e+01
   9.3000000e-02   2.6529634e+01
   9.4000000e-02   2.6455997e+01
   9.5000000e-02   2.6381651e+01
   9.6000000e-02   2.6306600e+01
   9.7000000e-02   2.6230846e+01
   9.8000000e-02   2.6154394e+01
   9.9000000e-02   2.6077248e+01
   1.0000000e-01   2.5999412e+01
   1.0100000e-01   2.5920889e+01
   1.0200000e-01   2.5841685e+01
   1.0300000e-01   2.5761804e+01
   1.0400000e-01   2.5681250e+01
   1.0500000e-01   2.5600028e+01
   1.0600000e-01   2.5518143e+01
   1.0700000e-01   2.5435599e+01
   1.0800000e-01   2.5352403e+01
   1.0900000e-01   2.5268558e+01
   1.1000000e-01   2.5184072e+01
   1.1100000e-01   2.5098948e+01
   1.1200000e-01   2.5013194e+01
   1.1300000e-01   2.4926815e+01
   1.1400000e-01   2.4839816e+01
   1.1500000e-01   2.4752205e+01
   1.1600000e-01   2.4663988e+01
   1.1700000e-01   2.4575171e+01
   1.1800000e-01   2.4485761e+01
   1.1900000e-01   2.4395766e+01
   1.2000000e-01   2.4305193e+01
   1.2100000e-01   2.4214048e+01
   1.2200000e-01   2.4122341e+01
   1.2300000e-01   2.4030078e+01
   1.2400000e-01   2.3937267e+01
   1.2500000e-01   2.3843919e+01
   1.2600000e-01   2.3750040e+01
   1.2700000e-01   2.3655639e+01
   1.2800000e-01   2.3560727e+01
   1.2900000e-01   2.3465312e+01
   1.3000000e-01   2.3369404e+01
   1.3100000e-01   2.3273013e+01
   1.3200000e-01   2.3176149e+01
   1.3300000e-01   2.3078822e+01
   1.3400000e-01   2.2981045e+01
   1.3500000e-01   2.2882827e+01
   1.3600000e-01   2.2784180e+01
   1.3700000e-01   2.2685117e+01
   1.3800000e-01   2.2585649e+01
   1.3900000e-01   2.2485788e+01
   1.4000000e-01   2.2385548e+01
   1.4100000e-01   2.2284942e+01
   1.4200000e-01   2.2183984e+01
   1.4300000e-01   2.2082687e+01
   1.4400000e-01   2.1981066e+01
   1.4500000e-01   2.1879135e+01
   1.4600000e-01   2.1776911e+01
   1.4700000e-01   2.1674408e+01
   1.4800000e-01   2.1571643e+01
   1.4900000e-01   2.1468632e+01
   1.5000000e-01   2.1365392e+01
   1.5100000e-01   2.1261941e+01
   1.5200000e-01   2.1158297e+01
   1.5300000e-01   2.1054477e+01
   1.5400000e-01   2.0950503e+01
   1.5500000e-01   2.0846391e+01
   1.5600000e-01   2.0742164e+01
   1.5700000e-01   2.0637840e+01
   1.5800000e-01   2.0533442e+01
   1.5900000e-01   2.0428992e+01
   1.6000000e-01   2.0324510e+01
   1.6100000e-01   2.0220021e+01
   1.6200000e-01   2.0115547e+01
   1.6300000e-01   2.0011114e+01
   1.6400000e-01   1.9906744e+01
   1.6500000e-01   1.9802465e+01
   1.6600000e-01   1.9698301e+01
   1.6700000e-01   1.9594280e+01
   1.6800000e-01   1.9490428e+01
   1.6900000e-01   1.9386774e+01
   1.7000000e-01   1.9283346e+01
   1.7100000e-01   1.9180175e+01
   1.7200000e-01   1.9077289e+01
   1.7300000e-01   1.8974719e+01
   1.7400000e-01   1.8872498e+01
   1.7500000e-01   1.8770657e+01
   1.7600000e-01   1.8669229e+01
   1.7700000e-01   1.8568247e+01
   1.7800000e-01   1.8467748e+01
   1.7900000e-01   1.8367764e+01
   1.8000000e-01   1.8268333e+01
   1.8100000e-01   1.8169490e+01
   1.8200000e-01   1.8071274e+01
   1.8300000e-01   1.7973722e+01
   1.8400000e-01   1.7876873e+01
   1.8500000e-01   1.7780766e+01
   1.8600000e-01   1.7685442e+01
   1.8700000e-01   1.7590941e+01
   1.8800000e-01   1.7497305e+01
   1.8900000e-01   1.7404577e+01
   1.9000000e-01   1.7312798e+01
   1.9100000e-01   1.7222013e+01
   1.9200000e-01   1.7132266e+01
   1.9300000e-01   1.7043600e+01
   1.9400000e-01   1.6956062e+01
   1.9500000e-01   1.6869696e+01
   1.9600000e-01   1.6784550e+01
   1.9700000e-01   1.6700669e+01
   1.9800000e-01   1.6618100e+01
   1.9900000e-01   1.6536891e+01
   2.0000000e-01   1.6457088e+01
   2.0100000e-01   1.6378740e+01
   2.0200000e-01   1.6301895e+01
   2.0300000e-01   1.6226600e+01
   2.0400000e-01   1.6152903e+01
   2.0500000e-01   1.6080853e+01
   2.0600000e-01   1.6010497e+01
   2.0700000e-01   1.5941882e+01
   2.0800000e-01   1.5875057e+01
   2.0900000e-01   1.5810068e+01
   2.1000000e-01   1.5746962e+01
   2.1100000e-01   1.5685784e+01
   2.1200000e-01   1.5626581e+01
   2.1300000e-01   1.5569397e+01
   2.1400000e-01   1.5514276e+01
   2.1500000e-01   1.5461261e+01
   2.1600000e-01   1.5410394e+01
   2.1700000e-01   1.5361716e+01
   2.1800000e-01   1.5315267e+01
   2.1900000e-01   1.5271085e+01
   2.2000000e-01   1.5229208e+01
   2.2100000e-01   1.5189670e+01
   2.2200000e-01   1.5152506e+01
   2.2300000e-01   1.5117748e+01
   2.2400000e-01   1.5085427e+01
   2.2500000e-01   1.5055571e+01
   2.2600000e-01   1.5028208e+01
   2.2700000e-01   1.5003361e+01
   2.2800000e-01   1.4981053e+01
   2.2900000e-01   1.4961305e+01
   2.3000000e-01   1.4944135e+01
   2.3100000e-01   1.4929559e+01
   2.3200000e-01   1.4917590e+01
   2.3300000e-01   1.4908240e+01
   2.3400000e-01   1.4901518e+01
   2.3500000e-01   1.4897428e+01
   2.3600000e-01   1.4895977e+01
   2.3700000e-01   1.4897164e+01
   2.3800000e-01   1.4900989e+01
   2.3900000e-01   1.4907449e+01
   2.4000000e-01   1.4916536e+01
   2.4100000e-01   1.4928243e+01
   2.4200000e-01   1.4942558e+01
   2.4300000e-01   1.4959469e+01
   2.4400000e-01   1.4978960e+01
   2.4500000e-01   1.5001012e+01
   2.4600000e-01   1.5025606e+01
   2.4700000e-01   1.5052719e+01
   2.4800000e-01   1.5082326e+01
   2.4900000e-01   1.5114401e+01
   2.5000000e-01   1.5148916e+01
   2.5100000e-01   1.5185841e+01
   2.5200000e-01   1.5225142e+01
   2.5300000e-01   1.5266787e+01
   2.5400000e-01   1.5310740e+01
   2.5500000e-01   1.5356964e+01
   2.5600000e-01   1.5405420e+01
   2.5700000e-01   1.5456070e+01
   2.5800000e-01   1.5508871e+01
   2.5900000e-01   1.5563783e+01
   2.6000000e-01   1.5620763e+01
   2.6100000e-01   1.5679766e+01
   2.6200000e-01   1.5740748e+01
   2.6300000e-01   1.5803663e+01
   2.6400000e-01   1.5868465e+01
   2.6500000e-01   1.5935109e+01
   2.6600000e-01   1.6003546e+01
   2.6700000e-01   1.6073730e+01
   2.6800000e-01   1.6145613e+01
   2.6900000e-01   1.6219147e+01
   2.7000000e-01   1.6294284e+01
   2.7100000e-01   1.6370976e+01
   2.7200000e-01   1.6449176e+01
   2.7300000e-01   1.6528835e+01
   2.7400000e-01   1.6609906e+01
   2.7500000e-01   1.6692340e+01
   2.7600000e-01   1.6776092e+01
   2.7700000e-01   1.6861114e+01
   2.7800000e-01   1.6947360e+01
   2.7900000e-01   1.7034782e+01
   2.8000000e-01   1.7123337e+01
   2.8100000e-01   1.7212978e+01
   2.8200000e-01   1.7303661e+01
   2.8300000e-01   1.7395342e+01
   2.8400000e-01   1.7487978e+01
   2.8500000e-01   1.7581524e+01
   2.8600000e-01   1.7675940e+01
   2.8700000e-01   1.7771184e+01
   2.8800000e-01   1.7867214e+01
   2.8900000e-01   1.7963991e+01
   2.9000000e-01   1.8061474e+01
   2.9100000e-01   1.8159626e+01
   2.9200000e-01   1.8258408e+01
   2.9300000e-01   1.8357782e+01
   2.9400000e-01   1.8457711e+01
   2.9500000e-01   1.8558161e+01
   2.9600000e-01   1.8659096e+01
   2.9700000e-01   1.8760480e+01
   2.9800000e-01   1.8862282e+01
   2.9900000e-01   1.8964467e+01
   3.0000000e-01   1.9067003e+01
   3.0100000e-01   1.9169858e+01
   3.0200000e-01   1.9273003e+01
   3.0300000e-01   1.9376406e+01
   3.0400000e-01   1.9480039e+01
   3.0500000e-01   1.9583872e+01
   3.0600000e-01   1.9687877e+01
   3.0700000e-01   1.9792028e+01
   3.0800000e-01   1.9896297e+01
   3.0900000e-01   2.0000659e+01
   3.1000000e-01   2.0105087e+01
   3.1100000e-01   2.0209558e+01
   3.1200000e-01   2.0314047e+01
   3.1300000e-01   2.0418530e+01
   3.1400000e-01   2.0522985e+01
   3.1500000e-01   2.0627389e+01
   3.1600000e-01   2.0731721e+01
   3.1700000e-01   2.0835959e+01
   3.1800000e-01   2.0940083e+01
   3.1900000e-01   2.1044072e+01
   3.2000000e-01   2.1147908e+01
   3.2100000e-01   2.1251570e+01
   3.2200000e-01   2.1355042e+01
   3.2300000e-01   2.1458303e+01
   3.2400000e-01   2.1561338e+01
   3.2500000e-01   2.1664128e+01
   3.2600000e-01   2.1766658e+01
   3.2700000e-01   2.1868911e+01
   3.2800000e-01   2.1970872e+01
   3.2900000e-01   2.2072525e+01
   3.3000000e-01   2.2173855e+01
   3.3100000e-01   2.2274848e+01
   3.3200000e-01   2.2375490e+01
   3.3300000e-01   2.2475767e+01
   3.3400000e-01   2.2575666e+01
   3.3500000e-01   2.2675174e+01
   3.3600000e-01   2.2774279e+01
   3.3700000e-01   2.2872968e+01
   3.3800000e-01   2.2971229e+01
   3.3900000e-01   2.3069051e+01
   3.4000000e-01   2.3166423e+01
   3.4100000e-01   2.3263334e+01
   3.4200000e-01   2.3359773e+01
   3.4300000e-01   2.3455730e+01
   3.4400000e-01   2.3551195e+01
   3.4500000e-01   2.3646158e+01
   3.4600000e-01   2.3740610e+01
   3.4700000e-01   2.3834541e+01
   3.4800000e-01   2.3927944e+01
   3.4900000e-01   2.4020808e+01
   3.5000000e-01   2.4113126e+01
   3.5100000e-01   2.4204890e+01
   3.5200000e-01   2.4296091e+01
   3.5300000e-01   2.4386722e+01
   3.5400000e-01   2.4476776e+01
   3.5500000e-01   2.4566244e+01
   3.5600000e-01   2.4655121e+01
   3.5700000e-01   2.4743398e+01
   3.5800000e-01   2.4831070e+01
   3.5900000e-01   2.4918130e+01
   3.6000000e-01   2.5004572e+01
   3.6100000e-01   2.5090389e+01
   3.6200000e-01   2.5175576e+01
   3.6300000e-01   2.5260127e+01
   3.6400000e-01   2.5344036e+01
   3.6500000e-01   2.5427297e+01
   3.6600000e-01   2.5509906e+01
   3.6700000e-01   2.5591858e+01
   3.6800000e-01   2.5673147e+01
   3.6900000e-01   2.5753768e+01
   3.7000000e-01   2.5833717e+01
   3.7100000e-01   2.5912989e+01
   3.7200000e-01   2.5991579e+01
   3.7300000e-01   2.6069485e+01
   3.7400000e-01   2.6146700e+01
   3.7500000e-01   2.6223222e+01
   3.7600000e-01   2.6299045e+01
   3.7700000e-01   2.6374167e+01
   3.7800000e-01   2.6448584e+01
   3.7900000e-01   2.6522292e+01
   3.8000000e-01   2.6595287e+01
   3.8100000e-01   2.6667566e+01
   3.8200000e-01   2.6739126e+01
   3.8300000e-01   2.6809963e+01
   3.8400000e-01   2.6880075e+01
   3.8500000e-01   2.6949458e+01
   3.8600000e-01   2.7018109e+01
   3.8700000e-01   2.7086026e+01
   3.8800000e-01   2.7153206e+01
   3.8900000e-01   2.7219645e+01
   3.9000000e-01   2.7285342e+01
   3.9100000e-01   2.7350294e+01
   3.9200000e-01   2.7414498e+01
   3.9300000e-01   2.7477952e+01
   3.9400000e-01   2.7540654e+01
   3.9500000e-01   2.7602601e+01
   3.9600000e-01   2.7663791e+01
   3.9700000e-01   2.7724223e+01
   3.9800000e-01   2.7783893e+01
   3.9900000e-01   2.7842800e+01
   4.0000000e-01   2.7900943e+01
   4.0100000e-01   2.7958318e+01
   4.0200000e-01   2.8014925e+01
   4.0300000e-01   2.8070761e+01
   4.0400000e-01   2.8125825e+01
   4.0500000e-01   2.8180115e+01
   4.0600000e-01   2.8233630e+01
   4.0700000e-01   2.8286367e+01
   4.0800000e-01   2.8338326e+01
   4.0900000e-01   2.8389505e+01
   4.1000000e-01   2.8439902e+01
   4.1100000e-01   2.8489516e+01
   4.1200000e-01   2.8538346e+01
   4.1300000e-01   2.8586390e+01
   4.1400000e-01   2.8633648e+01
   4.1500000e-01   2.8680117e+01
   4.1600000e-01   2.8725797e+01
   4.1700000e-01   2.8770687e+01
   4.1800000e-01   2.8814785e+01
   4.1900000e-01   2.8858090e+01
   4.2000000e-01   2.8900602e+01
   4.2100000e-01   2.8942318e+01
   4.2200000e-01   2.8983239e+01
   4.2300000e-01   2.9023364e+01
   4.2400000e-01   2.9062691e+01
   4.2500000e-01   2.9101219e+01
   4.2600000e-01   2.9138948e+01
   4.2700000e-01   2.9175876e+01
   4.2800000e-01   2.9212004e+01
   4.2900000e-01   2.9247330e+01
   4.3000000e-01   2.9281853e+01
   4.3100000e-01   2.9315573e+01
   4.3200000e-01   2.9348489e+01
   4.3300000e-01   2.9380601e+01
   4.3400000e-01   2.9411907e+01
   4.3500000e-01   2.9442407e+01
   4.3600000e-01   2.9472101e+01
   4.3700000e-01   2.9500987e+01
   4.3800000e-01   2.9529066e+01
   4.3900000e-01   2.9556336e+01
   4.4000000e-01   2.9582798e+01
   4.4100000e-01   2.9608450e+01
   4.4200000e-01   2.9633292e+01
   4.4300000e-01   2.9657325e+01
   4.4400000e-01   2.9680546e+01
   4.4500000e-01   2.9702957e+01
   4.4600000e-01   2.9724556e+01
   4.4700000e-01   2.9745343e+01
   4.4800000e-01   2.9765317e+01
   4.4900000e-01   2.9784479e+01
   4.5000000e-01   2.9802828e+01
   4.5100000e-01   2.9820364e+01
   4.5200000e-01   2.9837086e+01
   4.5300000e-01   2.9852995e+01
   4.5400000e-01   2.9868089e+01
   4.5500000e-01   2.9882368e+01
   4.5600000e-01   2.9895833e+01
   4.5700000e-01   2.9908483e+01
   4.5800000e-01   2.9920318e+01
   4.5900000e-01   2.9931337e+01
   4.6000000e-01   2.9941541e+01
   4.6100000e-01   2.9950930e+01
   4.6200000e-01   2.9959502e+01
   4.6300000e-01   2.9967259e+01
   4.6400000e-01   2.9974199e+01
   4.6500000e-01   2.9980323e+01
   4.6600000e-01   2.9985631e+01
   4.6700000e-01   2.9990122e+01
   4.6800000e-01   2.9993797e+01
   4.6900000e-01   2.9996655e+01
   4.7000000e-01   2.9998697e+01
   4.7100000e-01   2.9999922e+01
   4.7200000e-01   3.0000331e+01
   4.7300000e-01   2.9999923e+01
   4.7400000e-01   2.9998698e+01
   4.7500000e-01   2.9996656e+01
   4.7600000e-01   2.9993798e+01
   4.7700000e-01   2.9990123e+01
   4.7800000e-01   2.9985632e+01
   4.7900000e-01   2.9980325e+01
   4.8000000e-01   2.9974201e+01
   4.8100000e-01   2.9967261e+01
   4.8200000e-01   2.9959504e+01
   4.8300000e-01   2.9950932e+01
   4.8400000e-01   2.9941544e+01
   4.8500000e-01   2.9931340e+01
   4.8600000e-01   2.9920321e+01
   4.8700000e-01   2.9908486e+01
   4.8800000e-01   2.9895837e+01
   4.8900000e-01   2.9882372e+01
   4.9000000e-01   2.9868093e+01
   4.9100000e-01   2.9852999e+01
   4.9200000e-01   2.9837091e+01
   4.9300000e-01   2.9820369e+01
   4.9400000e-01   2.9802833e+01
   4.9500000e-01   2.9784485e+01
   4.9600000e-01   2.9765323e+01
   4.9700000e-01   2.9745348e+01
   4.9800000e-01   2.9724562e+01
   4.9900000e-01   2.9702963e+01
   5.0000000e-01   2.9680553e+01
   5.0100000e-01   2.9657331e+01
   5.0200000e-01   2.9633299e+01
   5.0300000e-01   2.9608457e+01
   5.0400000e-01   2.9582805e+01
   5.0500000e-01   2.9556343e+01
   5.0600000e-01   2.9529073e+01
   5.0700000e-01   2.9500995e+01
   5.0800000e-01   2.9472109e+01
   5.0900000e-01   2.9442415e+01
   5.1000000e-01   2.9411916e+01
   5.1100000e-01   2.9380610e+01
   5.1200000e-01   2.9348499e+01
   5.1300000e-01   2.9315583e+01
   5.1400000e-01   2.9281863e+01
   5.1500000e-01   2.9247340e+01
   5.1600000e-01   2.9212014e+01
   5.1700000e-01   2.9175887e+01
   5.1800000e-01   2.9138958e+01
   5.1900000e-01   2.9101230e+01
   5.2000000e-01   2.9062702e+01
   5.2100000e-01   2.9023375e+01
   5.2200000e-01   2.8983251e+01
   5.2300000e-01   2.8942330e+01
   5.2400000e-01   2.8900613e+01
   5.2500000e-01   2.8858102e+01
   5.2600000e-01   2.8814797e+01
   5.2700000e-01   2.8770699e+01
   5.2800000e-01   2.8725810e+01
   5.2900000e-01   2.8680130e+01
   5.3000000e-01   2.8633661e+01
   5.3100000e-01   2.8586404e+01
   5.3200000e-01   2.8538360e+01
   5.3300000e-01   2.8489530e+01
   5.3400000e-01   2.8439916e+01
   5.3500000e-01   2.8389519e+01
   5.3600000e-01   2.8338341e+01
   5.3700000e-01   2.8286382e+01
   5.3800000e-01   2.8233645e+01
   5.3900000e-01   2.8180130e+01
   5.4000000e-01   2.8125840e+01
   5.4100000e-01   2.8070777e+01
   5.4200000e-01   2.8014941e+01
   5.4300000e-01   2.7958334e+01
   5.4400000e-01   2.7900959e+01
   5.4500000e-01   2.7842817e+01
   5.4600000e-01   2.7783910e+01
   5.4700000e-01   2.7724240e+01
   5.4800000e-01   2.7663809e+01
   5.4900000e-01   2.7602618e+01
   5.5000000e-01   2.7540672e+01
   5.5100000e-01   2.7477970e+01
   5.5200000e-01   2.7414516e+01
   5.5300000e-01   2.7350312e+01
   5.5400000e-01   2.7285361e+01
   5.5500000e-01   2.7219664e+01
   5.5600000e-01   2.7153224e+01
   5.5700000e-01   2.7086045e+01
   5.5800000e-01   2.7018128e+01
   5.5900000e-01   2.6949477e+01
   5.6000000e-01   2.6880094e+01
   5.6100000e-01   2.6809983e+01
   5.6200000e-01   2.6739146e+01
   5.6300000e-01   2.6667586e+01
   5.6400000e-01   2.6595307e+01
   5.6500000e-01   2.6522312e+01
   5.6600000e-01   2.6448605e+01
   5.6700000e-01   2.6374189e+01
   5.6800000e-01   2.6299067e+01
   5.6900000e-01   2.6223243e+01
   5.7000000e-01   2.6146722e+01
   5.7100000e-01   2.6069507e+01
   5.7200000e-01   2.5991602e+01
   5.7300000e-01   2.5913011e+01
   5.7400000e-01   2.5833739e+01
   5.7500000e-01   2.5753790e+01
   5.7600000e-01   2.5673169e+01
   5.7700000e-01   2.5591881e+01
   5.7800000e-01   2.5509930e+01
   5.7900000e-01   2.5427321e+01
   5.8000000e-01   2.5344059e+01
   5.8100000e-01   2.5260151e+01
   5.8200000e-01   2.5175600e+01
   5.8300000e-01   2.5090413e+01
   5.8400000e-01   2.5004596e+01
   5.8500000e-01   2.4918155e+01
   5.8600000e-01   2.4831095e+01
   5.8700000e-01   2.4743423e+01
   5.8800000e-01   2.4655146e+01
   5.8900000e-01   2.4566269e+01
   5.9000000e-01   2.4476801e+01
   5.9100000e-01   2.4386748e+01
   5.9200000e-01   2.4296117e+01
   5.9300000e-01   2.4204916e+01
   5.9400000e-01   2.4113152e+01
   5.9500000e-01   2.4020834e+01
   5.9600000e-01   2.3927970e+01
   5.9700000e-01   2.3834568e+01
   5.9800000e-01   2.3740636e+01
   5.9900000e-01   2.3646184e+01
   6.0000000e-01   2.3551221e+01
   6.0100000e-01   2.3455757e+01
   6.0200000e-01   2.3359800e+01
   6.0300000e-01   2.3263361e+01
   6.0400000e-01   2.3166450e+01
   6.0500000e-01   2.3069079e+01
   6.0600000e-01   2.2971257e+01
   6.0700000e-01   2.2872995e+01
   6.0800000e-01   2.2774307e+01
   6.0900000e-01   2.2675202e+01
   6.1000000e-01   2.2575694e+01
   6.1100000e-01   2.2475795e+01
   6.1200000e-01   2.2375518e+01
   6.1300000e-01   2.2274876e+01
   6.1400000e-01   2.2173883e+01
   6.1500000e-01   2.2072553e+01
   6.1600000e-01   2.1970901e+01
   6.1700000e-01   2.1868940e+01
   6.1800000e-01   2.1766687e+01
   6.1900000e-01   2.1664157e+01
   6.2000000e-01   2.1561367e+01
   6.2100000e-01   2.1458332e+01
   6.2200000e-01   2.1355071e+01
   6.2300000e-01   2.1251600e+01
   6.2400000e-01   2.1147937e+01
   6.2500000e-01   2.1044101e+01
   6.2600000e-01   2.0940112e+01
   6.2700000e-01   2.0835988e+01
   6.2800000e-01   2.0731750e+01
   6.2900000e-01   2.0627418e+01
   6.3000000e-01   2.0523014e+01
   6.3100000e-01   2.0418559e+01
   6.3200000e-01   2.0314076e+01
   6.3300000e-01   2.0209587e+01
   6.3400000e-01   2.0105117e+01
   6.3500000e-01   2.0000688e+01
   6.3600000e-01   1.9896327e+01
   6.3700000e-01   1.9792057e+01
   6.3800000e-01   1.9687907e+01
   6.3900000e-01   1.9583901e+01
   6.4000000e-01   1.9480068e+01
   6.4100000e-01   1.9376435e+01
   6.4200000e-01   1.9273032e+01
   6.4300000e-01   1.9169887e+01
   6.4400000e-01   1.9067032e+01
   6.4500000e-01   1.8964495e+01
   6.4600000e-01   1.8862310e+01
   6.4700000e-01   1.8760509e+01
   6.4800000e-01   1.8659124e+01
   6.4900000e-01   1.8558190e+01
   6.5000000e-01   1.8457740e+01
   6.5100000e-01   1.8357810e+01
   6.5200000e-01   1.8258435e+01
   6.5300000e-01   1.8159654e+01
   6.5400000e-01   1.8061502e+01
   6.5500000e-01   1.7964018e+01
   6.5600000e-01   1.7867241e+01
   6.5700000e-01   1.7771211e+01
   6.5800000e-01   1.7675967e+01
   6.5900000e-01   1.7581551e+01
   6.6000000e-01   1.7488004e+01
   6.6100000e-01   1.7395368e+01
   6.6200000e-01   1.7303687e+01
   6.6300000e-01   1.7213004e+01
   6.6400000e-01   1.7123362e+01
   6.6500000e-01   1.7034807e+01
   6.6600000e-01   1.6947384e+01
   6.6700000e-01   1.6861138e+01
   6.6800000e-01   1.6776116e+01
   6.6900000e-01   1.6692364e+01
   6.7000000e-01   1.6609929e+01
   6.7100000e-01   1.6528858e+01
   6.7200000e-01   1.6449198e+01
   6.7300000e-01   1.6370998e+01
   6.7400000e-01   1.6294306e+01
   6.7500000e-01   1.6219168e+01
   6.7600000e-01   1.6145634e+01
   6.7700000e-01   1.6073750e+01
   6.7800000e-01   1.6003566e+01
   6.7900000e-01   1.5935128e+01
   6.8000000e-01   1.5868484e+01
   6.8100000e-01   1.5803681e+01
   6.8200000e-01   1.5740765e+01
   6.8300000e-01   1.5679783e+01
   6.8400000e-01   1.5620779e+01
   6.8500000e-01   1.5563799e+01
   6.8600000e-01   1.5508887e+01
   6.8700000e-01   1.5456084e+01
   6.8800000e-01   1.5405434e+01
   6.8900000e-01   1.5356977e+01
   6.9000000e-01   1.5310753e+01
   6.9100000e-01   1.5266799e+01
   6.9200000e-01   1.5225154e+01
   6.9300000e-01   1.5185852e+01
   6.9400000e-01   1.5148926e+01
   6.9500000e-01   1.5114411e+01
   6.9600000e-01   1.5082335e+01
   6.9700000e-01   1.5052727e+01
   6.9800000e-01   1.5025613e+01
   6.9900000e-01   1.5001019e+01
   7.0000000e-01   1.4978966e+01
   7.0100000e-01   1.4959475e+01
   7.0200000e-01   1.4942563e+01
   7.0300000e-01   1.4928247e+01
   7.0400000e-01   1.4916539e+01
   7.0500000e-01   1.4907451e+01
   7.0600000e-01   1.4900991e+01
   7.0700000e-01   1.4897165e+01
   7.0800000e-01   1.4895977e+01
   7.0900000e-01   1.4897428e+01
   7.1000000e-01   1.4901516e+01
   7.1100000e-01   1.4908238e+01
   7.1200000e-01   1.4917587e+01
   7.1300000e-01   1.4929555e+01
   7.1400000e-01   1.4944131e+01
   7.1500000e-01   1.4961300e+01
   7.1600000e-01   1.4981047e+01
   7.1700000e-01   1.5003354e+01
   7.1800000e-01   1.5028200e+01
   7.1900000e-01   1.5055563e+01
   7.2000000e-01   1.5085418e+01
   7.2100000e-01   1.5117739e+01
   7.2200000e-01   1.5152496e+01
   7.2300000e-01   1.5189659e+01
   7.2400000e-01   1.5229196e+01
   7.2500000e-01   1.5271073e+01
   7.2600000e-01   1.5315254e+01
   7.2700000e-01   1.5361703e+01
   7.2800000e-01   1.5410380e+01
   7.2900000e-01   1.5461246e+01
   7.3000000e-01   1.5514261e+01
   7.3100000e-01   1.5569381e+01
   7.3200000e-01   1.5626565e+01
   7.3300000e-01   1.5685767e+01
   7.3400000e-01   1.5746944e+01
   7.3500000e-01   1.5810050e+01
   7.3600000e-01   1.5875038e+01
   7.3700000e-01   1.5941863e+01
   7.3800000e-01   1.6010477e+01
   7.3900000e-01   1.6080833e+01
   7.4000000e-01   1.6152883e+01
   7.4100000e-01   1.6226579e+01
   7.4200000e-01   1.6301873e+01
   7.4300000e-01   1.6378718e+01
   7.4400000e-01   1.6457066e+01
   7.4500000e-01   1.6536868e+01
   7.4600000e-01   1.6618077e+01
   7.4700000e-01   1.6700645e+01
   7.4800000e-01   1.6784526e+01
   7.4900000e-01   1.6869672e+01
   7.5000000e-01   1.6956037e+01
   7.5100000e-01   1.7043575e+01
   7.5200000e-01   1.7132240e+01
   7.5300000e-01   1.7221988e+01
   7.5400000e-01   1.7312772e+01
   7.5500000e-01   1.7404551e+01
   7.5600000e-01   1.7497279e+01
   7.5700000e-01   1.7590914e+01
   7.5800000e-01   1.7685415e+01
   7.5900000e-01   1.7780739e+01
   7.6000000e-01   1.7876845e+01
   7.6100000e-01   1.7973694e+01
   7.6200000e-01   1.8071246e+01
   7.6300000e-01   1.8169462e+01
   7.6400000e-01   1.8268305e+01
   7.6500000e-01   1.8367736e+01
   7.6600000e-01   1.8467719e+01
   7.6700000e-01   1.8568219e+01
   7.6800000e-01   1.8669200e+01
   7.6900000e-01   1.8770628e+01
   7.7000000e-01   1.8872469e+01
   7.7100000e-01   1.8974690e+01
   7.7200000e-01   1.9077260e+01
   7.7300000e-01   1.9180146e+01
   7.7400000e-01   1.9283317e+01
   7.7500000e-01   1.9386745e+01
   7.7600000e-01   1.9490399e+01
   7.7700000e-01   1.9594250e+01
   7.7800000e-01   1.9698272e+01
   7.7900000e-01   1.9802435e+01
   7.8000000e-01   1.9906715e+01
   7.8100000e-01   2.0011084e+01
   7.8200000e-01   2.0115518e+01
   7.8300000e-01   2.0219991e+01
   7.8400000e-01   2.0324481e+01
   7.8500000e-01   2.0428962e+01
   7.8600000e-01   2.0533413e+01
   7.8700000e-01   2.0637811e+01
   7.8800000e-01   2.0742134e+01
   7.8900000e-01   2.0846362e+01
   7.9000000e-01   2.0950473e+01
   7.9100000e-01   2.1054448e+01
   7.9200000e-01   2.1158267e+01
   7.9300000e-01   2.1261912e+01
   7.9400000e-01   2.1365363e+01
   7.9500000e-01   2.1468603e+01
   7.9600000e-01   2.1571614e+01
   7.9700000e-01   2.1674379e+01
   7.9800000e-01   2.1776882e+01
   7.9900000e-01   2.1879106e+01
   8.0000000e-01   2.1981037e+01
   8.0100000e-01   2.2082658e+01
   8.0200000e-01   2.2183955e+01
   8.0300000e-01   2.2284914e+01
   8.0400000e-01   2.2385520e+01
   8.0500000e-01   2.2485760e+01
   8.0600000e-01   2.2585621e+01
   8.0700000e-01   2.2685089e+01
   8.0800000e-01   2.2784153e+01
   8.0900000e-01   2.2882799e+01
   8.1000000e-01   2.2981017e+01
   8.1100000e-01   2.3078795e+01
   8.1200000e-01   2.3176121e+01
   8.1300000e-01   2.3272985e+01
   8.1400000e-01   2.3369377e+01
   8.1500000e-01   2.3465285e+01
   8.1600000e-01   2.3560700e+01
   8.1700000e-01   2.3655613e+01
   8.1800000e-01   2.3750013e+01
   8.1900000e-01   2.3843892e+01
   8.2000000e-01   2.3937241e+01
   8.2100000e-01   2.4030052e+01
   8.2200000e-01   2.4122315e+01
   8.2300000e-01   2.4214022e+01
   8.2400000e-01   2.4305167e+01
   8.2500000e-01   2.4395741e+01
   8.2600000e-01   2.4485736e+01
   8.2700000e-01   2.4575146e+01
   8.2800000e-01   2.4663963e+01
   8.2900000e-01   2.4752180e+01
   8.3000000e-01   2.4839792e+01
   8.3100000e-01   2.4926790e+01
   8.3200000e-01   2.5013170e+01
   8.3300000e-01   2.5098924e+01
   8.3400000e-01   2.5184048e+01
   8.3500000e-01   2.5268535e+01
   8.3600000e-01   2.5352379e+01
   8.3700000e-01   2.5435576e+01
   8.3800000e-01   2.5518120e+01
   8.3900000e-01   2.5600005e+01
   8.4000000e-01   2.5681227e+01
   8.4100000e-01   2.5761781e+01
   8.4200000e-01   2.5841663e+01
   8.4300000e-01   2.5920867e+01
   8.4400000e-01   2.5999390e+01
   8.4500000e-01   2.6077226e+01
   8.4600000e-01   2.6154373e+01
   8.4700000e-01   2.6230825e+01
   8.4800000e-01   2.6306579e+01
   8.4900000e-01   2.6381630e+01
   8.5000000e-01   2.6455976e+01
   8.5100000e-01   2.6529613e+01
   8.5200000e-01   2.6602537e+01
   8.5300000e-01   2.6674744e+01
   8.5400000e-01   2.6746232e+01
   8.5500000e-01   2.6816997e+01
   8.5600000e-01   2.6887036e+01
   8.5700000e-01   2.6956346e+01
   8.5800000e-01   2.7024924e+01
   8.5900000e-01   2.7092768e+01
   8.6000000e-01   2.7159873e+01
   8.6100000e-01   2.7226239e+01
   8.6200000e-01   2.7291862e+01
   8.6300000e-01   2.7356739e+01
   8.6400000e-01   2.7420868e+01
   8.6500000e-01   2.7484247e+01
   8.6600000e-01   2.7546874e+01
   8.6700000e-01   2.7608745e+01
   8.6800000e-01   2.7669860e+01
   8.6900000e-01   2.7730216e+01
   8.7000000e-01   2.7789810e+01
   8.7100000e-01   2.7848641e+01
   8.7200000e-01   2.7906707e+01
   8.7300000e-01   2.7964005e+01
   8.7400000e-01   2.8020535e+01
   8.7500000e-01   2.8076294e+01
   8.7600000e-01   2.8131281e+01
   8.7700000e-01   2.8185494e+01
   8.7800000e-01   2.8238931e+01
   8.7900000e-01   2.8291591e+01
   8.8000000e-01   2.8343472e+01
   8.8100000e-01   2.8394572e+01
   8.8200000e-01   2.8444892e+01
   8.8300000e-01   2.8494428e+01
   8.8400000e-01   2.8543179e+01
   8.8500000e-01   2.8591145e+01
   8.8600000e-01   2.8638324e+01
   8.8700000e-01   2.8684714e+01
   8.8800000e-01   2.8730315e+01
   8.8900000e-01   2.8775126e+01
   8.9000000e-01   2.8819145e+01
   8.9100000e-01   2.8862371e+01
   8.9200000e-01   2.8904803e+01
   8.9300000e-01   2.8946440e+01
   8.9400000e-01   2.8987282e+01
   8.9500000e-01   2.9027327e+01
   8.9600000e-01   2.9066574e+01
   8.9700000e-01   2.9105022e+01
   8.9800000e-01   2.9142671e+01
   8.9900000e-01   2.9179520e+01
   9.0000000e-01   2.9215568e+01
   9.0100000e-01   2.9250814e+01
   9.0200000e-01   2.9285257e+01
   9.0300000e-01   2.9318896e+01
   9.0400000e-01   2.9351732e+01
   9.0500000e-01   2.9383763e+01
   9.0600000e-01   2.9414989e+01
   9.0700000e-01   2.9445408e+01
   9.0800000e-01   2.9475021e+01
   9.0900000e-01   2.9503827e+01
   9.1000000e-01   2.9531825e+01
   9.1100000e-01   2.9559015e+01
   9.1200000e-01   2.9585395e+01
   9.1300000e-01   2.9610967e+01
   9.1400000e-01   2.9635729e+01
   9.1500000e-01   2.9659680e+01
   9.1600000e-01   2.9682820e+01
   9.1700000e-01   2.9705150e+01
   9.1800000e-01   2.9726668e+01
   9.1900000e-01   2.9747374e+01
   9.2000000e-01   2.9767267e+01
   9.2100000e-01   2.9786348e+01
   9.2200000e-01   2.9804616e+01
   9.2300000e-01   2.9822071e+01
   9.2400000e-01   2.9838711e+01
   9.2500000e-01   2.9854538e+01
   9.2600000e-01   2.9869551e+01
   9.2700000e-01   2.9883749e+01
   9.2800000e-01   2.9897133e+01
   9.2900000e-01   2.9909701e+01
   9.3000000e-01   2.9921455e+01
   9.3100000e-01   2.9932393e+01
   9.3200000e-01   2.9942516e+01
   9.3300000e-01   2.9951822e+01
   9.3400000e-01   2.9960313e+01
   9.3500000e-01   2.9967988e+01
   9.3600000e-01   2.9974847e+01
   9.3700000e-01   2.9980890e+01
   9.3800000e-01   2.9986116e+01
   9.3900000e-01   2.9990526e+01
   9.4000000e-01   2.9994119e+01
   9.4100000e-01   2.9996896e+01
   9.4200000e-01   2.9998856e+01
   9.4300000e-01   3.0000000e+01
   9.4400000e-01   3.0000327e+01
   9.4500000e-01   2.9999837e+01
   9.4600000e-01   2.9998531e+01
   9.4700000e-01   2.9996407e+01
   9.4800000e-01   2.9993468e+01
   9.4900000e-01   2.9989712e+01
   9.5000000e-01   2.9985139e+01
   9.5100000e-01   2.9979750e+01
   9.5200000e-01   2.9973544e+01
   9.5300000e-01   2.9966523e+01
   9.5400000e-01   2.9958685e+01
   9.5500000e-01   2.9950031e+01
   9.5600000e-01   2.9940562e+01
   9.5700000e-01   2.9930277e+01
   9.5800000e-01   2.9919176e+01
   9.5900000e-01   2.9907260e+01
   9.6000000e-01   2.9894529e+01
   9.6100000e-01   2.9880983e+01
   9.6200000e-01   2.9866622e+01
   9.6300000e-01   2.9851447e+01
   9.6400000e-01   2.9835458e+01
   9.6500000e-01   2.9818654e+01
   9.6600000e-01   2.9801038e+01
   9.6700000e-01   2.9782608e+01
   9.6800000e-01   2.9763365e+01
   9.6900000e-01   2.9743309e+01
   9.7000000e-01   2.9722441e+01
   9.7100000e-01   2.9700761e+01
   9.7200000e-01   2.9678270e+01
   9.7300000e-01   2.9654968e+01
   9.7400000e-01   2.9630855e+01
   9.7500000e-01   2.9605932e+01
   9.7600000e-01   2.9580199e+01
   9.7700000e-01   2.9553657e+01
   9.7800000e-01   2.9526306e+01
   9.7900000e-01   2.9498147e+01
   9.8000000e-01   2.9469180e+01
   9.8100000e-01   2.9439406e+01
   9.8200000e-01   2.9408826e+01
   9.8300000e-01   2.9377439e+01
   9.8400000e-01   2.9345248e+01
   9.8500000e-01   2.9312252e+01
   9.8600000e-01   2.9278452e+01
   9.8700000e-01   2.9243848e+01
   9.8800000e-01   2.9208443e+01
   9.8900000e-01   2.9172235e+01
   9.9000000e-01   2.9135227e+01
   9.9100000e-01   2.9097418e+01
   9.9200000e-01   2.9058810e+01
   9.9300000e-01   2.9019404e+01
   9.9400000e-01   2.8979200e+01
   9.9500000e-01   2.8938200e+01
   9.9600000e-01   2.8896404e+01
   9.9700000e-01   2.8853813e+01
   9.9800000e-01   2.8810429e+01
   9.9900000e-01   2.8766252e+01
   1.0000000e+00   2.8721284e+01
   1.0010000e+00   2.8675525e+01
   1.0020000e+00   2.8628977e+01
   1.0030000e+00   2.8581642e+01
   1.0040000e+00   2.8533519e+01
   1.0050000e+00   2.8484611e+01
   1.0060000e+00   2.8434919e+01
   1.0070000e+00   2.8384444e+01
   1.0080000e+00   2.8333187e+01
   1.0090000e+00   2.8281151e+01
   1.0100000e+00   2.8228336e+01
   1.0110000e+00   2.8174744e+01
   1.0120000e+00   2.8120377e+01
   1.0130000e+00   2.8065236e+01
   1.0140000e+00   2.8009323e+01
   1.0150000e+00   2.7952639e+01
   1.0160000e+00   2.7895187e+01
   1.0170000e+00   2.7836969e+01
   1.0180000e+00   2.7777985e+01
   1.0190000e+00   2.7718239e+01
   1.0200000e+00   2.7657732e+01
   1.0210000e+00   2.7596467e+01
   1.0220000e+00   2.7534444e+01
   1.0230000e+00   2.7471667e+01
   1.0240000e+00   2.7408138e+01
   1.0250000e+00   2.7343860e+01
   1.0260000e+00   2.7278834e+01
   1.0270000e+00   2.7213063e+01
   1.0280000e+00   2.7146549e+01
   1.0290000e+00   2.7079296e+01
   1.0300000e+00   2.7011306e+01
   1.0310000e+00   2.6942582e+01
   1.0320000e+00   2.6873126e+01
   1.0330000e+00   2.6802942e+01
   1.0340000e+00   2.6732032e+01
   1.0350000e+00   2.6660401e+01
   1.0360000e+00   2.6588050e+01
   1.0370000e+00   2.6514984e+01
   1.0380000e+00   2.6441206e+01
   1.0390000e+00   2.6366719e+01
   1.0400000e+00   2.6291527e+01
   1.0410000e+00   2.6215633e+01
   1.0420000e+00   2.6139042e+01
   1.0430000e+00   2.6061758e+01
   1.0440000e+00   2.5983784e+01
   1.0450000e+00   2.5905126e+01
   1.0460000e+00   2.5825786e+01
   1.0470000e+00   2.5745770e+01
   1.0480000e+00   2.5665082e+01
   1.0490000e+00   2.5583727e+01
   1.0500000e+00   2.5501710e+01
   1.0510000e+00   2.5419036e+01
   1.0520000e+00   2.5335709e+01
   1.0530000e+00   2.5251736e+01
   1.0540000e+00   2.5167122e+01
   1.0550000e+00   2.5081872e+01
   1.0560000e+00   2.4995992e+01
   1.0570000e+00   2.4909489e+01
   1.0580000e+00   2.4822368e+01
   1.0590000e+00   2.4734635e+01
   1.0600000e+00   2.4646297e+01
   1.0610000e+00   2.4557362e+01
   1.0620000e+00   2.4467835e+01
   1.0630000e+00   2.4377723e+01
   1.0640000e+00   2.4287035e+01
   1.0650000e+00   2.4195778e+01
   1.0660000e+00   2.4103958e+01
   1.0670000e+00   2.4011585e+01
   1.0680000e+00   2.3918667e+01
   1.0690000e+00   2.3825211e+01
   1.0700000e+00   2.3731228e+01
   1.0710000e+00   2.3636724e+01
   1.0720000e+00   2.3541711e+01
   1.0730000e+00   2.3446196e+01
   1.0740000e+00   2.3350191e+01
   1.0750000e+00   2.3253705e+01
   1.0760000e+00   2.3156748e+01
   1.0770000e+00   2.3059330e+01
   1.0780000e+00   2.2961464e+01
   1.0790000e+00   2.2863160e+01
   1.0800000e+00   2.2764429e+01
   1.0810000e+00   2.2665283e+01
   1.0820000e+00   2.2565736e+01
   1.0830000e+00   2.2465799e+01
   1.0840000e+00   2.2365485e+01
   1.0850000e+00   2.2264807e+01
   1.0860000e+00   2.2163780e+01
   1.0870000e+00   2.2062417e+01
   1.0880000e+00   2.1960733e+01
   1.0890000e+00   2.1858742e+01
   1.0900000e+00   2.1756461e+01
   1.0910000e+00   2.1653904e+01
   1.0920000e+00   2.1551089e+01
   1.0930000e+00   2.1448031e+01
   1.0940000e+00   2.1344747e+01
   1.0950000e+00   2.1241256e+01
   1.0960000e+00   2.1137576e+01
   1.0970000e+00   2.1033724e+01
   1.0980000e+00   2.0929720e+01
   1.0990000e+00   2.0825584e+01
   1.1000000e+00   2.0721336e+01
   1.1010000e+00   2.0616996e+01
   1.1020000e+00   2.0512586e+01
   1.1030000e+00   2.0408127e+01
   1.1040000e+00   2.0303642e+01
   1.1050000e+00   2.0199154e+01
   1.1060000e+00   2.0094686e+01
   1.1070000e+00   1.9990263e+01
   1.1080000e+00   1.9885910e+01
   1.1090000e+00   1.9781651e+01
   1.1100000e+00   1.9677514e+01
   1.1110000e+00   1.9573524e+01
   1.1120000e+00   1.9469710e+01
   1.1130000e+00   1.9366099e+01
   1.1140000e+00   1.9262720e+01
   1.1150000e+00   1.9159603e+01
   1.1160000e+00   1.9056778e+01
   1.1170000e+00   1.8954275e+01
   1.1180000e+00   1.8852127e+01
   1.1190000e+00   1.8750366e+01
   1.1200000e+00   1.8649024e+01
   1.1210000e+00   1.8548136e+01
   1.1220000e+00   1.8447737e+01
   1.1230000e+00   1.8347861e+01
   1.1240000e+00   1.8248544e+01
   1.1250000e+00   1.8149824e+01
   1.1260000e+00   1.8051737e+01
   1.1270000e+00   1.7954322e+01
   1.1280000e+00   1.7857618e+01
   1.1290000e+00   1.7761664e+01
   1.1300000e+00   1.7666501e+01
   1.1310000e+00   1.7572170e+01
   1.1320000e+00   1.7478712e+01
   1.1330000e+00   1.7386170e+01
   1.1340000e+00   1.7294586e+01
   1.1350000e+00   1.7204005e+01
   1.1360000e+00   1.7114470e+01
   1.1370000e+00   1.7026026e+01
   1.1380000e+00   1.6938718e+01
   1.1390000e+00   1.6852592e+01
   1.1400000e+00   1.6767695e+01
   1.1410000e+00   1.6684072e+01
   1.1420000e+00   1.6601771e+01
   1.1430000e+00   1.6520839e+01
   1.1440000e+00   1.6441323e+01
   1.1450000e+00   1.6363271e+01
   1.1460000e+00   1.6286732e+01
   1.1470000e+00   1.6211752e+01
   1.1480000e+00   1.6138380e+01
   1.1490000e+00   1.6066665e+01
   1.1500000e+00   1.5996652e+01
   1.1510000e+00   1.5928392e+01
   1.1520000e+00   1.5861929e+01
   1.1530000e+00   1.5797313e+01
   1.1540000e+00   1.5734588e+01
   1.1550000e+00   1.5673801e+01
   1.1560000e+00   1.5614998e+01
   1.1570000e+00   1.5558222e+01
   1.1580000e+00   1.5503518e+01
   1.1590000e+00   1.5450929e+01
   1.1600000e+00   1.5400496e+01
   1.1610000e+00   1.5352260e+01
   1.1620000e+00   1.5306261e+01
   1.1630000e+00   1.5262536e+01
   1.1640000e+00   1.5221123e+01
   1.1650000e+00   1.5182057e+01
   1.1660000e+00   1.5145371e+01
   1.1670000e+00   1.5111098e+01
   1.1680000e+00   1.5079267e+01
   1.1690000e+00   1.5049907e+01
   1.1700000e+00   1.5023044e+01
   1.1710000e+00   1.4998702e+01
   1.1720000e+00   1.4976904e+01
   1.1730000e+00   1.4957670e+01
   1.1740000e+00   1.4941016e+01
   1.1750000e+00   1.4926960e+01
   1.1760000e+00   1.4915513e+01
   1.1770000e+00   1.4906687e+01
   1.1780000e+00   1.4900490e+01
   1.1790000e+00   1.4896928e+01
   1.1800000e+00   1.4896003e+01
   1.1810000e+00   1.4897717e+01
   1.1820000e+00   1.4902069e+01
   1.1830000e+00   1.4909054e+01
   1.1840000e+00   1.4918665e+01
   1.1850000e+00   1.4930894e+01
   1.1860000e+00   1.4945729e+01
   1.1870000e+00   1.4963156e+01
   1.1880000e+00   1.4983160e+01
   1.1890000e+00   1.5005721e+01
   1.1900000e+00   1.5030820e+01
   1.1910000e+00   1.5058433e+01
   1.1920000e+00   1.5088536e+01
   1.1930000e+00   1.5121101e+01
   1.1940000e+00   1.5156099e+01
   1.1950000e+00   1.5193501e+01
   1.1960000e+00   1.5233273e+01
   1.1970000e+00   1.5275382e+01
   1.1980000e+00   1.5319791e+01
   1.1990000e+00   1.5366464e+01
   1.2000000e+00   1.5415362e+01
   1.2010000e+00   1.5466444e+01
   1.2020000e+00   1.5519671e+01
   1.2030000e+00   1.5574999e+01
   1.2040000e+00   1.5632386e+01
   1.2050000e+00   1.5691788e+01
   1.2060000e+00   1.5753160e+01
   1.2070000e+00   1.5816456e+01
   1.2080000e+00   1.5881630e+01
   1.2090000e+00   1.5948635e+01
   1.2100000e+00   1.6017425e+01
   1.2110000e+00   1.6087952e+01
   1.2120000e+00   1.6160169e+01
   1.2130000e+00   1.6234027e+01
   1.2140000e+00   1.6309478e+01
   1.2150000e+00   1.6386475e+01
   1.2160000e+00   1.6464970e+01
   1.2170000e+00   1.6544915e+01
   1.2180000e+00   1.6626262e+01
   1.2190000e+00   1.6708963e+01
   1.2200000e+00   1.6792973e+01
   1.2210000e+00   1.6878242e+01
   1.2220000e+00   1.6964727e+01
   1.2230000e+00   1.7052379e+01
   1.2240000e+00   1.7141154e+01
   1.2250000e+00   1.7231007e+01
   1.2260000e+00   1.7321893e+01
   1.2270000e+00   1.7413768e+01
   1.2280000e+00   1.7506589e+01
   1.2290000e+00   1.7600313e+01
   1.2300000e+00   1.7694897e+01
   1.2310000e+00   1.7790301e+01
   1.2320000e+00   1.7886484e+01
   1.2330000e+00   1.7983405e+01
   1.2340000e+00   1.8081025e+01
   1.2350000e+00   1.8179305e+01
   1.2360000e+00   1.8278208e+01
   1.2370000e+00   1.8377696e+01
   1.2380000e+00   1.8477732e+01
   1.2390000e+00   1.8578282e+01
   1.2400000e+00   1.8679309e+01
   1.2410000e+00   1.8780780e+01
   1.2420000e+00   1.8882660e+01
   1.2430000e+00   1.8984918e+01
   1.2440000e+00   1.9087520e+01
   1.2450000e+00   1.9190436e+01
   1.2460000e+00   1.9293634e+01
   1.2470000e+00   1.9397086e+01
   1.2480000e+00   1.9500761e+01
   1.2490000e+00   1.9604630e+01
   1.2500000e+00   1.9708667e+01
   1.2510000e+00   1.9812844e+01
   1.2520000e+00   1.9917133e+01
   1.2530000e+00   2.0021510e+01
   1.2540000e+00   2.0125949e+01
   1.2550000e+00   2.0230425e+01
   1.2560000e+00   2.0334915e+01
   1.2570000e+00   2.0439394e+01
   1.2580000e+00   2.0543841e+01
   1.2590000e+00   2.0648232e+01
   1.2600000e+00   2.0752547e+01
   1.2610000e+00   2.0856764e+01
   1.2620000e+00   2.0960862e+01
   1.2630000e+00   2.1064823e+01
   1.2640000e+00   2.1168625e+01
   1.2650000e+00   2.1272251e+01
   1.2660000e+00   2.1375682e+01
   1.2670000e+00   2.1478900e+01
   1.2680000e+00   2.1581887e+01
   1.2690000e+00   2.1684627e+01
   1.2700000e+00   2.1787103e+01
   1.2710000e+00   2.1889299e+01
   1.2720000e+00   2.1991199e+01
   1.2730000e+00   2.2092788e+01
   1.2740000e+00   2.2194052e+01
   1.2750000e+00   2.2294976e+01
   1.2760000e+00   2.2395546e+01
   1.2770000e+00   2.2495749e+01
   1.2780000e+00   2.2595571e+01
   1.2790000e+00   2.2695000e+01
   1.2800000e+00   2.2794022e+01
   1.2810000e+00   2.2892627e+01
   1.2820000e+00   2.2990801e+01
   1.2830000e+00   2.3088534e+01
   1.2840000e+00   2.3185815e+01
   1.2850000e+00   2.3282632e+01
   1.2860000e+00   2.3378976e+01
   1.2870000e+00   2.3474835e+01
   1.2880000e+00   2.3570201e+01
   1.2890000e+00   2.3665062e+01
   1.2900000e+00   2.3759411e+01
   1.2910000e+00   2.3853238e+01
   1.2920000e+00   2.3946533e+01
   1.2930000e+00   2.4039289e+01
   1.2940000e+00   2.4131497e+01
   1.2950000e+00   2.4223149e+01
   1.2960000e+00   2.4314237e+01
   1.2970000e+00   2.4404754e+01
   1.2980000e+00   2.4494691e+01
   1.2990000e+00   2.4584042e+01
   1.3000000e+00   2.4672799e+01
   1.3010000e+00   2.4760956e+01
   1.3020000e+00   2.4848507e+01
   1.3030000e+00   2.4935444e+01
   1.3040000e+00   2.5021761e+01
   1.3050000e+00   2.5107453e+01
   1.3060000e+00   2.5192513e+01
   1.3070000e+00   2.5276936e+01
   1.3080000e+00   2.5360716e+01
   1.3090000e+00   2.5443848e+01
   1.3100000e+00   2.5526326e+01
   1.3110000e+00   2.5608146e+01
   1.3120000e+00   2.5689301e+01
   1.3130000e+00   2.5769789e+01
   1.3140000e+00   2.5849603e+01
   1.3150000e+00   2.5928739e+01
   1.3160000e+00   2.6007193e+01
   1.3170000e+00   2.6084961e+01
   1.3180000e+00   2.6162038e+01
   1.3190000e+00   2.6238421e+01
   1.3200000e+00   2.6314105e+01
   1.3210000e+00   2.6389086e+01
   1.3220000e+00   2.6463361e+01
   1.3230000e+00   2.6536927e+01
   1.3240000e+00   2.6609779e+01
   1.3250000e+00   2.6681915e+01
   1.3260000e+00   2.6753331e+01
   1.3270000e+00   2.6824024e+01
   1.3280000e+00   2.6893990e+01
   1.3290000e+00   2.6963227e+01
   1.3300000e+00   2.7031732e+01
   1.3310000e+00   2.7099502e+01
   1.3320000e+00   2.7166534e+01
   1.3330000e+00   2.7232825e+01
   1.3340000e+00   2.7298374e+01
   1.3350000e+00   2.7363176e+01
   1.3360000e+00   2.7427231e+01
   1.3370000e+00   2.7490535e+01
   1.3380000e+00   2.7553086e+01
   1.3390000e+00   2.7614882e+01
   1.3400000e+00   2.7675921e+01
   1.3410000e+00   2.7736201e+01
   1.3420000e+00   2.7795719e+01
   1.3430000e+00   2.7854473e+01
   1.3440000e+00   2.7912463e+01
   1.3450000e+00   2.7969685e+01
   1.3460000e+00   2.8026138e+01
   1.3470000e+00   2.8081820e+01
   1.3480000e+00   2.8136729e+01
   1.3490000e+00   2.8190865e+01
   1.3500000e+00   2.8244224e+01
   1.3510000e+00   2.8296806e+01
   1.3520000e+00   2.8348610e+01
   1.3530000e+00   2.8399632e+01
   1.3540000e+00   2.8449873e+01
   1.3550000e+00   2.8499331e+01
   1.3560000e+00   2.8548004e+01
   1.3570000e+00   2.8595891e+01
   1.3580000e+00   2.8642992e+01
   1.3590000e+00   2.8689303e+01
   1.3600000e+00   2.8734826e+01
   1.3610000e+00   2.8779557e+01
   1.3620000e+00   2.8823497e+01
   1.3630000e+00   2.8866644e+01
   1.3640000e+00   2.8908997e+01
   1.3650000e+00   2.8950555e+01
   1.3660000e+00   2.8991317e+01
   1.3670000e+00   2.9031282e+01
   1.3680000e+00   2.9070449e+01
   1.3690000e+00   2.9108818e+01
   1.3700000e+00   2.9146387e+01
   1.3710000e+00   2.9183156e+01
   1.3720000e+00   2.9219123e+01
   1.3730000e+00   2.9254289e+01
   1.3740000e+00   2.9288652e+01
   1.3750000e+00   2.9322212e+01
   1.3760000e+00   2.9354967e+01
   1.3770000e+00   2.9386918e+01
   1.3780000e+00   2.9418063e+01
   1.3790000e+00   2.9448402e+01
   1.3800000e+00   2.9477934e+01
   1.3810000e+00   2.9506659e+01
   1.3820000e+00   2.9534576e+01
   1.3830000e+00   2.9561685e+01
   1.3840000e+00   2.9587985e+01
   1.3850000e+00   2.9613476e+01
   1.3860000e+00   2.9638157e+01
   1.3870000e+00   2.9662027e+01
   1.3880000e+00   2.9685087e+01
   1.3890000e+00   2.9707335e+01
   1.3900000e+00   2.9728772e+01
   1.3910000e+00   2.9749397e+01
   1.3920000e+00   2.9769209e+01
   1.3930000e+00   2.9788209e+01
   1.3940000e+00   2.9806396e+01
   1.3950000e+00   2.9823769e+01
   1.3960000e+00   2.9840328e+01
   1.3970000e+00   2.9856074e+01
   1.3980000e+00   2.9871006e+01
   1.3990000e+00   2.9885122e+01
   1.4000000e+00   2.9898425e+01
   1.4010000e+00   2.9910912e+01
   1.4020000e+00   2.9922584e+01
   1.4030000e+00   2.9933440e+01
   1.4040000e+00   2.9943482e+01
   1.4050000e+00   2.9952707e+01
   1.4060000e+00   2.9961116e+01
   1.4070000e+00   2.9968710e+01
   1.4080000e+00   2.9975487e+01
   1.4090000e+00   2.9981448e+01
   1.4100000e+00   2.9986593e+01
   1.4110000e+00   2.9990921e+01
   1.4120000e+00   2.9994433e+01
   1.4130000e+00   2.9997129e+01
   1.4140000e+00   2.9999007e+01
   1.4150000e+00   3.0000069e+01
   1.4160000e+00   3.0000314e+01
   1.4170000e+00   2.9999743e+01
   1.4180000e+00   2.9998355e+01
   1.4190000e+00   2.9996151e+01
   1.4200000e+00   2.9993129e+01
   1.4210000e+00   2.9989292e+01
   1.4220000e+00   2.9984638e+01
   1.4230000e+00   2.9979167e+01
   1.4240000e+00   2.9972880e+01
   1.4250000e+00   2.9965777e+01
   1.4260000e+00   2.9957858e+01
   1.4270000e+00   2.9949122e+01
   1.4280000e+00   2.9939571e+01
   1.4290000e+00   2.9929205e+01
   1.4300000e+00   2.9918023e+01
   1.4310000e+00   2.9906025e+01
   1.4320000e+00   2.9893213e+01
   1.4330000e+00   2.9879585e+01
   1.4340000e+00   2.9865143e+01
   1.4350000e+00   2.9849887e+01
   1.4360000e+00   2.9833816e+01
   1.4370000e+00   2.9816932e+01
   1.4380000e+00   2.9799234e+01
   1.4390000e+00   2.9780723e+01
   1.4400000e+00   2.9761398e+01
   1.4410000e+00   2.9741262e+01
   1.4420000e+00   2.9720313e+01
   1.4430000e+00   2.9698552e+01
   1.4440000e+00   2.9675980e+01
   1.4450000e+00   2.9652596e+01
   1.4460000e+00   2.9628403e+01
   1.4470000e+00   2.9603398e+01
   1.4480000e+00   2.9577585e+01
   1.4490000e+00   2.9550962e+01
   1.4500000e+00   2.9523530e+01
   1.4510000e+00   2.9495290e+01
   1.4520000e+00   2.9466243e+01
   1.4530000e+00   2.9436389e+01
   1.4540000e+00   2.9405728e+01
   1.4550000e+00   2.9374261e+01
   1.4560000e+00   2.9341989e+01
   1.4570000e+00   2.9308913e+01
   1.4580000e+00   2.9275032e+01
   1.4590000e+00   2.9240349e+01
   1.4600000e+00   2.9204863e+01
   1.4610000e+00   2.9168576e+01
   1.4620000e+00   2.9131487e+01
   1.4630000e+00   2.9093599e+01
   1.4640000e+00   2.9054911e+01
   1.4650000e+00   2.9015425e+01
   1.4660000e+00   2.8975142e+01
   1.4670000e+00   2.8934062e+01
   1.4680000e+00   2.8892187e+01
   1.4690000e+00   2.8849517e+01
   1.4700000e+00   2.8806053e+01
   1.4710000e+00   2.8761797e+01
   1.4720000e+00   2.8716750e+01
   1.4730000e+00   2.8670913e+01
   1.4740000e+00   2.8624286e+01
   1.4750000e+00   2.8576872e+01
   1.4760000e+00   2.8528670e+01
   1.4770000e+00   2.8479684e+01
   1.4780000e+00   2.8429913e+01
   1.4790000e+00   2.8379360e+01
   1.4800000e+00   2.8328026e+01
   1.4810000e+00   2.8275912e+01
   1.4820000e+00   2.8223019e+01
   1.4830000e+00   2.8169350e+01
   1.4840000e+00   2.8114905e+01
   1.4850000e+00   2.8059687e+01
   1.4860000e+00   2.8003697e+01
   1.4870000e+00   2.7946937e+01
   1.4880000e+00   2.7889408e+01
   1.4890000e+00   2.7831113e+01
   1.4900000e+00   2.7772054e+01
   1.4910000e+00   2.7712231e+01
   1.4920000e+00   2.7651648e+01
   1.4930000e+00   2.7590307e+01
   1.4940000e+00   2.7528209e+01
   1.4950000e+00   2.7465357e+01
   1.4960000e+00   2.7401753e+01
   1.4970000e+00   2.7337400e+01
   1.4980000e+00   2.7272299e+01
   1.4990000e+00   2.7206454e+01
   1.5000000e+00   2.7139867e+01
   1.5010000e+00   2.7072540e+01
   1.5020000e+00   2.7004476e+01
   1.5030000e+00   2.6935679e+01
   1.5040000e+00   2.6866150e+01
   1.5050000e+00   2.6795894e+01
   1.5060000e+00   2.6724912e+01
   1.5070000e+00   2.6653208e+01
   1.5080000e+00   2.6580786e+01
   1.5090000e+00   2.6507649e+01
   1.5100000e+00   2.6433799e+01
   1.5110000e+00   2.6359242e+01
   1.5120000e+00   2.6283979e+01
   1.5130000e+00   2.6208016e+01
   1.5140000e+00   2.6131356e+01
   1.5150000e+00   2.6054003e+01
   1.5160000e+00   2.5975960e+01
   1.5170000e+00   2.5897233e+01
   1.5180000e+00   2.5817826e+01
   1.5190000e+00   2.5737743e+01
   1.5200000e+00   2.5656988e+01
   1.5210000e+00   2.5575567e+01
   1.5220000e+00   2.5493484e+01
   1.5230000e+00   2.5410744e+01
   1.5240000e+00   2.5327353e+01
   1.5250000e+00   2.5243316e+01
   1.5260000e+00   2.5158638e+01
   1.5270000e+00   2.5073325e+01
   1.5280000e+00   2.4987382e+01
   1.5290000e+00   2.4900817e+01
   1.5300000e+00   2.4813634e+01
   1.5310000e+00   2.4725841e+01
   1.5320000e+00   2.4637443e+01
   1.5330000e+00   2.4548448e+01
   1.5340000e+00   2.4458862e+01
   1.5350000e+00   2.4368693e+01
   1.5360000e+00   2.4277948e+01
   1.5370000e+00   2.4186634e+01
   1.5380000e+00   2.4094759e+01
   1.5390000e+00   2.4002331e+01
   1.5400000e+00   2.3909359e+01
   1.5410000e+00   2.3815850e+01
   1.5420000e+00   2.3721814e+01
   1.5430000e+00   2.3627259e+01
   1.5440000e+00   2.3532195e+01
   1.5450000e+00   2.3436631e+01
   1.5460000e+00   2.3340578e+01
   1.5470000e+00   2.3244044e+01
   1.5480000e+00   2.3147040e+01
   1.5490000e+00   2.3049578e+01
   1.5500000e+00   2.2951667e+01
   1.5510000e+00   2.2853319e+01
   1.5520000e+00   2.2754547e+01
   1.5530000e+00   2.2655361e+01
   1.5540000e+00   2.2555774e+01
   1.5550000e+00   2.2455798e+01
   1.5560000e+00   2.2355447e+01
   1.5570000e+00   2.2254734e+01
   1.5580000e+00   2.2153673e+01
   1.5590000e+00   2.2052277e+01
   1.5600000e+00   2.1950562e+01
   1.5610000e+00   2.1848542e+01
   1.5620000e+00   2.1746232e+01
   1.5630000e+00   2.1643649e+01
   1.5640000e+00   2.1540808e+01
   1.5650000e+00   2.1437727e+01
   1.5660000e+00   2.1334422e+01
   1.5670000e+00   2.1230911e+01
   1.5680000e+00   2.1127213e+01
   1.5690000e+00   2.1023345e+01
   1.5700000e+00   2.0919327e+01
   1.5710000e+00   2.0815179e+01
   1.5720000e+00   2.0710920e+01
   1.5730000e+00   2.0606572e+01
   1.5740000e+00   2.0502156e+01
   1.5750000e+00   2.0397694e+01
   1.5760000e+00   2.0293208e+01
   1.5770000e+00   2.0188721e+01
   1.5780000e+00   2.0084256e+01
   1.5790000e+00   1.9979839e+01
   1.5800000e+00   1.9875494e+01
   1.5810000e+00   1.9771247e+01
   1.5820000e+00   1.9667123e+01
   1.5830000e+00   1.9563149e+01
   1.5840000e+00   1.9459354e+01
   1.5850000e+00   1.9355765e+01
   1.5860000e+00   1.9252411e+01
   1.5870000e+00   1.9149321e+01
   1.5880000e+00   1.9046527e+01
   1.5890000e+00   1.8944058e+01
   1.5900000e+00   1.8841947e+01
   1.5910000e+00   1.8740227e+01
   1.5920000e+00   1.8638929e+01
   1.5930000e+00   1.8538088e+01
   1.5940000e+00   1.8437739e+01
   1.5950000e+00   1.8337917e+01
   1.5960000e+00   1.8238659e+01
   1.5970000e+00   1.8140000e+01
   1.5980000e+00   1.8041978e+01
   1.5990000e+00   1.7944633e+01
   1.6000000e+00   1.7848002e+01
   1.6010000e+00   1.7752125e+01
   1.6020000e+00   1.7657043e+01
   1.6030000e+00   1.7562797e+01
   1.6040000e+00   1.7469429e+01
   1.6050000e+00   1.7376980e+01
   1.6060000e+00   1.7285495e+01
   1.6070000e+00   1.7195016e+01
   1.6080000e+00   1.7105588e+01
   1.6090000e+00   1.7017256e+01
   1.6100000e+00   1.6930064e+01
   1.6110000e+00   1.6844059e+01
   1.6120000e+00   1.6759286e+01
   1.6130000e+00   1.6675794e+01
   1.6140000e+00   1.6593627e+01
   1.6150000e+00   1.6512834e+01
   1.6160000e+00   1.6433462e+01
   1.6170000e+00   1.6355560e+01
   1.6180000e+00   1.6279174e+01
   1.6190000e+00   1.6204352e+01
   1.6200000e+00   1.6131144e+01
   1.6210000e+00   1.6059596e+01
   1.6220000e+00   1.5989757e+01
   1.6230000e+00   1.5921673e+01
   1.6240000e+00   1.5855393e+01
   1.6250000e+00   1.5790963e+01
   1.6260000e+00   1.5728430e+01
   1.6270000e+00   1.5667839e+01
   1.6280000e+00   1.5609236e+01
   1.6290000e+00   1.5552666e+01
   1.6300000e+00   1.5498171e+01
   1.6310000e+00   1.5445795e+01
   1.6320000e+00   1.5395580e+01
   1.6330000e+00   1.5347566e+01
   1.6340000e+00   1.5301792e+01
   1.6350000e+00   1.5258296e+01
   1.6360000e+00   1.5217116e+01
   1.6370000e+00   1.5178286e+01
   1.6380000e+00   1.5141840e+01
   1.6390000e+00   1.5107809e+01
   1.6400000e+00   1.5076223e+01
   1.6410000e+00   1.5047111e+01
   1.6420000e+00   1.5020499e+01
   1.6430000e+00   1.4996411e+01
   1.6440000e+00   1.4974868e+01
   1.6450000e+00   1.4955890e+01
   1.6460000e+00   1.4939496e+01
   1.6470000e+00   1.4925699e+01
   1.6480000e+00   1.4914514e+01
   1.6490000e+00   1.4905950e+01
   1.6500000e+00   1.4900016e+01
   1.6510000e+00   1.4896717e+01
   1.6520000e+00   1.4896056e+01
   1.6530000e+00   1.4898034e+01
   1.6540000e+00   1.4902648e+01
   1.6550000e+00   1.4909896e+01
   1.6560000e+00   1.4919769e+01
   1.6570000e+00   1.4932258e+01
   1.6580000e+00   1.4947353e+01
   1.6590000e+00   1.4965038e+01
   1.6600000e+00   1.4985298e+01
   1.6610000e+00   1.5008114e+01
   1.6620000e+00   1.5033465e+01
   1.6630000e+00   1.5061328e+01
   1.6640000e+00   1.5091677e+01
   1.6650000e+00   1.5124487e+01
   1.6660000e+00   1.5159727e+01
   1.6670000e+00   1.5197367e+01
   1.6680000e+00   1.5237374e+01
   1.6690000e+00   1.5279714e+01
   1.6700000e+00   1.5324351e+01
   1.6710000e+00   1.5371247e+01
   1.6720000e+00   1.5420365e+01
   1.6730000e+00   1.5471664e+01
   1.6740000e+00   1.5525102e+01
   1.6750000e+00   1.5580638e+01
   1.6760000e+00   1.5638228e+01
   1.6770000e+00   1.5697829e+01
   1.6780000e+00   1.5759395e+01
   1.6790000e+00   1.5822880e+01
   1.6800000e+00   1.5888239e+01
   1.6810000e+00   1.5955425e+01
   1.6820000e+00   1.6024390e+01
   1.6830000e+00   1.6095088e+01
   1.6840000e+00   1.6167471e+01
   1.6850000e+00   1.6241490e+01
   1.6860000e+00   1.6317098e+01
   1.6870000e+00   1.6394247e+01
   1.6880000e+00   1.6472889e+01
   1.6890000e+00   1.6552976e+01
   1.6900000e+00   1.6634460e+01
   1.6910000e+00   1.6717294e+01
   1.6920000e+00   1.6801432e+01
   1.6930000e+00   1.6886825e+01
   1.6940000e+00   1.6973428e+01
   1.6950000e+00   1.7061194e+01
   1.6960000e+00   1.7150079e+01
   1.6970000e+00   1.7240037e+01
   1.6980000e+00   1.7331024e+01
   1.6990000e+00   1.7422995e+01
   1.7000000e+00   1.7515908e+01
   1.7010000e+00   1.7609720e+01
   1.7020000e+00   1.7704388e+01
   1.7030000e+00   1.7799872e+01
   1.7040000e+00   1.7896130e+01
   1.7050000e+00   1.7993122e+01
   1.7060000e+00   1.8090810e+01
   1.7070000e+00   1.8189154e+01
   1.7080000e+00   1.8288117e+01
   1.7090000e+00   1.8387661e+01
   1.7100000e+00   1.8487751e+01
   1.7110000e+00   1.8588349e+01
   1.7120000e+00   1.8689422e+01
   1.7130000e+00   1.8790935e+01
   1.7140000e+00   1.8892855e+01
   1.7150000e+00   1.8995148e+01
   1.7160000e+00   1.9097783e+01
   1.7170000e+00   1.9200729e+01
   1.7180000e+00   1.9303954e+01
   1.7190000e+00   1.9407429e+01
   1.7200000e+00   1.9511125e+01
   1.7210000e+00   1.9615012e+01
   1.7220000e+00   1.9719064e+01
   1.7230000e+00   1.9823253e+01
   1.7240000e+00   1.9927553e+01
   1.7250000e+00   2.0031937e+01
   1.7260000e+00   2.0136381e+01
   1.7270000e+00   2.0240859e+01
   1.7280000e+00   2.0345349e+01
   1.7290000e+00   2.0449826e+01
   1.7300000e+00   2.0554268e+01
   1.7310000e+00   2.0658653e+01
   1.7320000e+00   2.0762959e+01
   1.7330000e+00   2.0867165e+01
   1.7340000e+00   2.0971250e+01
   1.7350000e+00   2.1075196e+01
   1.7360000e+00   2.1178981e+01
   1.7370000e+00   2.1282589e+01
   1.7380000e+00   2.1385999e+01
   1.7390000e+00   2.1489194e+01
   1.7400000e+00   2.1592158e+01
   1.7410000e+00   2.1694872e+01
   1.7420000e+00   2.1797321e+01
   1.7430000e+00   2.1899488e+01
   1.7440000e+00   2.2001358e+01
   1.7450000e+00   2.2102915e+01
   1.7460000e+00   2.2204146e+01
   1.7470000e+00   2.2305035e+01
   1.7480000e+00   2.2405569e+01
   1.7490000e+00   2.2505734e+01
   1.7500000e+00   2.2605518e+01
   1.7510000e+00   2.2704906e+01
   1.7520000e+00   2.2803888e+01
   1.7530000e+00   2.2902450e+01
   1.7540000e+00   2.3000580e+01
   1.7550000e+00   2.3098269e+01
   1.7560000e+00   2.3195504e+01
   1.7570000e+00   2.3292274e+01
   1.7580000e+00   2.3388570e+01
   1.7590000e+00   2.3484380e+01
   1.7600000e+00   2.3579696e+01
   1.7610000e+00   2.3674507e+01
   1.7620000e+00   2.3768804e+01
   1.7630000e+00   2.3862578e+01
   1.7640000e+00   2.3955820e+01
   1.7650000e+00   2.4048522e+01
   1.7660000e+00   2.4140675e+01
   1.7670000e+00   2.4232271e+01
   1.7680000e+00   2.4323302e+01
   1.7690000e+00   2.4413761e+01
   1.7700000e+00   2.4503640e+01
   1.7710000e+00   2.4592932e+01
   1.7720000e+00   2.4681629e+01
   1.7730000e+00   2.4769726e+01
   1.7740000e+00   2.4857216e+01
   1.7750000e+00   2.4944091e+01
   1.7760000e+00   2.5030347e+01
   1.7770000e+00   2.5115976e+01
   1.7780000e+00   2.5200972e+01
   1.7790000e+00   2.5285331e+01
   1.7800000e+00   2.5369047e+01
   1.7810000e+00   2.5452114e+01
   1.7820000e+00   2.5534526e+01
   1.7830000e+00   2.5616280e+01
   1.7840000e+00   2.5697369e+01
   1.7850000e+00   2.5777789e+01
   1.7860000e+00   2.5857536e+01
   1.7870000e+00   2.5936604e+01
   1.7880000e+00   2.6014990e+01
   1.7890000e+00   2.6092689e+01
   1.7900000e+00   2.6169697e+01
   1.7910000e+00   2.6246010e+01
   1.7920000e+00   2.6321624e+01
   1.7930000e+00   2.6396535e+01
   1.7940000e+00   2.6470740e+01
   1.7950000e+00   2.6544234e+01
   1.7960000e+00   2.6617015e+01
   1.7970000e+00   2.6689079e+01
   1.7980000e+00   2.6760423e+01
   1.7990000e+00   2.6831043e+01
   1.8000000e+00   2.6900937e+01
   1.8010000e+00   2.6970101e+01
   1.8020000e+00   2.7038532e+01
   1.8030000e+00   2.7106229e+01
   1.8040000e+00   2.7173187e+01
   1.8050000e+00   2.7239404e+01
   1.8060000e+00   2.7304878e+01
   1.8070000e+00   2.7369606e+01
   1.8080000e+00   2.7433586e+01
   1.8090000e+00   2.7496815e+01
   1.8100000e+00   2.7559291e+01
   1.8110000e+00   2.7621012e+01
   1.8120000e+00   2.7681975e+01
   1.8130000e+00   2.7742178e+01
   1.8140000e+00   2.7801620e+01
   1.8150000e+00   2.7860299e+01
   1.8160000e+00   2.7918211e+01
   1.8170000e+00   2.7975357e+01
   1.8180000e+00   2.8031733e+01
   1.8190000e+00   2.8087338e+01
   1.8200000e+00   2.8142170e+01
   1.8210000e+00   2.8196228e+01
   1.8220000e+00   2.8249510e+01
   1.8230000e+00   2.8302014e+01
   1.8240000e+00   2.8353740e+01
   1.8250000e+00   2.8404685e+01
   1.8260000e+00   2.8454847e+01
   1.8270000e+00   2.8504227e+01
   1.8280000e+00   2.8552821e+01
   1.8290000e+00   2.8600630e+01
   1.8300000e+00   2.8647652e+01
   1.8310000e+00   2.8693885e+01
   1.8320000e+00   2.8739328e+01
   1.8330000e+00   2.8783980e+01
   1.8340000e+00   2.8827841e+01
   1.8350000e+00   2.8870909e+01
   1.8360000e+00   2.8913182e+01
   1.8370000e+00   2.8954661e+01
   1.8380000e+00   2.8995343e+01
   1.8390000e+00   2.9035229e+01
   1.8400000e+00   2.9074316e+01
   1.8410000e+00   2.9112605e+01
   1.8420000e+00   2.9150095e+01
   1.8430000e+00   2.9186783e+01
   1.8440000e+00   2.9222671e+01
   1.8450000e+00   2.9257757e+01
   1.8460000e+00   2.9292039e+01
   1.8470000e+00   2.9325519e+01
   1.8480000e+00   2.9358194e+01
   1.8490000e+00   2.9390064e+01
   1.8500000e+00   2.9421128e+01
   1.8510000e+00   2.9451387e+01
   1.8520000e+00   2.9480839e+01
   1.8530000e+00   2.9509483e+01
   1.8540000e+00   2.9537320e+01
   1.8550000e+00   2.9564348e+01
   1.8560000e+00   2.9590567e+01
   1.8570000e+00   2.9615977e+01
   1.8580000e+00   2.9640577e+01
   1.8590000e+00   2.9664366e+01
   1.8600000e+00   2.9687345e+01
   1.8610000e+00   2.9709512e+01
   1.8620000e+00   2.9730868e+01
   1.8630000e+00   2.9751412e+01
   1.8640000e+00   2.9771143e+01
   1.8650000e+00   2.9790062e+01
   1.8660000e+00   2.9808167e+01
   1.8670000e+00   2.9825459e+01
   1.8680000e+00   2.9841937e+01
   1.8690000e+00   2.9857602e+01
   1.8700000e+00   2.9872452e+01
   1.8710000e+00   2.9886487e+01
   1.8720000e+00   2.9899708e+01
   1.8730000e+00   2.9912114e+01
   1.8740000e+00   2.9923705e+01
   1.8750000e+00   2.9934480e+01
   1.8760000e+00   2.9944439e+01
   1.8770000e+00   2.9953583e+01
   1.8780000e+00   2.9961911e+01
   1.8790000e+00   2.9969423e+01
   1.8800000e+00   2.9976119e+01
   1.8810000e+00   2.9981999e+01
   1.8820000e+00   2.9987062e+01
   1.8830000e+00   2.9991309e+01
   1.8840000e+00   2.9994739e+01
   1.8850000e+00   2.9997353e+01
   1.8860000e+00   2.9999150e+01
   1.8870000e+00   3.0000130e+01
   1.8880000e+00   3.0000294e+01
   1.8890000e+00   2.9999641e+01
   1.8900000e+00   2.9998172e+01
   1.8910000e+00   2.9995886e+01
   1.8920000e+00   2.9992783e+01
   1.8930000e+00   2.9988864e+01
   1.8940000e+00   2.9984128e+01
   1.8950000e+00   2.9978576e+01
   1.8960000e+00   2.9972207e+01
   1.8970000e+00   2.9965023e+01
   1.8980000e+00   2.9957022e+01
   1.8990000e+00   2.9948205e+01
   1.9000000e+00   2.9938573e+01
   1.9010000e+00   2.9928125e+01
   1.9020000e+00   2.9916861e+01
   1.9030000e+00   2.9904782e+01
   1.9040000e+00   2.9891889e+01
   1.9050000e+00   2.9878180e+01
   1.9060000e+00   2.9863656e+01
   1.9070000e+00   2.9848319e+01
   1.9080000e+00   2.9832167e+01
   1.9090000e+00   2.9815201e+01
   1.9100000e+00   2.9797422e+01
   1.9110000e+00   2.9778830e+01
   1.9120000e+00   2.9759424e+01
   1.9130000e+00   2.9739206e+01
   1.9140000e+00   2.9718176e+01
   1.9150000e+00   2.9696334e+01
   1.9160000e+00   2.9673681e+01
   1.9170000e+00   2.9650217e+01
   1.9180000e+00   2.9625942e+01
   1.9190000e+00   2.9600857e+01
   1.9200000e+00   2.9574963e+01
   1.9210000e+00   2.9548259e+01
   1.9220000e+00   2.9520747e+01
   1.9230000e+00   2.9492426e+01
   1.9240000e+00   2.9463298e+01
   1.9250000e+00   2.9433363e+01
   1.9260000e+00   2.9402622e+01
   1.9270000e+00   2.9371075e+01
   1.9280000e+00   2.9338722e+01
   1.9290000e+00   2.9305566e+01
   1.9300000e+00   2.9271605e+01
   1.9310000e+00   2.9236841e+01
   1.9320000e+00   2.9201275e+01
   1.9330000e+00   2.9164908e+01
   1.9340000e+00   2.9127740e+01
   1.9350000e+00   2.9089771e+01
   1.9360000e+00   2.9051004e+01
   1.9370000e+00   2.9011439e+01
   1.9380000e+00   2.8971076e+01
   1.9390000e+00   2.8929916e+01
   1.9400000e+00   2.8887961e+01
   1.9410000e+00   2.8845212e+01
   1.9420000e+00   2.8801670e+01
   1.9430000e+00   2.8757335e+01
   1.9440000e+00   2.8712208e+01
   1.9450000e+00   2.8666292e+01
   1.9460000e+00   2.8619587e+01
   1.9470000e+00   2.8572094e+01
   1.9480000e+00   2.8523814e+01
   1.9490000e+00   2.8474749e+01
   1.9500000e+00   2.8424900e+01
   1.9510000e+00   2.8374269e+01
   1.9520000e+00   2.8322857e+01
   1.9530000e+00   2.8270665e+01
   1.9540000e+00   2.8217695e+01
   1.9550000e+00   2.8163948e+01
   1.9560000e+00   2.8109426e+01
   1.9570000e+00   2.8054131e+01
   1.9580000e+00   2.7998064e+01
   1.9590000e+00   2.7941227e+01
   1.9600000e+00   2.7883621e+01
   1.9610000e+00   2.7825250e+01
   1.9620000e+00   2.7766114e+01
   1.9630000e+00   2.7706216e+01
   1.9640000e+00   2.7645557e+01
   1.9650000e+00   2.7584140e+01
   1.9660000e+00   2.7521967e+01
   1.9670000e+00   2.7459040e+01
   1.9680000e+00   2.7395361e+01
   1.9690000e+00   2.7330933e+01
   1.9700000e+00   2.7265758e+01
   1.9710000e+00   2.7199838e+01
   1.9720000e+00   2.7133177e+01
   1.9730000e+00   2.7065776e+01
   1.9740000e+00   2.6997639e+01
   1.9750000e+00   2.6928769e+01
   1.9760000e+00   2.6859167e+01
   1.9770000e+00   2.6788838e+01
   1.9780000e+00   2.6717784e+01
   1.9790000e+00   2.6646009e+01
   1.9800000e+00   2.6573515e+01
   1.9810000e+00   2.6500306e+01
   1.9820000e+00   2.6426386e+01
   1.9830000e+00   2.6351758e+01
   1.9840000e+00   2.6276425e+01
   1.9850000e+00   2.6200392e+01
   1.9860000e+00   2.6123663e+01
   1.9870000e+00   2.6046240e+01
   1.9880000e+00   2.5968130e+01
   1.9890000e+00   2.5889334e+01
   1.9900000e+00   2.5809859e+01
   1.9910000e+00   2.5729709e+01
   1.9920000e+00   2.5648887e+01
   1.9930000e+00   2.5567400e+01
   1.9940000e+00   2.5485251e+01
   1.9950000e+00   2.5402446e+01
   1.9960000e+00   2.5318990e+01
   1.9970000e+00   2.5234889e+01
   1.9980000e+00   2.5150147e+01
   1.9990000e+00   2.5064771e+01
   2.0000000e+00   2.4978766e+01
   2.0010000e+00   2.4892139e+01
   2.0020000e+00   2.4804895e+01
   2.0030000e+00   2.4717041e+01
   2.0040000e+00   2.4628583e+01
   2.0050000e+00   2.4539529e+01
   2.0060000e+00   2.4449884e+01
   2.0070000e+00   2.4359657e+01
   2.0080000e+00   2.4268855e+01
   2.0090000e+00   2.4177484e+01
   2.0100000e+00   2.4085554e+01
   2.0110000e+00   2.3993071e+01
   2.0120000e+00   2.3900045e+01
   2.0130000e+00   2.3806483e+01
   2.0140000e+00   2.3712395e+01
   2.0150000e+00   2.3617789e+01
   2.0160000e+00   2.3522675e+01
   2.0170000e+00   2.3427062e+01
   2.0180000e+00   2.3330959e+01
   2.0190000e+00   2.3234378e+01
   2.0200000e+00   2.3137328e+01
   2.0210000e+00   2.3039820e+01
   2.0220000e+00   2.2941866e+01
   2.0230000e+00   2.2843475e+01
   2.0240000e+00   2.2744661e+01
   2.0250000e+00   2.2645434e+01
   2.0260000e+00   2.2545808e+01
   2.0270000e+00   2.2445794e+01
   2.0280000e+00   2.2345406e+01
   2.0290000e+00   2.2244658e+01
   2.0300000e+00   2.2143562e+01
   2.0310000e+00   2.2042134e+01
   2.0320000e+00   2.1940388e+01
   2.0330000e+00   2.1838338e+01
   2.0340000e+00   2.1736000e+01
   2.0350000e+00   2.1633391e+01
   2.0360000e+00   2.1530525e+01
   2.0370000e+00   2.1427421e+01
   2.0380000e+00   2.1324095e+01
   2.0390000e+00   2.1220564e+01
   2.0400000e+00   2.1116848e+01
   2.0410000e+00   2.1012964e+01
   2.0420000e+00   2.0908932e+01
   2.0430000e+00   2.0804772e+01
   2.0440000e+00   2.0700504e+01
   2.0450000e+00   2.0596148e+01
   2.0460000e+00   2.0491727e+01
   2.0470000e+00   2.0387261e+01
   2.0480000e+00   2.0282773e+01
   2.0490000e+00   2.0178288e+01
   2.0500000e+00   2.0073827e+01
   2.0510000e+00   1.9969416e+01
   2.0520000e+00   1.9865079e+01
   2.0530000e+00   1.9760843e+01
   2.0540000e+00   1.9656733e+01
   2.0550000e+00   1.9552776e+01
   2.0560000e+00   1.9449000e+01
   2.0570000e+00   1.9345433e+01
   2.0580000e+00   1.9242104e+01
   2.0590000e+00   1.9139043e+01
   2.0600000e+00   1.9036279e+01
   2.0610000e+00   1.8933845e+01
   2.0620000e+00   1.8831772e+01
   2.0630000e+00   1.8730092e+01
   2.0640000e+00   1.8628838e+01
   2.0650000e+00   1.8528045e+01
   2.0660000e+00   1.8427747e+01
   2.0670000e+00   1.8327980e+01
   2.0680000e+00   1.8228779e+01
   2.0690000e+00   1.8130182e+01
   2.0700000e+00   1.8032227e+01
   2.0710000e+00   1.7934951e+01
   2.0720000e+00   1.7838393e+01
   2.0730000e+00   1.7742594e+01
   2.0740000e+00   1.7647594e+01
   2.0750000e+00   1.7553434e+01
   2.0760000e+00   1.7460155e+01
   2.0770000e+00   1.7367801e+01
   2.0780000e+00   1.7276414e+01
   2.0790000e+00   1.7186038e+01
   2.0800000e+00   1.7096717e+01
   2.0810000e+00   1.7008497e+01
   2.0820000e+00   1.6921421e+01
   2.0830000e+00   1.6835537e+01
   2.0840000e+00   1.6750891e+01
   2.0850000e+00   1.6667528e+01
   2.0860000e+00   1.6585497e+01
   2.0870000e+00   1.6504843e+01
   2.0880000e+00   1.6425616e+01
   2.0890000e+00   1.6347863e+01
   2.0900000e+00   1.6271631e+01
   2.0910000e+00   1.6196969e+01
   2.0920000e+00   1.6123924e+01
   2.0930000e+00   1.6052544e+01
   2.0940000e+00   1.5982878e+01
   2.0950000e+00   1.5914973e+01
   2.0960000e+00   1.5848875e+01
   2.0970000e+00   1.5784633e+01
   2.0980000e+00   1.5722291e+01
   2.0990000e+00   1.5661897e+01
   2.1000000e+00   1.5603495e+01
   2.1010000e+00   1.5547130e+01
   2.1020000e+00   1.5492845e+01
   2.1030000e+00   1.5440683e+01
   2.1040000e+00   1.5390686e+01
   2.1050000e+00   1.5342893e+01
   2.1060000e+00   1.5297345e+01
   2.1070000e+00   1.5254079e+01
   2.1080000e+00   1.5213132e+01
   2.1090000e+00   1.5174539e+01
   2.1100000e+00   1.5138332e+01
   2.1110000e+00   1.5104544e+01
   2.1120000e+00   1.5073205e+01
   2.1130000e+00   1.5044341e+01
   2.1140000e+00   1.5017980e+01
   2.1150000e+00   1.4994145e+01
   2.1160000e+00   1.4972857e+01
   2.1170000e+00   1.4954137e+01
   2.1180000e+00   1.4938001e+01
   2.1190000e+00   1.4924465e+01
   2.1200000e+00   1.4913541e+01
   2.1210000e+00   1.4905239e+01
   2.1220000e+00   1.4899568e+01
   2.1230000e+00   1.4896532e+01
   2.1240000e+00   1.4896135e+01
   2.1250000e+00   1.4898376e+01
   2.1260000e+00   1.4903254e+01
   2.1270000e+00   1.4910764e+01
   2.1280000e+00   1.4920898e+01
   2.1290000e+00   1.4933649e+01
   2.1300000e+00   1.4949003e+01
   2.1310000e+00   1.4966946e+01
   2.1320000e+00   1.4987462e+01
   2.1330000e+00   1.5010532e+01
   2.1340000e+00   1.5036135e+01
   2.1350000e+00   1.5064247e+01
   2.1360000e+00   1.5094843e+01
   2.1370000e+00   1.5127897e+01
   2.1380000e+00   1.5163378e+01
   2.1390000e+00   1.5201256e+01
   2.1400000e+00   1.5241497e+01
   2.1410000e+00   1.5284068e+01
   2.1420000e+00   1.5328933e+01
   2.1430000e+00   1.5376053e+01
   2.1440000e+00   1.5425390e+01
   2.1450000e+00   1.5476905e+01
   2.1460000e+00   1.5530554e+01
   2.1470000e+00   1.5586297e+01
   2.1480000e+00   1.5644090e+01
   2.1490000e+00   1.5703889e+01
   2.1500000e+00   1.5765649e+01
   2.1510000e+00   1.5829323e+01
   2.1520000e+00   1.5894867e+01
   2.1530000e+00   1.5962232e+01
   2.1540000e+00   1.6031373e+01
   2.1550000e+00   1.6102241e+01
   2.1560000e+00   1.6174790e+01
   2.1570000e+00   1.6248970e+01
   2.1580000e+00   1.6324734e+01
   2.1590000e+00   1.6402034e+01
   2.1600000e+00   1.6480822e+01
   2.1610000e+00   1.6561051e+01
   2.1620000e+00   1.6642672e+01
   2.1630000e+00   1.6725638e+01
   2.1640000e+00   1.6809903e+01
   2.1650000e+00   1.6895419e+01
   2.1660000e+00   1.6982140e+01
   2.1670000e+00   1.7070021e+01
   2.1680000e+00   1.7159015e+01
   2.1690000e+00   1.7249078e+01
   2.1700000e+00   1.7340164e+01
   2.1710000e+00   1.7432232e+01
   2.1720000e+00   1.7525236e+01
   2.1730000e+00   1.7619135e+01
   2.1740000e+00   1.7713887e+01
   2.1750000e+00   1.7809450e+01
   2.1760000e+00   1.7905783e+01
   2.1770000e+00   1.8002846e+01
   2.1780000e+00   1.8100601e+01
   2.1790000e+00   1.8199009e+01
   2.1800000e+00   1.8298032e+01
   2.1810000e+00   1.8397632e+01
   2.1820000e+00   1.8497774e+01
   2.1830000e+00   1.8598421e+01
   2.1840000e+00   1.8699540e+01
   2.1850000e+00   1.8801095e+01
   2.1860000e+00   1.8903053e+01
   2.1870000e+00   1.9005382e+01
   2.1880000e+00   1.9108050e+01
   2.1890000e+00   1.9211025e+01
   2.1900000e+00   1.9314276e+01
   2.1910000e+00   1.9417774e+01
   2.1920000e+00   1.9521490e+01
   2.1930000e+00   1.9625396e+01
   2.1940000e+00   1.9729463e+01
   2.1950000e+00   1.9833664e+01
   2.1960000e+00   1.9937973e+01
   2.1970000e+00   2.0042364e+01
   2.1980000e+00   2.0146812e+01
   2.1990000e+00   2.0251293e+01
   2.2000000e+00   2.0355783e+01
   2.2010000e+00   2.0460257e+01
   2.2020000e+00   2.0564695e+01
   2.2030000e+00   2.0669072e+01
   2.2040000e+00   2.0773369e+01
   2.2050000e+00   2.0877564e+01
   2.2060000e+00   2.0981637e+01
   2.2070000e+00   2.1085567e+01
   2.2080000e+00   2.1189336e+01
   2.2090000e+00   2.1292924e+01
   2.2100000e+00   2.1396314e+01
   2.2110000e+00   2.1499487e+01
   2.2120000e+00   2.1602426e+01
   2.2130000e+00   2.1705114e+01
   2.2140000e+00   2.1807536e+01
   2.2150000e+00   2.1909674e+01
   2.2160000e+00   2.2011513e+01
   2.2170000e+00   2.2113039e+01
   2.2180000e+00   2.2214236e+01
   2.2190000e+00   2.2315091e+01
   2.2200000e+00   2.2415588e+01
   2.2210000e+00   2.2515716e+01
   2.2220000e+00   2.2615460e+01
   2.2230000e+00   2.2714809e+01
   2.2240000e+00   2.2813749e+01
   2.2250000e+00   2.2912268e+01
   2.2260000e+00   2.3010356e+01
   2.2270000e+00   2.3107999e+01
   2.2280000e+00   2.3205188e+01
   2.2290000e+00   2.3301912e+01
   2.2300000e+00   2.3398159e+01
   2.2310000e+00   2.3493921e+01
   2.2320000e+00   2.3589187e+01
   2.2330000e+00   2.3683947e+01
   2.2340000e+00   2.3778192e+01
   2.2350000e+00   2.3871913e+01
   2.2360000e+00   2.3965102e+01
   2.2370000e+00   2.4057749e+01
   2.2380000e+00   2.4149847e+01
   2.2390000e+00   2.4241386e+01
   2.2400000e+00   2.4332361e+01
   2.2410000e+00   2.4422762e+01
   2.2420000e+00   2.4512583e+01
   2.2430000e+00   2.4601816e+01
   2.2440000e+00   2.4690454e+01
   2.2450000e+00   2.4778490e+01
   2.2460000e+00   2.4865919e+01
   2.2470000e+00   2.4952733e+01
   2.2480000e+00   2.5038926e+01
   2.2490000e+00   2.5124492e+01
   2.2500000e+00   2.5209425e+01
   2.2510000e+00   2.5293720e+01
   2.2520000e+00   2.5377371e+01
   2.2530000e+00   2.5460373e+01
   2.2540000e+00   2.5542720e+01
   2.2550000e+00   2.5624407e+01
   2.2560000e+00   2.5705430e+01
   2.2570000e+00   2.5785783e+01
   2.2580000e+00   2.5865462e+01
   2.2590000e+00   2.5944462e+01
   2.2600000e+00   2.6022780e+01
   2.2610000e+00   2.6100410e+01
   2.2620000e+00   2.6177349e+01
   2.2630000e+00   2.6253592e+01
   2.2640000e+00   2.6329136e+01
   2.2650000e+00   2.6403977e+01
   2.2660000e+00   2.6478111e+01
   2.2670000e+00   2.6551534e+01
   2.2680000e+00   2.6624244e+01
   2.2690000e+00   2.6696236e+01
   2.2700000e+00   2.6767507e+01
   2.2710000e+00   2.6838055e+01
   2.2720000e+00   2.6907876e+01
   2.2730000e+00   2.6976967e+01
   2.2740000e+00   2.7045326e+01
   2.2750000e+00   2.7112948e+01
   2.2760000e+00   2.7179833e+01
   2.2770000e+00   2.7245976e+01
   2.2780000e+00   2.7311375e+01
   2.2790000e+00   2.7376029e+01
   2.2800000e+00   2.7439934e+01
   2.2810000e+00   2.7503088e+01
   2.2820000e+00   2.7565488e+01
   2.2830000e+00   2.7627133e+01
   2.2840000e+00   2.7688021e+01
   2.2850000e+00   2.7748148e+01
   2.2860000e+00   2.7807514e+01
   2.2870000e+00   2.7866116e+01
   2.2880000e+00   2.7923952e+01
   2.2890000e+00   2.7981021e+01
   2.2900000e+00   2.8037320e+01
   2.2910000e+00   2.8092848e+01
   2.2920000e+00   2.8147603e+01
   2.2930000e+00   2.8201584e+01
   2.2940000e+00   2.8254788e+01
   2.2950000e+00   2.8307215e+01
   2.2960000e+00   2.8358862e+01
   2.2970000e+00   2.8409729e+01
   2.2980000e+00   2.8459813e+01
   2.2990000e+00   2.8509115e+01
   2.3000000e+00   2.8557631e+01
   2.3010000e+00   2.8605361e+01
   2.3020000e+00   2.8652304e+01
   2.3030000e+00   2.8698458e+01
   2.3040000e+00   2.8743822e+01
   2.3050000e+00   2.8788396e+01
   2.3060000e+00   2.8832177e+01
   2.3070000e+00   2.8875166e+01
   2.3080000e+00   2.8917360e+01
   2.3090000e+00   2.8958759e+01
   2.3100000e+00   2.8999362e+01
   2.3110000e+00   2.9039168e+01
   2.3120000e+00   2.9078176e+01
   2.3130000e+00   2.9116385e+01
   2.3140000e+00   2.9153794e+01
   2.3150000e+00   2.9190403e+01
   2.3160000e+00   2.9226211e+01
   2.3170000e+00   2.9261216e+01
   2.3180000e+00   2.9295419e+01
   2.3190000e+00   2.9328818e+01
   2.3200000e+00   2.9361412e+01
   2.3210000e+00   2.9393202e+01
   2.3220000e+00   2.9424186e+01
   2.3230000e+00   2.9454364e+01
   2.3240000e+00   2.9483735e+01
   2.3250000e+00   2.9512299e+01
   2.3260000e+00   2.9540055e+01
   2.3270000e+00   2.9567003e+01
   2.3280000e+00   2.9593141e+01
   2.3290000e+00   2.9618470e+01
   2.3300000e+00   2.9642989e+01
   2.3310000e+00   2.9666697e+01
   2.3320000e+00   2.9689595e+01
   2.3330000e+00   2.9711681e+01
   2.3340000e+00   2.9732956e+01
   2.3350000e+00   2.9753419e+01
   2.3360000e+00   2.9773069e+01
   2.3370000e+00   2.9791906e+01
   2.3380000e+00   2.9809930e+01
   2.3390000e+00   2.9827141e+01
   2.3400000e+00   2.9843538e+01
   2.3410000e+00   2.9859121e+01
   2.3420000e+00   2.9873890e+01
   2.3430000e+00   2.9887844e+01
   2.3440000e+00   2.9900984e+01
   2.3450000e+00   2.9913308e+01
   2.3460000e+00   2.9924817e+01
   2.3470000e+00   2.9935511e+01
   2.3480000e+00   2.9945389e+01
   2.3490000e+00   2.9954452e+01
   2.3500000e+00   2.9962698e+01
   2.3510000e+00   2.9970129e+01
   2.3520000e+00   2.9976743e+01
   2.3530000e+00   2.9982541e+01
   2.3540000e+00   2.9987523e+01
   2.3550000e+00   2.9991688e+01
   2.3560000e+00   2.9995037e+01
   2.3570000e+00   2.9997569e+01
   2.3580000e+00   2.9999284e+01
   2.3590000e+00   3.0000183e+01
   2.3600000e+00   3.0000266e+01
   2.3610000e+00   2.9999531e+01
   2.3620000e+00   2.9997980e+01
   2.3630000e+00   2.9995612e+01
   2.3640000e+00   2.9992428e+01
   2.3650000e+00   2.9988427e+01
   2.3660000e+00   2.9983610e+01
   2.3670000e+00   2.9977977e+01
   2.3680000e+00   2.9971527e+01
   2.3690000e+00   2.9964260e+01
   2.3700000e+00   2.9956178e+01
   2.3710000e+00   2.9947280e+01
   2.3720000e+00   2.9937566e+01
   2.3730000e+00   2.9927037e+01
   2.3740000e+00   2.9915692e+01
   2.3750000e+00   2.9903532e+01
   2.3760000e+00   2.9890556e+01
   2.3770000e+00   2.9876766e+01
   2.3780000e+00   2.9862161e+01
   2.3790000e+00   2.9846742e+01
   2.3800000e+00   2.9830509e+01
   2.3810000e+00   2.9813462e+01
   2.3820000e+00   2.9795602e+01
   2.3830000e+00   2.9776928e+01
   2.3840000e+00   2.9757442e+01
   2.3850000e+00   2.9737143e+01
   2.3860000e+00   2.9716032e+01
   2.3870000e+00   2.9694109e+01
   2.3880000e+00   2.9671375e+01
   2.3890000e+00   2.9647829e+01
   2.3900000e+00   2.9623474e+01
   2.3910000e+00   2.9598308e+01
   2.3920000e+00   2.9572332e+01
   2.3930000e+00   2.9545548e+01
   2.3940000e+00   2.9517955e+01
   2.3950000e+00   2.9489554e+01
   2.3960000e+00   2.9460345e+01
   2.3970000e+00   2.9430330e+01
   2.3980000e+00   2.9399508e+01
   2.3990000e+00   2.9367880e+01
   2.4000000e+00   2.9335447e+01
   2.4010000e+00   2.9302210e+01
   2.4020000e+00   2.9268170e+01
   2.4030000e+00   2.9233326e+01
   2.4040000e+00   2.9197680e+01
   2.4050000e+00   2.9161232e+01
   2.4060000e+00   2.9123984e+01
   2.4070000e+00   2.9085936e+01
   2.4080000e+00   2.9047089e+01
   2.4090000e+00   2.9007444e+01
   2.4100000e+00   2.8967001e+01
   2.4110000e+00   2.8925762e+01
   2.4120000e+00   2.8883728e+01
   2.4130000e+00   2.8840900e+01
   2.4140000e+00   2.8797278e+01
   2.4150000e+00   2.8752864e+01
   2.4160000e+00   2.8707659e+01
   2.4170000e+00   2.8661664e+01
   2.4180000e+00   2.8614880e+01
   2.4190000e+00   2.8567308e+01
   2.4200000e+00   2.8518950e+01
   2.4210000e+00   2.8469807e+01
   2.4220000e+00   2.8419880e+01
   2.4230000e+00   2.8369170e+01
   2.4240000e+00   2.8317680e+01
   2.4250000e+00   2.8265410e+01
   2.4260000e+00   2.8212362e+01
   2.4270000e+00   2.8158538e+01
   2.4280000e+00   2.8103939e+01
   2.4290000e+00   2.8048566e+01
   2.4300000e+00   2.7992422e+01
   2.4310000e+00   2.7935509e+01
   2.4320000e+00   2.7877827e+01
   2.4330000e+00   2.7819379e+01
   2.4340000e+00   2.7760167e+01
   2.4350000e+00   2.7700193e+01
   2.4360000e+00   2.7639458e+01
   2.4370000e+00   2.7577966e+01
   2.4380000e+00   2.7515717e+01
   2.4390000e+00   2.7452715e+01
   2.4400000e+00   2.7388961e+01
   2.4410000e+00   2.7324458e+01
   2.4420000e+00   2.7259208e+01
   2.4430000e+00   2.7193215e+01
   2.4440000e+00   2.7126479e+01
   2.4450000e+00   2.7059005e+01
   2.4460000e+00   2.6990795e+01
   2.4470000e+00   2.6921851e+01
   2.4480000e+00   2.6852177e+01
   2.4490000e+00   2.6781775e+01
   2.4500000e+00   2.6710649e+01
   2.4510000e+00   2.6638802e+01
   2.4520000e+00   2.6566237e+01
   2.4530000e+00   2.6492957e+01
   2.4540000e+00   2.6418966e+01
   2.4550000e+00   2.6344267e+01
   2.4560000e+00   2.6268864e+01
   2.4570000e+00   2.6192762e+01
   2.4580000e+00   2.6115963e+01
   2.4590000e+00   2.6038471e+01
   2.4600000e+00   2.5960292e+01
   2.4610000e+00   2.5881429e+01
   2.4620000e+00   2.5801886e+01
   2.4630000e+00   2.5721668e+01
   2.4640000e+00   2.5640780e+01
   2.4650000e+00   2.5559226e+01
   2.4660000e+00   2.5477012e+01
   2.4670000e+00   2.5394141e+01
   2.4680000e+00   2.5310621e+01
   2.4690000e+00   2.5226455e+01
   2.4700000e+00   2.5141650e+01
   2.4710000e+00   2.5056211e+01
   2.4720000e+00   2.4970143e+01
   2.4730000e+00   2.4883454e+01
   2.4740000e+00   2.4796149e+01
   2.4750000e+00   2.4708234e+01
   2.4760000e+00   2.4619717e+01
   2.4770000e+00   2.4530603e+01
   2.4780000e+00   2.4440901e+01
   2.4790000e+00   2.4350616e+01
   2.4800000e+00   2.4259756e+01
   2.4810000e+00   2.4168329e+01
   2.4820000e+00   2.4076343e+01
   2.4830000e+00   2.3983806e+01
   2.4840000e+00   2.3890726e+01
   2.4850000e+00   2.3797111e+01
   2.4860000e+00   2.3702971e+01
   2.4870000e+00   2.3608314e+01
   2.4880000e+00   2.3513149e+01
   2.4890000e+00   2.3417487e+01
   2.4900000e+00   2.3321336e+01
   2.4910000e+00   2.3224708e+01
   2.4920000e+00   2.3127612e+01
   2.4930000e+00   2.3030059e+01
   2.4940000e+00   2.2932060e+01
   2.4950000e+00   2.2833627e+01
   2.4960000e+00   2.2734770e+01
   2.4970000e+00   2.2635503e+01
   2.4980000e+00   2.2535838e+01
   2.4990000e+00   2.2435786e+01
   2.5000000e+00   2.2335362e+01
   2.5010000e+00   2.2234578e+01
   2.5020000e+00   2.2133449e+01
   2.5030000e+00   2.2031988e+01
   2.5040000e+00   2.1930211e+01
   2.5050000e+00   2.1828131e+01
   2.5060000e+00   2.1725766e+01
   2.5070000e+00   2.1623130e+01
   2.5080000e+00   2.1520240e+01
   2.5090000e+00   2.1417113e+01
   2.5100000e+00   2.1313765e+01
   2.5110000e+00   2.1210215e+01
   2.5120000e+00   2.1106481e+01
   2.5130000e+00   2.1002582e+01
   2.5140000e+00   2.0898537e+01
   2.5150000e+00   2.0794365e+01
   2.5160000e+00   2.0690087e+01
   2.5170000e+00   2.0585724e+01
   2.5180000e+00   2.0481296e+01
   2.5190000e+00   2.0376828e+01
   2.5200000e+00   2.0272339e+01
   2.5210000e+00   2.0167855e+01
   2.5220000e+00   2.0063398e+01
   2.5230000e+00   1.9958993e+01
   2.5240000e+00   1.9854666e+01
   2.5250000e+00   1.9750441e+01
   2.5260000e+00   1.9646345e+01
   2.5270000e+00   1.9542405e+01
   2.5280000e+00   1.9438648e+01
   2.5290000e+00   1.9335104e+01
   2.5300000e+00   1.9231800e+01
   2.5310000e+00   1.9128767e+01
   2.5320000e+00   1.9026035e+01
   2.5330000e+00   1.8923636e+01
   2.5340000e+00   1.8821600e+01
   2.5350000e+00   1.8719961e+01
   2.5360000e+00   1.8618752e+01
   2.5370000e+00   1.8518007e+01
   2.5380000e+00   1.8417760e+01
   2.5390000e+00   1.8318048e+01
   2.5400000e+00   1.8218906e+01
   2.5410000e+00   1.8120371e+01
   2.5420000e+00   1.8022482e+01
   2.5430000e+00   1.7925276e+01
   2.5440000e+00   1.7828792e+01
   2.5450000e+00   1.7733071e+01
   2.5460000e+00   1.7638153e+01
   2.5470000e+00   1.7544079e+01
   2.5480000e+00   1.7450891e+01
   2.5490000e+00   1.7358631e+01
   2.5500000e+00   1.7267343e+01
   2.5510000e+00   1.7177071e+01
   2.5520000e+00   1.7087858e+01
   2.5530000e+00   1.6999749e+01
   2.5540000e+00   1.6912791e+01
   2.5550000e+00   1.6827028e+01
   2.5560000e+00   1.6742508e+01
   2.5570000e+00   1.6659276e+01
   2.5580000e+00   1.6577380e+01
   2.5590000e+00   1.6496867e+01
   2.5600000e+00   1.6417785e+01
   2.5610000e+00   1.6340181e+01
   2.5620000e+00   1.6264104e+01
   2.5630000e+00   1.6189601e+01
   2.5640000e+00   1.6116720e+01
   2.5650000e+00   1.6045510e+01
   2.5660000e+00   1.5976017e+01
   2.5670000e+00   1.5908290e+01
   2.5680000e+00   1.5842376e+01
   2.5690000e+00   1.5778321e+01
   2.5700000e+00   1.5716172e+01
   2.5710000e+00   1.5655975e+01
   2.5720000e+00   1.5597774e+01
   2.5730000e+00   1.5541615e+01
   2.5740000e+00   1.5487540e+01
   2.5750000e+00   1.5435592e+01
   2.5760000e+00   1.5385813e+01
   2.5770000e+00   1.5338243e+01
   2.5780000e+00   1.5292922e+01
   2.5790000e+00   1.5249886e+01
   2.5800000e+00   1.5209172e+01
   2.5810000e+00   1.5170816e+01
   2.5820000e+00   1.5134849e+01
   2.5830000e+00   1.5101304e+01
   2.5840000e+00   1.5070211e+01
   2.5850000e+00   1.5041596e+01
   2.5860000e+00   1.5015486e+01
   2.5870000e+00   1.4991904e+01
   2.5880000e+00   1.4970872e+01
   2.5890000e+00   1.4952409e+01
   2.5900000e+00   1.4936532e+01
   2.5910000e+00   1.4923257e+01
   2.5920000e+00   1.4912594e+01
   2.5930000e+00   1.4904555e+01
   2.5940000e+00   1.4899146e+01
   2.5950000e+00   1.4896374e+01
   2.5960000e+00   1.4896240e+01
   2.5970000e+00   1.4898745e+01
   2.5980000e+00   1.4903885e+01
   2.5990000e+00   1.4911658e+01
   2.6000000e+00   1.4922054e+01
   2.6010000e+00   1.4935065e+01
   2.6020000e+00   1.4950678e+01
   2.6030000e+00   1.4968879e+01
   2.6040000e+00   1.4989651e+01
   2.6050000e+00   1.5012975e+01
   2.6060000e+00   1.5038830e+01
   2.6070000e+00   1.5067191e+01
   2.6080000e+00   1.5098034e+01
   2.6090000e+00   1.5131331e+01
   2.6100000e+00   1.5167053e+01
   2.6110000e+00   1.5205169e+01
   2.6120000e+00   1.5245644e+01
   2.6130000e+00   1.5288446e+01
   2.6140000e+00   1.5333537e+01
   2.6150000e+00   1.5380881e+01
   2.6160000e+00   1.5430437e+01
   2.6170000e+00   1.5482167e+01
   2.6180000e+00   1.5536027e+01
   2.6190000e+00   1.5591977e+01
   2.6200000e+00   1.5649972e+01
   2.6210000e+00   1.5709969e+01
   2.6220000e+00   1.5771922e+01
   2.6230000e+00   1.5835785e+01
   2.6240000e+00   1.5901513e+01
   2.6250000e+00   1.5969058e+01
   2.6260000e+00   1.6038373e+01
   2.6270000e+00   1.6109411e+01
   2.6280000e+00   1.6182124e+01
   2.6290000e+00   1.6256465e+01
   2.6300000e+00   1.6332384e+01
   2.6310000e+00   1.6409835e+01
   2.6320000e+00   1.6488770e+01
   2.6330000e+00   1.6569139e+01
   2.6340000e+00   1.6650897e+01
   2.6350000e+00   1.6733995e+01
   2.6360000e+00   1.6818387e+01
   2.6370000e+00   1.6904026e+01
   2.6380000e+00   1.6990865e+01
   2.6390000e+00   1.7078858e+01
   2.6400000e+00   1.7167961e+01
   2.6410000e+00   1.7258128e+01
   2.6420000e+00   1.7349315e+01
   2.6430000e+00   1.7441478e+01
   2.6440000e+00   1.7534573e+01
   2.6450000e+00   1.7628559e+01
   2.6460000e+00   1.7723394e+01
   2.6470000e+00   1.7819035e+01
   2.6480000e+00   1.7915443e+01
   2.6490000e+00   1.8012578e+01
   2.6500000e+00   1.8110399e+01
   2.6510000e+00   1.8208870e+01
   2.6520000e+00   1.8307952e+01
   2.6530000e+00   1.8407608e+01
   2.6540000e+00   1.8507802e+01
   2.6550000e+00   1.8608498e+01
   2.6560000e+00   1.8709662e+01
   2.6570000e+00   1.8811259e+01
   2.6580000e+00   1.8913256e+01
   2.6590000e+00   1.9015620e+01
   2.6600000e+00   1.9118319e+01
   2.6610000e+00   1.9221323e+01
   2.6620000e+00   1.9324601e+01
   2.6630000e+00   1.9428122e+01
   2.6640000e+00   1.9531858e+01
   2.6650000e+00   1.9635781e+01
   2.6660000e+00   1.9739862e+01
   2.6670000e+00   1.9844075e+01
   2.6680000e+00   1.9948394e+01
   2.6690000e+00   2.0052792e+01
   2.6700000e+00   2.0157245e+01
   2.6710000e+00   2.0261727e+01
   2.6720000e+00   2.0366216e+01
   2.6730000e+00   2.0470688e+01
   2.6740000e+00   2.0575121e+01
   2.6750000e+00   2.0679491e+01
   2.6760000e+00   2.0783779e+01
   2.6770000e+00   2.0887962e+01
   2.6780000e+00   2.0992022e+01
   2.6790000e+00   2.1095937e+01
   2.6800000e+00   2.1199688e+01
   2.6810000e+00   2.1303258e+01
   2.6820000e+00   2.1406626e+01
   2.6830000e+00   2.1509777e+01
   2.6840000e+00   2.1612692e+01
   2.6850000e+00   2.1715354e+01
   2.6860000e+00   2.1817748e+01
   2.6870000e+00   2.1919857e+01
   2.6880000e+00   2.2021666e+01
   2.6890000e+00   2.2123159e+01
   2.6900000e+00   2.2224323e+01
   2.6910000e+00   2.2325142e+01
   2.6920000e+00   2.2425604e+01
   2.6930000e+00   2.2525694e+01
   2.6940000e+00   2.2625399e+01
   2.6950000e+00   2.2724707e+01
   2.6960000e+00   2.2823606e+01
   2.6970000e+00   2.2922083e+01
   2.6980000e+00   2.3020126e+01
   2.6990000e+00   2.3117725e+01
   2.7000000e+00   2.3214868e+01
   2.7010000e+00   2.3311544e+01
   2.7020000e+00   2.3407744e+01
   2.7030000e+00   2.3503456e+01
   2.7040000e+00   2.3598672e+01
   2.7050000e+00   2.3693381e+01
   2.7060000e+00   2.3787574e+01
   2.7070000e+00   2.3881243e+01
   2.7080000e+00   2.3974378e+01
   2.7090000e+00   2.4066970e+01
   2.7100000e+00   2.4159013e+01
   2.7110000e+00   2.4250497e+01
   2.7120000e+00   2.4341414e+01
   2.7130000e+00   2.4431758e+01
   2.7140000e+00   2.4521520e+01
   2.7150000e+00   2.4610694e+01
   2.7160000e+00   2.4699272e+01
   2.7170000e+00   2.4787248e+01
   2.7180000e+00   2.4874615e+01
   2.7190000e+00   2.4961368e+01
   2.7200000e+00   2.5047498e+01
   2.7210000e+00   2.5133001e+01
   2.7220000e+00   2.5217871e+01
   2.7230000e+00   2.5302102e+01
   2.7240000e+00   2.5385689e+01
   2.7250000e+00   2.5468625e+01
   2.7260000e+00   2.5550906e+01
   2.7270000e+00   2.5632528e+01
   2.7280000e+00   2.5713484e+01
   2.7290000e+00   2.5793770e+01
   2.7300000e+00   2.5873381e+01
   2.7310000e+00   2.5952314e+01
   2.7320000e+00   2.6030563e+01
   2.7330000e+00   2.6108124e+01
   2.7340000e+00   2.6184994e+01
   2.7350000e+00   2.6261167e+01
   2.7360000e+00   2.6336641e+01
   2.7370000e+00   2.6411411e+01
   2.7380000e+00   2.6485474e+01
   2.7390000e+00   2.6558827e+01
   2.7400000e+00   2.6631465e+01
   2.7410000e+00   2.6703385e+01
   2.7420000e+00   2.6774585e+01
   2.7430000e+00   2.6845060e+01
   2.7440000e+00   2.6914808e+01
   2.7450000e+00   2.6983826e+01
   2.7460000e+00   2.7052111e+01
   2.7470000e+00   2.7119660e+01
   2.7480000e+00   2.7186471e+01
   2.7490000e+00   2.7252540e+01
   2.7500000e+00   2.7317865e+01
   2.7510000e+00   2.7382444e+01
   2.7520000e+00   2.7446274e+01
   2.7530000e+00   2.7509353e+01
   2.7540000e+00   2.7571678e+01
   2.7550000e+00   2.7633248e+01
   2.7560000e+00   2.7694059e+01
   2.7570000e+00   2.7754111e+01
   2.7580000e+00   2.7813400e+01
   2.7590000e+00   2.7871926e+01
   2.7600000e+00   2.7929686e+01
   2.7610000e+00   2.7986677e+01
   2.7620000e+00   2.8042900e+01
   2.7630000e+00   2.8098351e+01
   2.7640000e+00   2.8153028e+01
   2.7650000e+00   2.8206931e+01
   2.7660000e+00   2.8260058e+01
   2.7670000e+00   2.8312407e+01
   2.7680000e+00   2.8363977e+01
   2.7690000e+00   2.8414765e+01
   2.7700000e+00   2.8464772e+01
   2.7710000e+00   2.8513995e+01
   2.7720000e+00   2.8562432e+01
   2.7730000e+00   2.8610084e+01
   2.7740000e+00   2.8656948e+01
   2.7750000e+00   2.8703024e+01
   2.7760000e+00   2.8748309e+01
   2.7770000e+00   2.8792803e+01
   2.7780000e+00   2.8836506e+01
   2.7790000e+00   2.8879415e+01
   2.7800000e+00   2.8921530e+01
   2.7810000e+00   2.8962849e+01
   2.7820000e+00   2.9003373e+01
   2.7830000e+00   2.9043099e+01
   2.7840000e+00   2.9082027e+01
   2.7850000e+00   2.9120157e+01
   2.7860000e+00   2.9157486e+01
   2.7870000e+00   2.9194015e+01
   2.7880000e+00   2.9229742e+01
   2.7890000e+00   2.9264668e+01
   2.7900000e+00   2.9298790e+01
   2.7910000e+00   2.9332109e+01
   2.7920000e+00   2.9364623e+01
   2.7930000e+00   2.9396332e+01
   2.7940000e+00   2.9427236e+01
   2.7950000e+00   2.9457334e+01
   2.7960000e+00   2.9486624e+01
   2.7970000e+00   2.9515107e+01
   2.7980000e+00   2.9542782e+01
   2.7990000e+00   2.9569649e+01
   2.8000000e+00   2.9595707e+01
   2.8010000e+00   2.9620955e+01
   2.8020000e+00   2.9645393e+01
   2.8030000e+00   2.9669020e+01
   2.8040000e+00   2.9691837e+01
   2.8050000e+00   2.9713842e+01
   2.8060000e+00   2.9735036e+01
   2.8070000e+00   2.9755417e+01
   2.8080000e+00   2.9774986e+01
   2.8090000e+00   2.9793742e+01
   2.8100000e+00   2.9811686e+01
   2.8110000e+00   2.9828815e+01
   2.8120000e+00   2.9845131e+01
   2.8130000e+00   2.9860633e+01
   2.8140000e+00   2.9875320e+01
   2.8150000e+00   2.9889193e+01
   2.8160000e+00   2.9902251e+01
   2.8170000e+00   2.9914494e+01
   2.8180000e+00   2.9925922e+01
   2.8190000e+00   2.9936534e+01
   2.8200000e+00   2.9946331e+01
   2.8210000e+00   2.9955312e+01
   2.8220000e+00   2.9963477e+01
   2.8230000e+00   2.9970826e+01
   2.8240000e+00   2.9977359e+01
   2.8250000e+00   2.9983075e+01
   2.8260000e+00   2.9987975e+01
   2.8270000e+00   2.9992059e+01
   2.8280000e+00   2.9995326e+01
   2.8290000e+00   2.9997777e+01
   2.8300000e+00   2.9999411e+01
   2.8310000e+00   3.0000228e+01
   2.8320000e+00   3.0000229e+01
   2.8330000e+00   2.9999413e+01
   2.8340000e+00   2.9997780e+01
   2.8350000e+00   2.9995331e+01
   2.8360000e+00   2.9992065e+01
   2.8370000e+00   2.9987983e+01
   2.8380000e+00   2.9983084e+01
   2.8390000e+00   2.9977369e+01
   2.8400000e+00   2.9970838e+01
   2.8410000e+00   2.9963490e+01
   2.8420000e+00   2.9955326e+01
   2.8430000e+00   2.9946347e+01
   2.8440000e+00   2.9936551e+01
   2.8450000e+00   2.9925940e+01
   2.8460000e+00   2.9914514e+01
   2.8470000e+00   2.9902272e+01
   2.8480000e+00   2.9889216e+01
   2.8490000e+00   2.9875344e+01
   2.8500000e+00   2.9860658e+01
   2.8510000e+00   2.9845158e+01
   2.8520000e+00   2.9828844e+01
   2.8530000e+00   2.9811715e+01
   2.8540000e+00   2.9793774e+01
   2.8550000e+00   2.9775019e+01
   2.8560000e+00   2.9755451e+01
   2.8570000e+00   2.9735071e+01
   2.8580000e+00   2.9713879e+01
   2.8590000e+00   2.9691875e+01
   2.8600000e+00   2.9669060e+01
   2.8610000e+00   2.9645434e+01
   2.8620000e+00   2.9620997e+01
   2.8630000e+00   2.9595750e+01
   2.8640000e+00   2.9569694e+01
   2.8650000e+00   2.9542829e+01
   2.8660000e+00   2.9515155e+01
   2.8670000e+00   2.9486673e+01
   2.8680000e+00   2.9457384e+01
   2.8690000e+00   2.9427288e+01
   2.8700000e+00   2.9396386e+01
   2.8710000e+00   2.9364678e+01
   2.8720000e+00   2.9332165e+01
   2.8730000e+00   2.9298847e+01
   2.8740000e+00   2.9264726e+01
   2.8750000e+00   2.9229802e+01
   2.8760000e+00   2.9194076e+01
   2.8770000e+00   2.9157549e+01
   2.8780000e+00   2.9120221e+01
   2.8790000e+00   2.9082093e+01
   2.8800000e+00   2.9043166e+01
   2.8810000e+00   2.9003441e+01
   2.8820000e+00   2.8962919e+01
   2.8830000e+00   2.8921601e+01
   2.8840000e+00   2.8879487e+01
   2.8850000e+00   2.8836579e+01
   2.8860000e+00   2.8792879e+01
   2.8870000e+00   2.8748385e+01
   2.8880000e+00   2.8703101e+01
   2.8890000e+00   2.8657027e+01
   2.8900000e+00   2.8610164e+01
   2.8910000e+00   2.8562514e+01
   2.8920000e+00   2.8514078e+01
   2.8930000e+00   2.8464856e+01
   2.8940000e+00   2.8414851e+01
   2.8950000e+00   2.8364064e+01
   2.8960000e+00   2.8312496e+01
   2.8970000e+00   2.8260148e+01
   2.8980000e+00   2.8207023e+01
   2.8990000e+00   2.8153121e+01
   2.9000000e+00   2.8098444e+01
   2.9010000e+00   2.8042995e+01
   2.9020000e+00   2.7986774e+01
   2.9030000e+00   2.7929783e+01
   2.9040000e+00   2.7872025e+01
   2.9050000e+00   2.7813501e+01
   2.9060000e+00   2.7754212e+01
   2.9070000e+00   2.7694162e+01
   2.9080000e+00   2.7633352e+01
   2.9090000e+00   2.7571783e+01
   2.9100000e+00   2.7509459e+01
   2.9110000e+00   2.7446382e+01
   2.9120000e+00   2.7382553e+01
   2.9130000e+00   2.7317976e+01
   2.9140000e+00   2.7252652e+01
   2.9150000e+00   2.7186584e+01
   2.9160000e+00   2.7119775e+01
   2.9170000e+00   2.7052227e+01
   2.9180000e+00   2.6983943e+01
   2.9190000e+00   2.6914926e+01
   2.9200000e+00   2.6845179e+01
   2.9210000e+00   2.6774705e+01
   2.9220000e+00   2.6703507e+01
   2.9230000e+00   2.6631588e+01
   2.9240000e+00   2.6558951e+01
   2.9250000e+00   2.6485600e+01
   2.9260000e+00   2.6411538e+01
   2.9270000e+00   2.6336769e+01
   2.9280000e+00   2.6261296e+01
   2.9290000e+00   2.6185124e+01
   2.9300000e+00   2.6108255e+01
   2.9310000e+00   2.6030695e+01
   2.9320000e+00   2.5952447e+01
   2.9330000e+00   2.5873516e+01
   2.9340000e+00   2.5793906e+01
   2.9350000e+00   2.5713621e+01
   2.9360000e+00   2.5632666e+01
   2.9370000e+00   2.5551046e+01
   2.9380000e+00   2.5468766e+01
   2.9390000e+00   2.5385830e+01
   2.9400000e+00   2.5302245e+01
   2.9410000e+00   2.5218015e+01
   2.9420000e+00   2.5133146e+01
   2.9430000e+00   2.5047644e+01
   2.9440000e+00   2.4961515e+01
   2.9450000e+00   2.4874764e+01
   2.9460000e+00   2.4787397e+01
   2.9470000e+00   2.4699422e+01
   2.9480000e+00   2.4610845e+01
   2.9490000e+00   2.4521672e+01
   2.9500000e+00   2.4431911e+01
   2.9510000e+00   2.4341568e+01
   2.9520000e+00   2.4250652e+01
   2.9530000e+00   2.4159169e+01
   2.9540000e+00   2.4067128e+01
   2.9550000e+00   2.3974536e+01
   2.9560000e+00   2.3881402e+01
   2.9570000e+00   2.3787734e+01
   2.9580000e+00   2.3693542e+01
   2.9590000e+00   2.3598834e+01
   2.9600000e+00   2.3503619e+01
   2.9610000e+00   2.3407907e+01
   2.9620000e+00   2.3311708e+01
   2.9630000e+00   2.3215033e+01
   2.9640000e+00   2.3117891e+01
   2.9650000e+00   2.3020293e+01
   2.9660000e+00   2.2922250e+01
   2.9670000e+00   2.2823774e+01
   2.9680000e+00   2.2724876e+01
   2.9690000e+00   2.2625569e+01
   2.9700000e+00   2.2525864e+01
   2.9710000e+00   2.2425774e+01
   2.9720000e+00   2.2325314e+01
   2.9730000e+00   2.2224495e+01
   2.9740000e+00   2.2123332e+01
   2.9750000e+00   2.2021839e+01
   2.9760000e+00   2.1920030e+01
   2.9770000e+00   2.1817922e+01
   2.9780000e+00   2.1715529e+01
   2.9790000e+00   2.1612867e+01
   2.9800000e+00   2.1509952e+01
   2.9810000e+00   2.1406802e+01
   2.9820000e+00   2.1303434e+01
   2.9830000e+00   2.1199865e+01
   2.9840000e+00   2.1096113e+01
   2.9850000e+00   2.0992199e+01
   2.9860000e+00   2.0888140e+01
   2.9870000e+00   2.0783956e+01
   2.9880000e+00   2.0679669e+01
   2.9890000e+00   2.0575298e+01
   2.9900000e+00   2.0470866e+01
   2.9910000e+00   2.0366394e+01
   2.9920000e+00   2.0261905e+01
   2.9930000e+00   2.0157422e+01
   2.9940000e+00   2.0052970e+01
   2.9950000e+00   1.9948572e+01
   2.9960000e+00   1.9844253e+01
   2.9970000e+00   1.9740040e+01
   2.9980000e+00   1.9635958e+01
   2.9990000e+00   1.9532035e+01
   3.0000000e+00   1.9428298e+01
   3.0010000e+00   1.9324777e+01
   3.0020000e+00   1.9221499e+01
   3.0030000e+00   1.9118494e+01
   3.0040000e+00   1.9015794e+01
   3.0050000e+00   1.8913430e+01
   3.0060000e+00   1.8811432e+01
   3.0070000e+00   1.8709834e+01
   3.0080000e+00   1.8608670e+01
   3.0090000e+00   1.8507973e+01
   3.0100000e+00   1.8407778e+01
   3.0110000e+00   1.8308121e+01
   3.0120000e+00   1.8209038e+01
   3.0130000e+00   1.8110567e+01
   3.0140000e+00   1.8012743e+01
   3.0150000e+00   1.7915608e+01
   3.0160000e+00   1.7819199e+01
   3.0170000e+00   1.7723556e+01
   3.0180000e+00   1.7628720e+01
   3.0190000e+00   1.7534733e+01
   3.0200000e+00   1.7441635e+01
   3.0210000e+00   1.7349471e+01
   3.0220000e+00   1.7258282e+01
   3.0230000e+00   1.7168114e+01
   3.0240000e+00   1.7079009e+01
   3.0250000e+00   1.6991013e+01
   3.0260000e+00   1.6904172e+01
   3.0270000e+00   1.6818532e+01
   3.0280000e+00   1.6734138e+01
   3.0290000e+00   1.6651037e+01
   3.0300000e+00   1.6569277e+01
   3.0310000e+00   1.6488905e+01
   3.0320000e+00   1.6409968e+01
   3.0330000e+00   1.6332515e+01
   3.0340000e+00   1.6256593e+01
   3.0350000e+00   1.6182250e+01
   3.0360000e+00   1.6109534e+01
   3.0370000e+00   1.6038493e+01
   3.0380000e+00   1.5969174e+01
   3.0390000e+00   1.5901626e+01
   3.0400000e+00   1.5835895e+01
   3.0410000e+00   1.5772029e+01
   3.0420000e+00   1.5710073e+01
   3.0430000e+00   1.5650073e+01
   3.0440000e+00   1.5592074e+01
   3.0450000e+00   1.5536121e+01
   3.0460000e+00   1.5482256e+01
   3.0470000e+00   1.5430523e+01
   3.0480000e+00   1.5380963e+01
   3.0490000e+00   1.5333616e+01
   3.0500000e+00   1.5288521e+01
   3.0510000e+00   1.5245715e+01
   3.0520000e+00   1.5205235e+01
   3.0530000e+00   1.5167116e+01
   3.0540000e+00   1.5131390e+01
   3.0550000e+00   1.5098089e+01
   3.0560000e+00   1.5067241e+01
   3.0570000e+00   1.5038876e+01
   3.0580000e+00   1.5013017e+01
   3.0590000e+00   1.4989689e+01
   3.0600000e+00   1.4968913e+01
   3.0610000e+00   1.4950707e+01
   3.0620000e+00   1.4935090e+01
   3.0630000e+00   1.4922074e+01
   3.0640000e+00   1.4911673e+01
   3.0650000e+00   1.4903896e+01
   3.0660000e+00   1.4898751e+01
   3.0670000e+00   1.4896242e+01
   3.0680000e+00   1.4896371e+01
   3.0690000e+00   1.4899139e+01
   3.0700000e+00   1.4904543e+01
   3.0710000e+00   1.4912578e+01
   3.0720000e+00   1.4923236e+01
   3.0730000e+00   1.4936508e+01
   3.0740000e+00   1.4952380e+01
   3.0750000e+00   1.4970838e+01
   3.0760000e+00   1.4991866e+01
   3.0770000e+00   1.5015444e+01
   3.0780000e+00   1.5041549e+01
   3.0790000e+00   1.5070160e+01
   3.0800000e+00   1.5101249e+01
   3.0810000e+00   1.5134790e+01
   3.0820000e+00   1.5170752e+01
   3.0830000e+00   1.5209105e+01
   3.0840000e+00   1.5249815e+01
   3.0850000e+00   1.5292846e+01
   3.0860000e+00   1.5338164e+01
   3.0870000e+00   1.5385731e+01
   3.0880000e+00   1.5435506e+01
   3.0890000e+00   1.5487450e+01
   3.0900000e+00   1.5541521e+01
   3.0910000e+00   1.5597677e+01
   3.0920000e+00   1.5655874e+01
   3.0930000e+00   1.5716068e+01
   3.0940000e+00   1.5778214e+01
   3.0950000e+00   1.5842265e+01
   3.0960000e+00   1.5908177e+01
   3.0970000e+00   1.5975901e+01
   3.0980000e+00   1.6045390e+01
   3.0990000e+00   1.6116598e+01
   3.1000000e+00   1.6189476e+01
   3.1010000e+00   1.6263976e+01
   3.1020000e+00   1.6340050e+01
   3.1030000e+00   1.6417652e+01
   3.1040000e+00   1.6496731e+01
   3.1050000e+00   1.6577242e+01
   3.1060000e+00   1.6659136e+01
   3.1070000e+00   1.6742365e+01
   3.1080000e+00   1.6826883e+01
   3.1090000e+00   1.6912644e+01
   3.1100000e+00   1.6999600e+01
   3.1110000e+00   1.7087707e+01
   3.1120000e+00   1.7176918e+01
   3.1130000e+00   1.7267189e+01
   3.1140000e+00   1.7358475e+01
   3.1150000e+00   1.7450733e+01
   3.1160000e+00   1.7543919e+01
   3.1170000e+00   1.7637992e+01
   3.1180000e+00   1.7732909e+01
   3.1190000e+00   1.7828628e+01
   3.1200000e+00   1.7925111e+01
   3.1210000e+00   1.8022316e+01
   3.1220000e+00   1.8120204e+01
   3.1230000e+00   1.8218738e+01
   3.1240000e+00   1.8317878e+01
   3.1250000e+00   1.8417590e+01
   3.1260000e+00   1.8517836e+01
   3.1270000e+00   1.8618580e+01
   3.1280000e+00   1.8719788e+01
   3.1290000e+00   1.8821427e+01
   3.1300000e+00   1.8923462e+01
   3.1310000e+00   1.9025861e+01
   3.1320000e+00   1.9128592e+01
   3.1330000e+00   1.9231624e+01
   3.1340000e+00   1.9334928e+01
   3.1350000e+00   1.9438472e+01
   3.1360000e+00   1.9542228e+01
   3.1370000e+00   1.9646168e+01
   3.1380000e+00   1.9750263e+01
   3.1390000e+00   1.9854488e+01
   3.1400000e+00   1.9958816e+01
   3.1410000e+00   2.0063220e+01
   3.1420000e+00   2.0167677e+01
   3.1430000e+00   2.0272161e+01
   3.1440000e+00   2.0376650e+01
   3.1450000e+00   2.0481119e+01
   3.1460000e+00   2.0585546e+01
   3.1470000e+00   2.0689909e+01
   3.1480000e+00   2.0794187e+01
   3.1490000e+00   2.0898359e+01
   3.1500000e+00   2.1002405e+01
   3.1510000e+00   2.1106305e+01
   3.1520000e+00   2.1210039e+01
   3.1530000e+00   2.1313589e+01
   3.1540000e+00   2.1416937e+01
   3.1550000e+00   2.1520065e+01
   3.1560000e+00   2.1622955e+01
   3.1570000e+00   2.1725591e+01
   3.1580000e+00   2.1827957e+01
   3.1590000e+00   2.1930037e+01
   3.1600000e+00   2.2031815e+01
   3.1610000e+00   2.2133276e+01
   3.1620000e+00   2.2234406e+01
   3.1630000e+00   2.2335190e+01
   3.1640000e+00   2.2435615e+01
   3.1650000e+00   2.2535668e+01
   3.1660000e+00   2.2635334e+01
   3.1670000e+00   2.2734602e+01
   3.1680000e+00   2.2833459e+01
   3.1690000e+00   2.2931893e+01
   3.1700000e+00   2.3029892e+01
   3.1710000e+00   2.3127446e+01
   3.1720000e+00   2.3224543e+01
   3.1730000e+00   2.3321172e+01
   3.1740000e+00   2.3417324e+01
   3.1750000e+00   2.3512987e+01
   3.1760000e+00   2.3608152e+01
   3.1770000e+00   2.3702810e+01
   3.1780000e+00   2.3796952e+01
   3.1790000e+00   2.3890567e+01
   3.1800000e+00   2.3983648e+01
   3.1810000e+00   2.4076186e+01
   3.1820000e+00   2.4168173e+01
   3.1830000e+00   2.4259601e+01
   3.1840000e+00   2.4350461e+01
   3.1850000e+00   2.4440747e+01
   3.1860000e+00   2.4530451e+01
   3.1870000e+00   2.4619566e+01
   3.1880000e+00   2.4708084e+01
   3.1890000e+00   2.4796000e+01
   3.1900000e+00   2.4883306e+01
   3.1910000e+00   2.4969996e+01
   3.1920000e+00   2.5056065e+01
   3.1930000e+00   2.5141505e+01
   3.1940000e+00   2.5226311e+01
   3.1950000e+00   2.5310478e+01
   3.1960000e+00   2.5394000e+01
   3.1970000e+00   2.5476871e+01
   3.1980000e+00   2.5559087e+01
   3.1990000e+00   2.5640642e+01
   3.2000000e+00   2.5721531e+01
   3.2010000e+00   2.5801750e+01
   3.2020000e+00   2.5881294e+01
   3.2030000e+00   2.5960158e+01
   3.2040000e+00   2.6038339e+01
   3.2050000e+00   2.6115831e+01
   3.2060000e+00   2.6192631e+01
   3.2070000e+00   2.6268735e+01
   3.2080000e+00   2.6344139e+01
   3.2090000e+00   2.6418839e+01
   3.2100000e+00   2.6492831e+01
   3.2110000e+00   2.6566112e+01
   3.2120000e+00   2.6638679e+01
   3.2130000e+00   2.6710527e+01
   3.2140000e+00   2.6781655e+01
   3.2150000e+00   2.6852058e+01
   3.2160000e+00   2.6921733e+01
   3.2170000e+00   2.6990678e+01
   3.2180000e+00   2.7058890e+01
   3.2190000e+00   2.7126365e+01
   3.2200000e+00   2.7193102e+01
   3.2210000e+00   2.7259097e+01
   3.2220000e+00   2.7324347e+01
   3.2230000e+00   2.7388852e+01
   3.2240000e+00   2.7452607e+01
   3.2250000e+00   2.7515610e+01
   3.2260000e+00   2.7577860e+01
   3.2270000e+00   2.7639354e+01
   3.2280000e+00   2.7700090e+01
   3.2290000e+00   2.7760066e+01
   3.2300000e+00   2.7819279e+01
   3.2310000e+00   2.7877728e+01
   3.2320000e+00   2.7935411e+01
   3.2330000e+00   2.7992326e+01
   3.2340000e+00   2.8048472e+01
   3.2350000e+00   2.8103845e+01
   3.2360000e+00   2.8158446e+01
   3.2370000e+00   2.8212271e+01
   3.2380000e+00   2.8265321e+01
   3.2390000e+00   2.8317592e+01
   3.2400000e+00   2.8369083e+01
   3.2410000e+00   2.8419794e+01
   3.2420000e+00   2.8469722e+01
   3.2430000e+00   2.8518867e+01
   3.2440000e+00   2.8567226e+01
   3.2450000e+00   2.8614799e+01
   3.2460000e+00   2.8661585e+01
   3.2470000e+00   2.8707581e+01
   3.2480000e+00   2.8752788e+01
   3.2490000e+00   2.8797203e+01
   3.2500000e+00   2.8840826e+01
   3.2510000e+00   2.8883656e+01
   3.2520000e+00   2.8925692e+01
   3.2530000e+00   2.8966932e+01
   3.2540000e+00   2.9007376e+01
   3.2550000e+00   2.9047022e+01
   3.2560000e+00   2.9085871e+01
   3.2570000e+00   2.9123920e+01
   3.2580000e+00   2.9161170e+01
   3.2590000e+00   2.9197619e+01
   3.2600000e+00   2.9233266e+01
   3.2610000e+00   2.9268111e+01
   3.2620000e+00   2.9302153e+01
   3.2630000e+00   2.9335392e+01
   3.2640000e+00   2.9367826e+01
   3.2650000e+00   2.9399455e+01
   3.2660000e+00   2.9430278e+01
   3.2670000e+00   2.9460295e+01
   3.2680000e+00   2.9489505e+01
   3.2690000e+00   2.9517907e+01
   3.2700000e+00   2.9545502e+01
   3.2710000e+00   2.9572287e+01
   3.2720000e+00   2.9598264e+01
   3.2730000e+00   2.9623431e+01
   3.2740000e+00   2.9647789e+01
   3.2750000e+00   2.9671335e+01
   3.2760000e+00   2.9694071e+01
   3.2770000e+00   2.9715995e+01
   3.2780000e+00   2.9737108e+01
   3.2790000e+00   2.9757408e+01
   3.2800000e+00   2.9776896e+01
   3.2810000e+00   2.9795571e+01
   3.2820000e+00   2.9813433e+01
   3.2830000e+00   2.9830481e+01
   3.2840000e+00   2.9846715e+01
   3.2850000e+00   2.9862136e+01
   3.2860000e+00   2.9876742e+01
   3.2870000e+00   2.9890533e+01
   3.2880000e+00   2.9903510e+01
   3.2890000e+00   2.9915672e+01
   3.2900000e+00   2.9927018e+01
   3.2910000e+00   2.9937549e+01
   3.2920000e+00   2.9947264e+01
   3.2930000e+00   2.9956164e+01
   3.2940000e+00   2.9964247e+01
   3.2950000e+00   2.9971515e+01
   3.2960000e+00   2.9977966e+01
   3.2970000e+00   2.9983601e+01
   3.2980000e+00   2.9988420e+01
   3.2990000e+00   2.9992422e+01
   3.3000000e+00   2.9995608e+01
   3.3010000e+00   2.9997977e+01
   3.3020000e+00   2.9999529e+01
   3.3030000e+00   3.0000265e+01
   3.3040000e+00   3.0000184e+01
   3.3050000e+00   2.9999287e+01
   3.3060000e+00   2.9997573e+01
   3.3070000e+00   2.9995042e+01
   3.3080000e+00   2.9991694e+01
   3.3090000e+00   2.9987531e+01
   3.3100000e+00   2.9982550e+01
   3.3110000e+00   2.9976754e+01
   3.3120000e+00   2.9970141e+01
   3.3130000e+00   2.9962712e+01
   3.3140000e+00   2.9954466e+01
   3.3150000e+00   2.9945405e+01
   3.3160000e+00   2.9935529e+01
   3.3170000e+00   2.9924836e+01
   3.3180000e+00   2.9913328e+01
   3.3190000e+00   2.9901005e+01
   3.3200000e+00   2.9887867e+01
   3.3210000e+00   2.9873914e+01
   3.3220000e+00   2.9859147e+01
   3.3230000e+00   2.9843565e+01
   3.3240000e+00   2.9827170e+01
   3.3250000e+00   2.9809960e+01
   3.3260000e+00   2.9791937e+01
   3.3270000e+00   2.9773101e+01
   3.3280000e+00   2.9753453e+01
   3.3290000e+00   2.9732991e+01
   3.3300000e+00   2.9711718e+01
   3.3310000e+00   2.9689633e+01
   3.3320000e+00   2.9666737e+01
   3.3330000e+00   2.9643030e+01
   3.3340000e+00   2.9618512e+01
   3.3350000e+00   2.9593185e+01
   3.3360000e+00   2.9567048e+01
   3.3370000e+00   2.9540102e+01
   3.3380000e+00   2.9512347e+01
   3.3390000e+00   2.9483785e+01
   3.3400000e+00   2.9454415e+01
   3.3410000e+00   2.9424238e+01
   3.3420000e+00   2.9393255e+01
   3.3430000e+00   2.9361467e+01
   3.3440000e+00   2.9328874e+01
   3.3450000e+00   2.9295476e+01
   3.3460000e+00   2.9261275e+01
   3.3470000e+00   2.9226271e+01
   3.3480000e+00   2.9190465e+01
   3.3490000e+00   2.9153857e+01
   3.3500000e+00   2.9116449e+01
   3.3510000e+00   2.9078242e+01
   3.3520000e+00   2.9039235e+01
   3.3530000e+00   2.8999430e+01
   3.3540000e+00   2.8958829e+01
   3.3550000e+00   2.8917431e+01
   3.3560000e+00   2.8875238e+01
   3.3570000e+00   2.8832251e+01
   3.3580000e+00   2.8788471e+01
   3.3590000e+00   2.8743899e+01
   3.3600000e+00   2.8698536e+01
   3.3610000e+00   2.8652383e+01
   3.3620000e+00   2.8605442e+01
   3.3630000e+00   2.8557713e+01
   3.3640000e+00   2.8509198e+01
   3.3650000e+00   2.8459898e+01
   3.3660000e+00   2.8409815e+01
   3.3670000e+00   2.8358949e+01
   3.3680000e+00   2.8307303e+01
   3.3690000e+00   2.8254878e+01
   3.3700000e+00   2.8201675e+01
   3.3710000e+00   2.8147696e+01
   3.3720000e+00   2.8092942e+01
   3.3730000e+00   2.8037415e+01
   3.3740000e+00   2.7981117e+01
   3.3750000e+00   2.7924050e+01
   3.3760000e+00   2.7866215e+01
   3.3770000e+00   2.7807615e+01
   3.3780000e+00   2.7748250e+01
   3.3790000e+00   2.7688124e+01
   3.3800000e+00   2.7627238e+01
   3.3810000e+00   2.7565594e+01
   3.3820000e+00   2.7503194e+01
   3.3830000e+00   2.7440042e+01
   3.3840000e+00   2.7376138e+01
   3.3850000e+00   2.7311486e+01
   3.3860000e+00   2.7246088e+01
   3.3870000e+00   2.7179946e+01
   3.3880000e+00   2.7113063e+01
   3.3890000e+00   2.7045441e+01
   3.3900000e+00   2.6977084e+01
   3.3910000e+00   2.6907994e+01
   3.3920000e+00   2.6838175e+01
   3.3930000e+00   2.6767628e+01
   3.3940000e+00   2.6696358e+01
   3.3950000e+00   2.6624367e+01
   3.3960000e+00   2.6551658e+01
   3.3970000e+00   2.6478236e+01
   3.3980000e+00   2.6404103e+01
   3.3990000e+00   2.6329264e+01
   3.4000000e+00   2.6253721e+01
   3.4010000e+00   2.6177479e+01
   3.4020000e+00   2.6100541e+01
   3.4030000e+00   2.6022912e+01
   3.4040000e+00   2.5944596e+01
   3.4050000e+00   2.5865597e+01
   3.4060000e+00   2.5785919e+01
   3.4070000e+00   2.5705567e+01
   3.4080000e+00   2.5624545e+01
   3.4090000e+00   2.5542859e+01
   3.4100000e+00   2.5460513e+01
   3.4110000e+00   2.5377513e+01
   3.4120000e+00   2.5293863e+01
   3.4130000e+00   2.5209569e+01
   3.4140000e+00   2.5124637e+01
   3.4150000e+00   2.5039072e+01
   3.4160000e+00   2.4952880e+01
   3.4170000e+00   2.4866067e+01
   3.4180000e+00   2.4778640e+01
   3.4190000e+00   2.4690604e+01
   3.4200000e+00   2.4601967e+01
   3.4210000e+00   2.4512735e+01
   3.4220000e+00   2.4422915e+01
   3.4230000e+00   2.4332515e+01
   3.4240000e+00   2.4241542e+01
   3.4250000e+00   2.4150003e+01
   3.4260000e+00   2.4057906e+01
   3.4270000e+00   2.3965260e+01
   3.4280000e+00   2.3872072e+01
   3.4290000e+00   2.3778352e+01
   3.4300000e+00   2.3684107e+01
   3.4310000e+00   2.3589348e+01
   3.4320000e+00   2.3494083e+01
   3.4330000e+00   2.3398323e+01
   3.4340000e+00   2.3302076e+01
   3.4350000e+00   2.3205353e+01
   3.4360000e+00   2.3108165e+01
   3.4370000e+00   2.3010522e+01
   3.4380000e+00   2.2912436e+01
   3.4390000e+00   2.2813917e+01
   3.4400000e+00   2.2714978e+01
   3.4410000e+00   2.2615630e+01
   3.4420000e+00   2.2515886e+01
   3.4430000e+00   2.2415759e+01
   3.4440000e+00   2.2315262e+01
   3.4450000e+00   2.2214408e+01
   3.4460000e+00   2.2113211e+01
   3.4470000e+00   2.2011686e+01
   3.4480000e+00   2.1909847e+01
   3.4490000e+00   2.1807710e+01
   3.4500000e+00   2.1705289e+01
   3.4510000e+00   2.1602601e+01
   3.4520000e+00   2.1499662e+01
   3.4530000e+00   2.1396489e+01
   3.4540000e+00   2.1293100e+01
   3.4550000e+00   2.1189512e+01
   3.4560000e+00   2.1085744e+01
   3.4570000e+00   2.0981814e+01
   3.4580000e+00   2.0877741e+01
   3.4590000e+00   2.0773547e+01
   3.4600000e+00   2.0669250e+01
   3.4610000e+00   2.0564872e+01
   3.4620000e+00   2.0460435e+01
   3.4630000e+00   2.0355960e+01
   3.4640000e+00   2.0251471e+01
   3.4650000e+00   2.0146990e+01
   3.4660000e+00   2.0042542e+01
   3.4670000e+00   1.9938150e+01
   3.4680000e+00   1.9833841e+01
   3.4690000e+00   1.9729640e+01
   3.4700000e+00   1.9625573e+01
   3.4710000e+00   1.9521667e+01
   3.4720000e+00   1.9417951e+01
   3.4730000e+00   1.9314452e+01
   3.4740000e+00   1.9211200e+01
   3.4750000e+00   1.9108225e+01
   3.4760000e+00   1.9005557e+01
   3.4770000e+00   1.8903227e+01
   3.4780000e+00   1.8801268e+01
   3.4790000e+00   1.8699712e+01
   3.4800000e+00   1.8598593e+01
   3.4810000e+00   1.8497945e+01
   3.4820000e+00   1.8397802e+01
   3.4830000e+00   1.8298201e+01
   3.4840000e+00   1.8199177e+01
   3.4850000e+00   1.8100768e+01
   3.4860000e+00   1.8003012e+01
   3.4870000e+00   1.7905947e+01
   3.4880000e+00   1.7809613e+01
   3.4890000e+00   1.7714049e+01
   3.4900000e+00   1.7619296e+01
   3.4910000e+00   1.7525395e+01
   3.4920000e+00   1.7432389e+01
   3.4930000e+00   1.7340320e+01
   3.4940000e+00   1.7249232e+01
   3.4950000e+00   1.7159167e+01
   3.4960000e+00   1.7070171e+01
   3.4970000e+00   1.6982289e+01
   3.4980000e+00   1.6895566e+01
   3.4990000e+00   1.6810048e+01
   3.5000000e+00   1.6725781e+01
   3.5010000e+00   1.6642812e+01
   3.5020000e+00   1.6561188e+01
   3.5030000e+00   1.6480957e+01
   3.5040000e+00   1.6402167e+01
   3.5050000e+00   1.6324864e+01
   3.5060000e+00   1.6249097e+01
   3.5070000e+00   1.6174914e+01
   3.5080000e+00   1.6102363e+01
   3.5090000e+00   1.6031492e+01
   3.5100000e+00   1.5962349e+01
   3.5110000e+00   1.5894980e+01
   3.5120000e+00   1.5829433e+01
   3.5130000e+00   1.5765755e+01
   3.5140000e+00   1.5703993e+01
   3.5150000e+00   1.5644190e+01
   3.5160000e+00   1.5586394e+01
   3.5170000e+00   1.5530647e+01
   3.5180000e+00   1.5476994e+01
   3.5190000e+00   1.5425476e+01
   3.5200000e+00   1.5376135e+01
   3.5210000e+00   1.5329011e+01
   3.5220000e+00   1.5284143e+01
   3.5230000e+00   1.5241568e+01
   3.5240000e+00   1.5201322e+01
   3.5250000e+00   1.5163440e+01
   3.5260000e+00   1.5127955e+01
   3.5270000e+00   1.5094898e+01
   3.5280000e+00   1.5064297e+01
   3.5290000e+00   1.5036180e+01
   3.5300000e+00   1.5010573e+01
   3.5310000e+00   1.4987499e+01
   3.5320000e+00   1.4966979e+01
   3.5330000e+00   1.4949031e+01
   3.5340000e+00   1.4933673e+01
   3.5350000e+00   1.4920918e+01
   3.5360000e+00   1.4910779e+01
   3.5370000e+00   1.4903264e+01
   3.5380000e+00   1.4898382e+01
   3.5390000e+00   1.4896136e+01
   3.5400000e+00   1.4896529e+01
   3.5410000e+00   1.4899561e+01
   3.5420000e+00   1.4905228e+01
   3.5430000e+00   1.4913525e+01
   3.5440000e+00   1.4924444e+01
   3.5450000e+00   1.4937976e+01
   3.5460000e+00   1.4954107e+01
   3.5470000e+00   1.4972823e+01
   3.5480000e+00   1.4994106e+01
   3.5490000e+00   1.5017937e+01
   3.5500000e+00   1.5044294e+01
   3.5510000e+00   1.5073153e+01
   3.5520000e+00   1.5104489e+01
   3.5530000e+00   1.5138273e+01
   3.5540000e+00   1.5174475e+01
   3.5550000e+00   1.5213065e+01
   3.5560000e+00   1.5254008e+01
   3.5570000e+00   1.5297270e+01
   3.5580000e+00   1.5342814e+01
   3.5590000e+00   1.5390602e+01
   3.5600000e+00   1.5440596e+01
   3.5610000e+00   1.5492754e+01
   3.5620000e+00   1.5547036e+01
   3.5630000e+00   1.5603398e+01
   3.5640000e+00   1.5661796e+01
   3.5650000e+00   1.5722187e+01
   3.5660000e+00   1.5784525e+01
   3.5670000e+00   1.5848764e+01
   3.5680000e+00   1.5914859e+01
   3.5690000e+00   1.5982761e+01
   3.5700000e+00   1.6052424e+01
   3.5710000e+00   1.6123801e+01
   3.5720000e+00   1.6196843e+01
   3.5730000e+00   1.6271503e+01
   3.5740000e+00   1.6347732e+01
   3.5750000e+00   1.6425483e+01
   3.5760000e+00   1.6504707e+01
   3.5770000e+00   1.6585358e+01
   3.5780000e+00   1.6667387e+01
   3.5790000e+00   1.6750748e+01
   3.5800000e+00   1.6835392e+01
   3.5810000e+00   1.6921274e+01
   3.5820000e+00   1.7008348e+01
   3.5830000e+00   1.7096566e+01
   3.5840000e+00   1.7185885e+01
   3.5850000e+00   1.7276259e+01
   3.5860000e+00   1.7367645e+01
   3.5870000e+00   1.7459997e+01
   3.5880000e+00   1.7553274e+01
   3.5890000e+00   1.7647433e+01
   3.5900000e+00   1.7742432e+01
   3.5910000e+00   1.7838229e+01
   3.5920000e+00   1.7934786e+01
   3.5930000e+00   1.8032060e+01
   3.5940000e+00   1.8130015e+01
   3.5950000e+00   1.8228611e+01
   3.5960000e+00   1.8327810e+01
   3.5970000e+00   1.8427577e+01
   3.5980000e+00   1.8527874e+01
   3.5990000e+00   1.8628666e+01
   3.6000000e+00   1.8729919e+01
   3.6010000e+00   1.8831598e+01
   3.6020000e+00   1.8933671e+01
   3.6030000e+00   1.9036105e+01
   3.6040000e+00   1.9138868e+01
   3.6050000e+00   1.9241928e+01
   3.6060000e+00   1.9345257e+01
   3.6070000e+00   1.9448824e+01
   3.6080000e+00   1.9552599e+01
   3.6090000e+00   1.9656556e+01
   3.6100000e+00   1.9760666e+01
   3.6110000e+00   1.9864902e+01
   3.6120000e+00   1.9969238e+01
   3.6130000e+00   2.0073649e+01
   3.6140000e+00   2.0178110e+01
   3.6150000e+00   2.0282596e+01
   3.6160000e+00   2.0387083e+01
   3.6170000e+00   2.0491549e+01
   3.6180000e+00   2.0595971e+01
   3.6190000e+00   2.0700326e+01
   3.6200000e+00   2.0804595e+01
   3.6210000e+00   2.0908755e+01
   3.6220000e+00   2.1012787e+01
   3.6230000e+00   2.1116671e+01
   3.6240000e+00   2.1220388e+01
   3.6250000e+00   2.1323919e+01
   3.6260000e+00   2.1427245e+01
   3.6270000e+00   2.1530350e+01
   3.6280000e+00   2.1633216e+01
   3.6290000e+00   2.1735826e+01
   3.6300000e+00   2.1838164e+01
   3.6310000e+00   2.1940214e+01
   3.6320000e+00   2.2041961e+01
   3.6330000e+00   2.2143390e+01
   3.6340000e+00   2.2244486e+01
   3.6350000e+00   2.2345235e+01
   3.6360000e+00   2.2445623e+01
   3.6370000e+00   2.2545638e+01
   3.6380000e+00   2.2645265e+01
   3.6390000e+00   2.2744492e+01
   3.6400000e+00   2.2843307e+01
   3.6410000e+00   2.2941699e+01
   3.6420000e+00   2.3039654e+01
   3.6430000e+00   2.3137163e+01
   3.6440000e+00   2.3234213e+01
   3.6450000e+00   2.3330795e+01
   3.6460000e+00   2.3426898e+01
   3.6470000e+00   2.3522512e+01
   3.6480000e+00   2.3617628e+01
   3.6490000e+00   2.3712234e+01
   3.6500000e+00   2.3806324e+01
   3.6510000e+00   2.3899886e+01
   3.6520000e+00   2.3992914e+01
   3.6530000e+00   2.4085397e+01
   3.6540000e+00   2.4177328e+01
   3.6550000e+00   2.4268700e+01
   3.6560000e+00   2.4359503e+01
   3.6570000e+00   2.4449731e+01
   3.6580000e+00   2.4539377e+01
   3.6590000e+00   2.4628432e+01
   3.6600000e+00   2.4716891e+01
   3.6610000e+00   2.4804746e+01
   3.6620000e+00   2.4891991e+01
   3.6630000e+00   2.4978619e+01
   3.6640000e+00   2.5064625e+01
   3.6650000e+00   2.5150002e+01
   3.6660000e+00   2.5234745e+01
   3.6670000e+00   2.5318848e+01
   3.6680000e+00   2.5402304e+01
   3.6690000e+00   2.5485111e+01
   3.6700000e+00   2.5567260e+01
   3.6710000e+00   2.5648749e+01
   3.6720000e+00   2.5729572e+01
   3.6730000e+00   2.5809723e+01
   3.6740000e+00   2.5889200e+01
   3.6750000e+00   2.5967996e+01
   3.6760000e+00   2.6046108e+01
   3.6770000e+00   2.6123532e+01
   3.6780000e+00   2.6200262e+01
   3.6790000e+00   2.6276297e+01
   3.6800000e+00   2.6351630e+01
   3.6810000e+00   2.6426260e+01
   3.6820000e+00   2.6500181e+01
   3.6830000e+00   2.6573391e+01
   3.6840000e+00   2.6645886e+01
   3.6850000e+00   2.6717663e+01
   3.6860000e+00   2.6788718e+01
   3.6870000e+00   2.6859048e+01
   3.6880000e+00   2.6928651e+01
   3.6890000e+00   2.6997523e+01
   3.6900000e+00   2.7065661e+01
   3.6910000e+00   2.7133063e+01
   3.6920000e+00   2.7199725e+01
   3.6930000e+00   2.7265646e+01
   3.6940000e+00   2.7330822e+01
   3.6950000e+00   2.7395252e+01
   3.6960000e+00   2.7458932e+01
   3.6970000e+00   2.7521860e+01
   3.6980000e+00   2.7584035e+01
   3.6990000e+00   2.7645453e+01
   3.7000000e+00   2.7706113e+01
   3.7010000e+00   2.7766013e+01
   3.7020000e+00   2.7825150e+01
   3.7030000e+00   2.7883523e+01
   3.7040000e+00   2.7941129e+01
   3.7050000e+00   2.7997967e+01
   3.7060000e+00   2.8054036e+01
   3.7070000e+00   2.8109332e+01
   3.7080000e+00   2.8163856e+01
   3.7090000e+00   2.8217604e+01
   3.7100000e+00   2.8270575e+01
   3.7110000e+00   2.8322769e+01
   3.7120000e+00   2.8374182e+01
   3.7130000e+00   2.8424815e+01
   3.7140000e+00   2.8474665e+01
   3.7150000e+00   2.8523731e+01
   3.7160000e+00   2.8572012e+01
   3.7170000e+00   2.8619507e+01
   3.7180000e+00   2.8666213e+01
   3.7190000e+00   2.8712131e+01
   3.7200000e+00   2.8757259e+01
   3.7210000e+00   2.8801595e+01
   3.7220000e+00   2.8845139e+01
   3.7230000e+00   2.8887889e+01
   3.7240000e+00   2.8929846e+01
   3.7250000e+00   2.8971006e+01
   3.7260000e+00   2.9011370e+01
   3.7270000e+00   2.9050937e+01
   3.7280000e+00   2.9089706e+01
   3.7290000e+00   2.9127676e+01
   3.7300000e+00   2.9164845e+01
   3.7310000e+00   2.9201214e+01
   3.7320000e+00   2.9236782e+01
   3.7330000e+00   2.9271546e+01
   3.7340000e+00   2.9305508e+01
   3.7350000e+00   2.9338667e+01
   3.7360000e+00   2.9371020e+01
   3.7370000e+00   2.9402569e+01
   3.7380000e+00   2.9433311e+01
   3.7390000e+00   2.9463248e+01
   3.7400000e+00   2.9492377e+01
   3.7410000e+00   2.9520699e+01
   3.7420000e+00   2.9548213e+01
   3.7430000e+00   2.9574918e+01
   3.7440000e+00   2.9600814e+01
   3.7450000e+00   2.9625900e+01
   3.7460000e+00   2.9650176e+01
   3.7470000e+00   2.9673642e+01
   3.7480000e+00   2.9696297e+01
   3.7490000e+00   2.9718140e+01
   3.7500000e+00   2.9739171e+01
   3.7510000e+00   2.9759390e+01
   3.7520000e+00   2.9778797e+01
   3.7530000e+00   2.9797391e+01
   3.7540000e+00   2.9815172e+01
   3.7550000e+00   2.9832139e+01
   3.7560000e+00   2.9848292e+01
   3.7570000e+00   2.9863631e+01
   3.7580000e+00   2.9878156e+01
   3.7590000e+00   2.9891866e+01
   3.7600000e+00   2.9904761e+01
   3.7610000e+00   2.9916841e+01
   3.7620000e+00   2.9928106e+01
   3.7630000e+00   2.9938556e+01
   3.7640000e+00   2.9948190e+01
   3.7650000e+00   2.9957008e+01
   3.7660000e+00   2.9965010e+01
   3.7670000e+00   2.9972196e+01
   3.7680000e+00   2.9978566e+01
   3.7690000e+00   2.9984119e+01
   3.7700000e+00   2.9988856e+01
   3.7710000e+00   2.9992777e+01
   3.7720000e+00   2.9995881e+01
   3.7730000e+00   2.9998169e+01
   3.7740000e+00   2.9999639e+01
   3.7750000e+00   3.0000294e+01
   3.7760000e+00   3.0000131e+01
   3.7770000e+00   2.9999152e+01
   3.7780000e+00   2.9997357e+01
   3.7790000e+00   2.9994744e+01
   3.7800000e+00   2.9991315e+01
   3.7810000e+00   2.9987070e+01
   3.7820000e+00   2.9982008e+01
   3.7830000e+00   2.9976130e+01
   3.7840000e+00   2.9969435e+01
   3.7850000e+00   2.9961925e+01
   3.7860000e+00   2.9953598e+01
   3.7870000e+00   2.9944456e+01
   3.7880000e+00   2.9934497e+01
   3.7890000e+00   2.9923724e+01
   3.7900000e+00   2.9912134e+01
   3.7910000e+00   2.9899730e+01
   3.7920000e+00   2.9886511e+01
   3.7930000e+00   2.9872476e+01
   3.7940000e+00   2.9857628e+01
   3.7950000e+00   2.9841965e+01
   3.7960000e+00   2.9825488e+01
   3.7970000e+00   2.9808197e+01
   3.7980000e+00   2.9790093e+01
   3.7990000e+00   2.9771176e+01
   3.8000000e+00   2.9751446e+01
   3.8010000e+00   2.9730904e+01
   3.8020000e+00   2.9709549e+01
   3.8030000e+00   2.9687383e+01
   3.8040000e+00   2.9664406e+01
   3.8050000e+00   2.9640618e+01
   3.8060000e+00   2.9616020e+01
   3.8070000e+00   2.9590611e+01
   3.8080000e+00   2.9564393e+01
   3.8090000e+00   2.9537367e+01
   3.8100000e+00   2.9509531e+01
   3.8110000e+00   2.9480888e+01
   3.8120000e+00   2.9451438e+01
   3.8130000e+00   2.9421181e+01
   3.8140000e+00   2.9390117e+01
   3.8150000e+00   2.9358249e+01
   3.8160000e+00   2.9325575e+01
   3.8170000e+00   2.9292097e+01
   3.8180000e+00   2.9257816e+01
   3.8190000e+00   2.9222731e+01
   3.8200000e+00   2.9186845e+01
   3.8210000e+00   2.9150158e+01
   3.8220000e+00   2.9112670e+01
   3.8230000e+00   2.9074382e+01
   3.8240000e+00   2.9035296e+01
   3.8250000e+00   2.8995412e+01
   3.8260000e+00   2.8954731e+01
   3.8270000e+00   2.8913254e+01
   3.8280000e+00   2.8870981e+01
   3.8290000e+00   2.8827915e+01
   3.8300000e+00   2.8784056e+01
   3.8310000e+00   2.8739405e+01
   3.8320000e+00   2.8693963e+01
   3.8330000e+00   2.8647731e+01
   3.8340000e+00   2.8600711e+01
   3.8350000e+00   2.8552903e+01
   3.8360000e+00   2.8504310e+01
   3.8370000e+00   2.8454932e+01
   3.8380000e+00   2.8404771e+01
   3.8390000e+00   2.8353827e+01
   3.8400000e+00   2.8302103e+01
   3.8410000e+00   2.8249600e+01
   3.8420000e+00   2.8196319e+01
   3.8430000e+00   2.8142263e+01
   3.8440000e+00   2.8087432e+01
   3.8450000e+00   2.8031828e+01
   3.8460000e+00   2.7975453e+01
   3.8470000e+00   2.7918309e+01
   3.8480000e+00   2.7860398e+01
   3.8490000e+00   2.7801721e+01
   3.8500000e+00   2.7742280e+01
   3.8510000e+00   2.7682078e+01
   3.8520000e+00   2.7621116e+01
   3.8530000e+00   2.7559397e+01
   3.8540000e+00   2.7496922e+01
   3.8550000e+00   2.7433694e+01
   3.8560000e+00   2.7369716e+01
   3.8570000e+00   2.7304989e+01
   3.8580000e+00   2.7239516e+01
   3.8590000e+00   2.7173300e+01
   3.8600000e+00   2.7106343e+01
   3.8610000e+00   2.7038648e+01
   3.8620000e+00   2.6970218e+01
   3.8630000e+00   2.6901055e+01
   3.8640000e+00   2.6831163e+01
   3.8650000e+00   2.6760544e+01
   3.8660000e+00   2.6689201e+01
   3.8670000e+00   2.6617138e+01
   3.8680000e+00   2.6544359e+01
   3.8690000e+00   2.6470865e+01
   3.8700000e+00   2.6396662e+01
   3.8710000e+00   2.6321752e+01
   3.8720000e+00   2.6246139e+01
   3.8730000e+00   2.6169827e+01
   3.8740000e+00   2.6092821e+01
   3.8750000e+00   2.6015123e+01
   3.8760000e+00   2.5936738e+01
   3.8770000e+00   2.5857671e+01
   3.8780000e+00   2.5777925e+01
   3.8790000e+00   2.5697506e+01
   3.8800000e+00   2.5616418e+01
   3.8810000e+00   2.5534666e+01
   3.8820000e+00   2.5452254e+01
   3.8830000e+00   2.5369189e+01
   3.8840000e+00   2.5285474e+01
   3.8850000e+00   2.5201116e+01
   3.8860000e+00   2.5116121e+01
   3.8870000e+00   2.5030493e+01
   3.8880000e+00   2.4944239e+01
   3.8890000e+00   2.4857364e+01
   3.8900000e+00   2.4769876e+01
   3.8910000e+00   2.4681780e+01
   3.8920000e+00   2.4593083e+01
   3.8930000e+00   2.4503792e+01
   3.8940000e+00   2.4413914e+01
   3.8950000e+00   2.4323456e+01
   3.8960000e+00   2.4232426e+01
   3.8970000e+00   2.4140831e+01
   3.8980000e+00   2.4048679e+01
   3.8990000e+00   2.3955978e+01
   3.9000000e+00   2.3862737e+01
   3.9010000e+00   2.3768964e+01
   3.9020000e+00   2.3674668e+01
   3.9030000e+00   2.3579858e+01
   3.9040000e+00   2.3484543e+01
   3.9050000e+00   2.3388733e+01
   3.9060000e+00   2.3292439e+01
   3.9070000e+00   2.3195669e+01
   3.9080000e+00   2.3098435e+01
   3.9090000e+00   2.3000747e+01
   3.9100000e+00   2.2902617e+01
   3.9110000e+00   2.2804056e+01
   3.9120000e+00   2.2705075e+01
   3.9130000e+00   2.2605687e+01
   3.9140000e+00   2.2505905e+01
   3.9150000e+00   2.2405740e+01
   3.9160000e+00   2.2305207e+01
   3.9170000e+00   2.2204318e+01
   3.9180000e+00   2.2103088e+01
   3.9190000e+00   2.2001531e+01
   3.9200000e+00   2.1899661e+01
   3.9210000e+00   2.1797495e+01
   3.9220000e+00   2.1695046e+01
   3.9230000e+00   2.1592333e+01
   3.9240000e+00   2.1489370e+01
   3.9250000e+00   2.1386175e+01
   3.9260000e+00   2.1282765e+01
   3.9270000e+00   2.1179158e+01
   3.9280000e+00   2.1075372e+01
   3.9290000e+00   2.0971427e+01
   3.9300000e+00   2.0867342e+01
   3.9310000e+00   2.0763136e+01
   3.9320000e+00   2.0658830e+01
   3.9330000e+00   2.0554446e+01
   3.9340000e+00   2.0450004e+01
   3.9350000e+00   2.0345527e+01
   3.9360000e+00   2.0241037e+01
   3.9370000e+00   2.0136558e+01
   3.9380000e+00   2.0032115e+01
   3.9390000e+00   1.9927730e+01
   3.9400000e+00   1.9823431e+01
   3.9410000e+00   1.9719241e+01
   3.9420000e+00   1.9615189e+01
   3.9430000e+00   1.9511301e+01
   3.9440000e+00   1.9407605e+01
   3.9450000e+00   1.9304130e+01
   3.9460000e+00   1.9200904e+01
   3.9470000e+00   1.9097958e+01
   3.9480000e+00   1.8995323e+01
   3.9490000e+00   1.8893029e+01
   3.9500000e+00   1.8791108e+01
   3.9510000e+00   1.8689595e+01
   3.9520000e+00   1.8588521e+01
   3.9530000e+00   1.8487921e+01
   3.9540000e+00   1.8387831e+01
   3.9550000e+00   1.8288286e+01
   3.9560000e+00   1.8189322e+01
   3.9570000e+00   1.8090977e+01
   3.9580000e+00   1.7993288e+01
   3.9590000e+00   1.7896294e+01
   3.9600000e+00   1.7800035e+01
   3.9610000e+00   1.7704550e+01
   3.9620000e+00   1.7609880e+01
   3.9630000e+00   1.7516067e+01
   3.9640000e+00   1.7423153e+01
   3.9650000e+00   1.7331180e+01
   3.9660000e+00   1.7240191e+01
   3.9670000e+00   1.7150231e+01
   3.9680000e+00   1.7061345e+01
   3.9690000e+00   1.6973576e+01
   3.9700000e+00   1.6886971e+01
   3.9710000e+00   1.6801576e+01
   3.9720000e+00   1.6717436e+01
   3.9730000e+00   1.6634600e+01
   3.9740000e+00   1.6553113e+01
   3.9750000e+00   1.6473024e+01
   3.9760000e+00   1.6394380e+01
   3.9770000e+00   1.6317228e+01
   3.9780000e+00   1.6241617e+01
   3.9790000e+00   1.6167595e+01
   3.9800000e+00   1.6095210e+01
   3.9810000e+00   1.6024509e+01
   3.9820000e+00   1.5955541e+01
   3.9830000e+00   1.5888352e+01
   3.9840000e+00   1.5822990e+01
   3.9850000e+00   1.5759501e+01
   3.9860000e+00   1.5697932e+01
   3.9870000e+00   1.5638328e+01
   3.9880000e+00   1.5580734e+01
   3.9890000e+00   1.5525195e+01
   3.9900000e+00   1.5471753e+01
   3.9910000e+00   1.5420451e+01
   3.9920000e+00   1.5371329e+01
   3.9930000e+00   1.5324429e+01
   3.9940000e+00   1.5279788e+01
   3.9950000e+00   1.5237444e+01
   3.9960000e+00   1.5197433e+01
   3.9970000e+00   1.5159789e+01
   3.9980000e+00   1.5124544e+01
   3.9990000e+00   1.5091731e+01
   4.0000000e+00   1.5061377e+01
   4.0010000e+00   1.5033510e+01
   4.0020000e+00   1.5008155e+01
   4.0030000e+00   1.4985335e+01
   4.0040000e+00   1.4965071e+01
   4.0050000e+00   1.4947381e+01
   4.0060000e+00   1.4932282e+01
   4.0070000e+00   1.4919788e+01
   4.0080000e+00   1.4909910e+01
   4.0090000e+00   1.4902658e+01
   4.0100000e+00   1.4898039e+01
   4.0110000e+00   1.4896057e+01
   4.0120000e+00   1.4896713e+01
   4.0130000e+00   1.4900008e+01
   4.0140000e+00   1.4905938e+01
   4.0150000e+00   1.4914497e+01
   4.0160000e+00   1.4925678e+01
   4.0170000e+00   1.4939470e+01
   4.0180000e+00   1.4955860e+01
   4.0190000e+00   1.4974833e+01
   4.0200000e+00   1.4996372e+01
   4.0210000e+00   1.5020456e+01
   4.0220000e+00   1.5047064e+01
   4.0230000e+00   1.5076172e+01
   4.0240000e+00   1.5107753e+01
   4.0250000e+00   1.5141780e+01
   4.0260000e+00   1.5178222e+01
   4.0270000e+00   1.5217048e+01
   4.0280000e+00   1.5258224e+01
   4.0290000e+00   1.5301716e+01
   4.0300000e+00   1.5347486e+01
   4.0310000e+00   1.5395496e+01
   4.0320000e+00   1.5445708e+01
   4.0330000e+00   1.5498080e+01
   4.0340000e+00   1.5552571e+01
   4.0350000e+00   1.5609138e+01
   4.0360000e+00   1.5667738e+01
   4.0370000e+00   1.5728325e+01
   4.0380000e+00   1.5790855e+01
   4.0390000e+00   1.5855282e+01
   4.0400000e+00   1.5921559e+01
   4.0410000e+00   1.5989639e+01
   4.0420000e+00   1.6059476e+01
   4.0430000e+00   1.6131021e+01
   4.0440000e+00   1.6204226e+01
   4.0450000e+00   1.6279045e+01
   4.0460000e+00   1.6355428e+01
   4.0470000e+00   1.6433328e+01
   4.0480000e+00   1.6512698e+01
   4.0490000e+00   1.6593488e+01
   4.0500000e+00   1.6675653e+01
   4.0510000e+00   1.6759143e+01
   4.0520000e+00   1.6843913e+01
   4.0530000e+00   1.6929916e+01
   4.0540000e+00   1.7017106e+01
   4.0550000e+00   1.7105437e+01
   4.0560000e+00   1.7194863e+01
   4.0570000e+00   1.7285340e+01
   4.0580000e+00   1.7376824e+01
   4.0590000e+00   1.7469271e+01
   4.0600000e+00   1.7562638e+01
   4.0610000e+00   1.7656882e+01
   4.0620000e+00   1.7751963e+01
   4.0630000e+00   1.7847838e+01
   4.0640000e+00   1.7944468e+01
   4.0650000e+00   1.8041812e+01
   4.0660000e+00   1.8139832e+01
   4.0670000e+00   1.8238490e+01
   4.0680000e+00   1.8337748e+01
   4.0690000e+00   1.8437569e+01
   4.0700000e+00   1.8537917e+01
   4.0710000e+00   1.8638757e+01
   4.0720000e+00   1.8740054e+01
   4.0730000e+00   1.8841774e+01
   4.0740000e+00   1.8943884e+01
   4.0750000e+00   1.9046352e+01
   4.0760000e+00   1.9149146e+01
   4.0770000e+00   1.9252235e+01
   4.0780000e+00   1.9355589e+01
   4.0790000e+00   1.9459177e+01
   4.0800000e+00   1.9562972e+01
   4.0810000e+00   1.9666946e+01
   4.0820000e+00   1.9771069e+01
   4.0830000e+00   1.9875317e+01
   4.0840000e+00   1.9979662e+01
   4.0850000e+00   2.0084079e+01
   4.0860000e+00   2.0188543e+01
   4.0870000e+00   2.0293030e+01
   4.0880000e+00   2.0397516e+01
   4.0890000e+00   2.0501979e+01
   4.0900000e+00   2.0606395e+01
   4.0910000e+00   2.0710743e+01
   4.0920000e+00   2.0815001e+01
   4.0930000e+00   2.0919150e+01
   4.0940000e+00   2.1023168e+01
   4.0950000e+00   2.1127036e+01
   4.0960000e+00   2.1230735e+01
   4.0970000e+00   2.1334246e+01
   4.0980000e+00   2.1437551e+01
   4.0990000e+00   2.1540633e+01
   4.1000000e+00   2.1643474e+01
   4.1010000e+00   2.1746058e+01
   4.1020000e+00   2.1848368e+01
   4.1030000e+00   2.1950388e+01
   4.1040000e+00   2.2052104e+01
   4.1050000e+00   2.2153500e+01
   4.1060000e+00   2.2254562e+01
   4.1070000e+00   2.2355276e+01
   4.1080000e+00   2.2455628e+01
   4.1090000e+00   2.2555604e+01
   4.1100000e+00   2.2655192e+01
   4.1110000e+00   2.2754378e+01
   4.1120000e+00   2.2853152e+01
   4.1130000e+00   2.2951500e+01
   4.1140000e+00   2.3049411e+01
   4.1150000e+00   2.3146875e+01
   4.1160000e+00   2.3243879e+01
   4.1170000e+00   2.3340414e+01
   4.1180000e+00   2.3436468e+01
   4.1190000e+00   2.3532033e+01
   4.1200000e+00   2.3627098e+01
   4.1210000e+00   2.3721653e+01
   4.1220000e+00   2.3815690e+01
   4.1230000e+00   2.3909200e+01
   4.1240000e+00   2.4002173e+01
   4.1250000e+00   2.4094602e+01
   4.1260000e+00   2.4186478e+01
   4.1270000e+00   2.4277793e+01
   4.1280000e+00   2.4368539e+01
   4.1290000e+00   2.4458709e+01
   4.1300000e+00   2.4548296e+01
   4.1310000e+00   2.4637292e+01
   4.1320000e+00   2.4725691e+01
   4.1330000e+00   2.4813485e+01
   4.1340000e+00   2.4900669e+01
   4.1350000e+00   2.4987236e+01
   4.1360000e+00   2.5073179e+01
   4.1370000e+00   2.5158493e+01
   4.1380000e+00   2.5243172e+01
   4.1390000e+00   2.5327210e+01
   4.1400000e+00   2.5410603e+01
   4.1410000e+00   2.5493343e+01
   4.1420000e+00   2.5575427e+01
   4.1430000e+00   2.5656850e+01
   4.1440000e+00   2.5737606e+01
   4.1450000e+00   2.5817690e+01
   4.1460000e+00   2.5897099e+01
   4.1470000e+00   2.5975827e+01
   4.1480000e+00   2.6053870e+01
   4.1490000e+00   2.6131225e+01
   4.1500000e+00   2.6207886e+01
   4.1510000e+00   2.6283851e+01
   4.1520000e+00   2.6359114e+01
   4.1530000e+00   2.6433673e+01
   4.1540000e+00   2.6507524e+01
   4.1550000e+00   2.6580662e+01
   4.1560000e+00   2.6653086e+01
   4.1570000e+00   2.6724790e+01
   4.1580000e+00   2.6795773e+01
   4.1590000e+00   2.6866031e+01
   4.1600000e+00   2.6935561e+01
   4.1610000e+00   2.7004360e+01
   4.1620000e+00   2.7072425e+01
   4.1630000e+00   2.7139753e+01
   4.1640000e+00   2.7206341e+01
   4.1650000e+00   2.7272188e+01
   4.1660000e+00   2.7337290e+01
   4.1670000e+00   2.7401644e+01
   4.1680000e+00   2.7465250e+01
   4.1690000e+00   2.7528103e+01
   4.1700000e+00   2.7590202e+01
   4.1710000e+00   2.7651545e+01
   4.1720000e+00   2.7712129e+01
   4.1730000e+00   2.7771952e+01
   4.1740000e+00   2.7831013e+01
   4.1750000e+00   2.7889310e+01
   4.1760000e+00   2.7946839e+01
   4.1770000e+00   2.8003601e+01
   4.1780000e+00   2.8059592e+01
   4.1790000e+00   2.8114812e+01
   4.1800000e+00   2.8169258e+01
   4.1810000e+00   2.8222928e+01
   4.1820000e+00   2.8275822e+01
   4.1830000e+00   2.8327938e+01
   4.1840000e+00   2.8379274e+01
   4.1850000e+00   2.8429828e+01
   4.1860000e+00   2.8479600e+01
   4.1870000e+00   2.8528588e+01
   4.1880000e+00   2.8576790e+01
   4.1890000e+00   2.8624206e+01
   4.1900000e+00   2.8670834e+01
   4.1910000e+00   2.8716673e+01
   4.1920000e+00   2.8761721e+01
   4.1930000e+00   2.8805979e+01
   4.1940000e+00   2.8849443e+01
   4.1950000e+00   2.8892115e+01
   4.1960000e+00   2.8933992e+01
   4.1970000e+00   2.8975073e+01
   4.1980000e+00   2.9015357e+01
   4.1990000e+00   2.9054845e+01
   4.2000000e+00   2.9093534e+01
   4.2010000e+00   2.9131423e+01
   4.2020000e+00   2.9168513e+01
   4.2030000e+00   2.9204802e+01
   4.2040000e+00   2.9240289e+01
   4.2050000e+00   2.9274974e+01
   4.2060000e+00   2.9308856e+01
   4.2070000e+00   2.9341933e+01
   4.2080000e+00   2.9374207e+01
   4.2090000e+00   2.9405675e+01
   4.2100000e+00   2.9436337e+01
   4.2110000e+00   2.9466193e+01
   4.2120000e+00   2.9495242e+01
   4.2130000e+00   2.9523483e+01
   4.2140000e+00   2.9550916e+01
   4.2150000e+00   2.9577540e+01
   4.2160000e+00   2.9603355e+01
   4.2170000e+00   2.9628361e+01
   4.2180000e+00   2.9652556e+01
   4.2190000e+00   2.9675941e+01
   4.2200000e+00   2.9698514e+01
   4.2210000e+00   2.9720276e+01
   4.2220000e+00   2.9741227e+01
   4.2230000e+00   2.9761365e+01
   4.2240000e+00   2.9780690e+01
   4.2250000e+00   2.9799203e+01
   4.2260000e+00   2.9816902e+01
   4.2270000e+00   2.9833788e+01
   4.2280000e+00   2.9849860e+01
   4.2290000e+00   2.9865118e+01
   4.2300000e+00   2.9879561e+01
   4.2310000e+00   2.9893190e+01
   4.2320000e+00   2.9906004e+01
   4.2330000e+00   2.9918003e+01
   4.2340000e+00   2.9929186e+01
   4.2350000e+00   2.9939555e+01
   4.2360000e+00   2.9949107e+01
   4.2370000e+00   2.9957843e+01
   4.2380000e+00   2.9965764e+01
   4.2390000e+00   2.9972869e+01
   4.2400000e+00   2.9979157e+01
   4.2410000e+00   2.9984629e+01
   4.2420000e+00   2.9989284e+01
   4.2430000e+00   2.9993124e+01
   4.2440000e+00   2.9996146e+01
   4.2450000e+00   2.9998352e+01
   4.2460000e+00   2.9999742e+01
   4.2470000e+00   3.0000314e+01
   4.2480000e+00   3.0000070e+01
   4.2490000e+00   2.9999010e+01
   4.2500000e+00   2.9997132e+01
   4.2510000e+00   2.9994439e+01
   4.2520000e+00   2.9990928e+01
   4.2530000e+00   2.9986601e+01
   4.2540000e+00   2.9981458e+01
   4.2550000e+00   2.9975498e+01
   4.2560000e+00   2.9968722e+01
   4.2570000e+00   2.9961130e+01
   4.2580000e+00   2.9952722e+01
   4.2590000e+00   2.9943498e+01
   4.2600000e+00   2.9933458e+01
   4.2610000e+00   2.9922603e+01
   4.2620000e+00   2.9910932e+01
   4.2630000e+00   2.9898447e+01
   4.2640000e+00   2.9885146e+01
   4.2650000e+00   2.9871030e+01
   4.2660000e+00   2.9856100e+01
   4.2670000e+00   2.9840356e+01
   4.2680000e+00   2.9823798e+01
   4.2690000e+00   2.9806426e+01
   4.2700000e+00   2.9788241e+01
   4.2710000e+00   2.9769242e+01
   4.2720000e+00   2.9749431e+01
   4.2730000e+00   2.9728808e+01
   4.2740000e+00   2.9707372e+01
   4.2750000e+00   2.9685125e+01
   4.2760000e+00   2.9662067e+01
   4.2770000e+00   2.9638198e+01
   4.2780000e+00   2.9613519e+01
   4.2790000e+00   2.9588029e+01
   4.2800000e+00   2.9561731e+01
   4.2810000e+00   2.9534623e+01
   4.2820000e+00   2.9506707e+01
   4.2830000e+00   2.9477984e+01
   4.2840000e+00   2.9448453e+01
   4.2850000e+00   2.9418115e+01
   4.2860000e+00   2.9386971e+01
   4.2870000e+00   2.9355022e+01
   4.2880000e+00   2.9322268e+01
   4.2890000e+00   2.9288710e+01
   4.2900000e+00   2.9254348e+01
   4.2910000e+00   2.9219184e+01
   4.2920000e+00   2.9183218e+01
   4.2930000e+00   2.9146450e+01
   4.2940000e+00   2.9108882e+01
   4.2950000e+00   2.9070515e+01
   4.2960000e+00   2.9031349e+01
   4.2970000e+00   2.8991385e+01
   4.2980000e+00   2.8950625e+01
   4.2990000e+00   2.8909068e+01
   4.3000000e+00   2.8866716e+01
   4.3010000e+00   2.8823571e+01
   4.3020000e+00   2.8779633e+01
   4.3030000e+00   2.8734902e+01
   4.3040000e+00   2.8689381e+01
   4.3050000e+00   2.8643071e+01
   4.3060000e+00   2.8595972e+01
   4.3070000e+00   2.8548086e+01
   4.3080000e+00   2.8499415e+01
   4.3090000e+00   2.8449958e+01
   4.3100000e+00   2.8399719e+01
   4.3110000e+00   2.8348697e+01
   4.3120000e+00   2.8296895e+01
   4.3130000e+00   2.8244314e+01
   4.3140000e+00   2.8190956e+01
   4.3150000e+00   2.8136822e+01
   4.3160000e+00   2.8081914e+01
   4.3170000e+00   2.8026233e+01
   4.3180000e+00   2.7969782e+01
   4.3190000e+00   2.7912561e+01
   4.3200000e+00   2.7854573e+01
   4.3210000e+00   2.7795819e+01
   4.3220000e+00   2.7736303e+01
   4.3230000e+00   2.7676024e+01
   4.3240000e+00   2.7614987e+01
   4.3250000e+00   2.7553192e+01
   4.3260000e+00   2.7490642e+01
   4.3270000e+00   2.7427339e+01
   4.3280000e+00   2.7363286e+01
   4.3290000e+00   2.7298485e+01
   4.3300000e+00   2.7232937e+01
   4.3310000e+00   2.7166647e+01
   4.3320000e+00   2.7099617e+01
   4.3330000e+00   2.7031848e+01
   4.3340000e+00   2.6963344e+01
   4.3350000e+00   2.6894108e+01
   4.3360000e+00   2.6824143e+01
   4.3370000e+00   2.6753452e+01
   4.3380000e+00   2.6682037e+01
   4.3390000e+00   2.6609903e+01
   4.3400000e+00   2.6537052e+01
   4.3410000e+00   2.6463487e+01
   4.3420000e+00   2.6389213e+01
   4.3430000e+00   2.6314233e+01
   4.3440000e+00   2.6238550e+01
   4.3450000e+00   2.6162169e+01
   4.3460000e+00   2.6085093e+01
   4.3470000e+00   2.6007326e+01
   4.3480000e+00   2.5928873e+01
   4.3490000e+00   2.5849738e+01
   4.3500000e+00   2.5769925e+01
   4.3510000e+00   2.5689439e+01
   4.3520000e+00   2.5608284e+01
   4.3530000e+00   2.5526466e+01
   4.3540000e+00   2.5443989e+01
   4.3550000e+00   2.5360858e+01
   4.3560000e+00   2.5277079e+01
   4.3570000e+00   2.5192658e+01
   4.3580000e+00   2.5107598e+01
   4.3590000e+00   2.5021908e+01
   4.3600000e+00   2.4935591e+01
   4.3610000e+00   2.4848655e+01
   4.3620000e+00   2.4761106e+01
   4.3630000e+00   2.4672950e+01
   4.3640000e+00   2.4584193e+01
   4.3650000e+00   2.4494843e+01
   4.3660000e+00   2.4404907e+01
   4.3670000e+00   2.4314392e+01
   4.3680000e+00   2.4223305e+01
   4.3690000e+00   2.4131654e+01
   4.3700000e+00   2.4039447e+01
   4.3710000e+00   2.3946692e+01
   4.3720000e+00   2.3853397e+01
   4.3730000e+00   2.3759571e+01
   4.3740000e+00   2.3665223e+01
   4.3750000e+00   2.3570362e+01
   4.3760000e+00   2.3474998e+01
   4.3770000e+00   2.3379139e+01
   4.3780000e+00   2.3282797e+01
   4.3790000e+00   2.3185980e+01
   4.3800000e+00   2.3088700e+01
   4.3810000e+00   2.2990968e+01
   4.3820000e+00   2.2892794e+01
   4.3830000e+00   2.2794190e+01
   4.3840000e+00   2.2695169e+01
   4.3850000e+00   2.2595741e+01
   4.3860000e+00   2.2495919e+01
   4.3870000e+00   2.2395717e+01
   4.3880000e+00   2.2295148e+01
   4.3890000e+00   2.2194224e+01
   4.3900000e+00   2.2092961e+01
   4.3910000e+00   2.1991372e+01
   4.3920000e+00   2.1889472e+01
   4.3930000e+00   2.1787277e+01
   4.3940000e+00   2.1684801e+01
   4.3950000e+00   2.1582062e+01
   4.3960000e+00   2.1479075e+01
   4.3970000e+00   2.1375858e+01
   4.3980000e+00   2.1272427e+01
   4.3990000e+00   2.1168802e+01
   4.4000000e+00   2.1064999e+01
   4.4010000e+00   2.0961039e+01
   4.4020000e+00   2.0856941e+01
   4.4030000e+00   2.0752724e+01
   4.4040000e+00   2.0648410e+01
   4.4050000e+00   2.0544018e+01
   4.4060000e+00   2.0439572e+01
   4.4070000e+00   2.0335093e+01
   4.4080000e+00   2.0230603e+01
   4.4090000e+00   2.0126127e+01
   4.4100000e+00   2.0021688e+01
   4.4110000e+00   1.9917311e+01
   4.4120000e+00   1.9813021e+01
   4.4130000e+00   1.9708844e+01
   4.4140000e+00   1.9604807e+01
   4.4150000e+00   1.9500937e+01
   4.4160000e+00   1.9397262e+01
   4.4170000e+00   1.9293810e+01
   4.4180000e+00   1.9190611e+01
   4.4190000e+00   1.9087695e+01
   4.4200000e+00   1.8985092e+01
   4.4210000e+00   1.8882834e+01
   4.4220000e+00   1.8780953e+01
   4.4230000e+00   1.8679481e+01
   4.4240000e+00   1.8578453e+01
   4.4250000e+00   1.8477903e+01
   4.4260000e+00   1.8377866e+01
   4.4270000e+00   1.8278377e+01
   4.4280000e+00   1.8179473e+01
   4.4290000e+00   1.8081191e+01
   4.4300000e+00   1.7983570e+01
   4.4310000e+00   1.7886648e+01
   4.4320000e+00   1.7790464e+01
   4.4330000e+00   1.7695059e+01
   4.4340000e+00   1.7600473e+01
   4.4350000e+00   1.7506748e+01
   4.4360000e+00   1.7413925e+01
   4.4370000e+00   1.7322049e+01
   4.4380000e+00   1.7231161e+01
   4.4390000e+00   1.7141306e+01
   4.4400000e+00   1.7052529e+01
   4.4410000e+00   1.6964875e+01
   4.4420000e+00   1.6878389e+01
   4.4430000e+00   1.6793117e+01
   4.4440000e+00   1.6709105e+01
   4.4450000e+00   1.6626401e+01
   4.4460000e+00   1.6545052e+01
   4.4470000e+00   1.6465105e+01
   4.4480000e+00   1.6386608e+01
   4.4490000e+00   1.6309608e+01
   4.4500000e+00   1.6234154e+01
   4.4510000e+00   1.6160293e+01
   4.4520000e+00   1.6088074e+01
   4.4530000e+00   1.6017544e+01
   4.4540000e+00   1.5948751e+01
   4.4550000e+00   1.5881742e+01
   4.4560000e+00   1.5816565e+01
   4.4570000e+00   1.5753266e+01
   4.4580000e+00   1.5691891e+01
   4.4590000e+00   1.5632486e+01
   4.4600000e+00   1.5575095e+01
   4.4610000e+00   1.5519763e+01
   4.4620000e+00   1.5466533e+01
   4.4630000e+00   1.5415447e+01
   4.4640000e+00   1.5366545e+01
   4.4650000e+00   1.5319869e+01
   4.4660000e+00   1.5275456e+01
   4.4670000e+00   1.5233343e+01
   4.4680000e+00   1.5193567e+01
   4.4690000e+00   1.5156161e+01
   4.4700000e+00   1.5121158e+01
   4.4710000e+00   1.5088589e+01
   4.4720000e+00   1.5058482e+01
   4.4730000e+00   1.5030865e+01
   4.4740000e+00   1.5005762e+01
   4.4750000e+00   1.4983196e+01
   4.4760000e+00   1.4963188e+01
   4.4770000e+00   1.4945756e+01
   4.4780000e+00   1.4930917e+01
   4.4790000e+00   1.4918684e+01
   4.4800000e+00   1.4909068e+01
   4.4810000e+00   1.4902079e+01
   4.4820000e+00   1.4897723e+01
   4.4830000e+00   1.4896004e+01
   4.4840000e+00   1.4896924e+01
   4.4850000e+00   1.4900482e+01
   4.4860000e+00   1.4906675e+01
   4.4870000e+00   1.4915496e+01
   4.4880000e+00   1.4926938e+01
   4.4890000e+00   1.4940990e+01
   4.4900000e+00   1.4957639e+01
   4.4910000e+00   1.4976869e+01
   4.4920000e+00   1.4998663e+01
   4.4930000e+00   1.5023000e+01
   4.4940000e+00   1.5049859e+01
   4.4950000e+00   1.5079215e+01
   4.4960000e+00   1.5111041e+01
   4.4970000e+00   1.5145311e+01
   4.4980000e+00   1.5181992e+01
   4.4990000e+00   1.5221055e+01
   4.5000000e+00   1.5262464e+01
   4.5010000e+00   1.5306184e+01
   4.5020000e+00   1.5352180e+01
   4.5030000e+00   1.5400412e+01
   4.5040000e+00   1.5450841e+01
   4.5050000e+00   1.5503427e+01
   4.5060000e+00   1.5558127e+01
   4.5070000e+00   1.5614899e+01
   4.5080000e+00   1.5673699e+01
   4.5090000e+00   1.5734483e+01
   4.5100000e+00   1.5797204e+01
   4.5110000e+00   1.5861818e+01
   4.5120000e+00   1.5928277e+01
   4.5130000e+00   1.5996535e+01
   4.5140000e+00   1.6066544e+01
   4.5150000e+00   1.6138257e+01
   4.5160000e+00   1.6211626e+01
   4.5170000e+00   1.6286603e+01
   4.5180000e+00   1.6363140e+01
   4.5190000e+00   1.6441189e+01
   4.5200000e+00   1.6520702e+01
   4.5210000e+00   1.6601632e+01
   4.5220000e+00   1.6683931e+01
   4.5230000e+00   1.6767551e+01
   4.5240000e+00   1.6852447e+01
   4.5250000e+00   1.6938570e+01
   4.5260000e+00   1.7025876e+01
   4.5270000e+00   1.7114318e+01
   4.5280000e+00   1.7203851e+01
   4.5290000e+00   1.7294431e+01
   4.5300000e+00   1.7386013e+01
   4.5310000e+00   1.7478554e+01
   4.5320000e+00   1.7572010e+01
   4.5330000e+00   1.7666340e+01
   4.5340000e+00   1.7761501e+01
   4.5350000e+00   1.7857454e+01
   4.5360000e+00   1.7954157e+01
   4.5370000e+00   1.8051570e+01
   4.5380000e+00   1.8149656e+01
   4.5390000e+00   1.8248376e+01
   4.5400000e+00   1.8347691e+01
   4.5410000e+00   1.8447566e+01
   4.5420000e+00   1.8547965e+01
   4.5430000e+00   1.8648852e+01
   4.5440000e+00   1.8750193e+01
   4.5450000e+00   1.8851954e+01
   4.5460000e+00   1.8954101e+01
   4.5470000e+00   1.9056603e+01
   4.5480000e+00   1.9159428e+01
   4.5490000e+00   1.9262544e+01
   4.5500000e+00   1.9365923e+01
   4.5510000e+00   1.9469533e+01
   4.5520000e+00   1.9573347e+01
   4.5530000e+00   1.9677337e+01
   4.5540000e+00   1.9781474e+01
   4.5550000e+00   1.9885732e+01
   4.5560000e+00   1.9990086e+01
   4.5570000e+00   2.0094509e+01
   4.5580000e+00   2.0198976e+01
   4.5590000e+00   2.0303464e+01
   4.5600000e+00   2.0407949e+01
   4.5610000e+00   2.0512408e+01
   4.5620000e+00   2.0616818e+01
   4.5630000e+00   2.0721158e+01
   4.5640000e+00   2.0825407e+01
   4.5650000e+00   2.0929543e+01
   4.5660000e+00   2.1033547e+01
   4.5670000e+00   2.1137399e+01
   4.5680000e+00   2.1241080e+01
   4.5690000e+00   2.1344571e+01
   4.5700000e+00   2.1447855e+01
   4.5710000e+00   2.1550914e+01
   4.5720000e+00   2.1653730e+01
   4.5730000e+00   2.1756287e+01
   4.5740000e+00   2.1858569e+01
   4.5750000e+00   2.1960559e+01
   4.5760000e+00   2.2062244e+01
   4.5770000e+00   2.2163608e+01
   4.5780000e+00   2.2264635e+01
   4.5790000e+00   2.2365314e+01
   4.5800000e+00   2.2465628e+01
   4.5810000e+00   2.2565566e+01
   4.5820000e+00   2.2665114e+01
   4.5830000e+00   2.2764260e+01
   4.5840000e+00   2.2862992e+01
   4.5850000e+00   2.2961297e+01
   4.5860000e+00   2.3059164e+01
   4.5870000e+00   2.3156582e+01
   4.5880000e+00   2.3253540e+01
   4.5890000e+00   2.3350027e+01
   4.5900000e+00   2.3446034e+01
   4.5910000e+00   2.3541549e+01
   4.5920000e+00   2.3636563e+01
   4.5930000e+00   2.3731067e+01
   4.5940000e+00   2.3825052e+01
   4.5950000e+00   2.3918508e+01
   4.5960000e+00   2.4011428e+01
   4.5970000e+00   2.4103802e+01
   4.5980000e+00   2.4195622e+01
   4.5990000e+00   2.4286880e+01
   4.6000000e+00   2.4377569e+01
   4.6010000e+00   2.4467682e+01
   4.6020000e+00   2.4557210e+01
   4.6030000e+00   2.4646147e+01
   4.6040000e+00   2.4734485e+01
   4.6050000e+00   2.4822219e+01
   4.6060000e+00   2.4909341e+01
   4.6070000e+00   2.4995846e+01
   4.6080000e+00   2.5081727e+01
   4.6090000e+00   2.5166978e+01
   4.6100000e+00   2.5251593e+01
   4.6110000e+00   2.5335567e+01
   4.6120000e+00   2.5418894e+01
   4.6130000e+00   2.5501570e+01
   4.6140000e+00   2.5583588e+01
   4.6150000e+00   2.5664944e+01
   4.6160000e+00   2.5745633e+01
   4.6170000e+00   2.5825650e+01
   4.6180000e+00   2.5904991e+01
   4.6190000e+00   2.5983651e+01
   4.6200000e+00   2.6061626e+01
   4.6210000e+00   2.6138911e+01
   4.6220000e+00   2.6215503e+01
   4.6230000e+00   2.6291398e+01
   4.6240000e+00   2.6366591e+01
   4.6250000e+00   2.6441080e+01
   4.6260000e+00   2.6514859e+01
   4.6270000e+00   2.6587927e+01
   4.6280000e+00   2.6660278e+01
   4.6290000e+00   2.6731911e+01
   4.6300000e+00   2.6802822e+01
   4.6310000e+00   2.6873007e+01
   4.6320000e+00   2.6942464e+01
   4.6330000e+00   2.7011190e+01
   4.6340000e+00   2.7079181e+01
   4.6350000e+00   2.7146435e+01
   4.6360000e+00   2.7212950e+01
   4.6370000e+00   2.7278722e+01
   4.6380000e+00   2.7343750e+01
   4.6390000e+00   2.7408030e+01
   4.6400000e+00   2.7471560e+01
   4.6410000e+00   2.7534338e+01
   4.6420000e+00   2.7596362e+01
   4.6430000e+00   2.7657629e+01
   4.6440000e+00   2.7718137e+01
   4.6450000e+00   2.7777884e+01
   4.6460000e+00   2.7836869e+01
   4.6470000e+00   2.7895089e+01
   4.6480000e+00   2.7952542e+01
   4.6490000e+00   2.8009227e+01
   4.6500000e+00   2.8065141e+01
   4.6510000e+00   2.8120283e+01
   4.6520000e+00   2.8174652e+01
   4.6530000e+00   2.8228245e+01
   4.6540000e+00   2.8281061e+01
   4.6550000e+00   2.8333099e+01
   4.6560000e+00   2.8384357e+01
   4.6570000e+00   2.8434833e+01
   4.6580000e+00   2.8484527e+01
   4.6590000e+00   2.8533436e+01
   4.6600000e+00   2.8581560e+01
   4.6610000e+00   2.8628898e+01
   4.6620000e+00   2.8675447e+01
   4.6630000e+00   2.8721207e+01
   4.6640000e+00   2.8766176e+01
   4.6650000e+00   2.8810355e+01
   4.6660000e+00   2.8853740e+01
   4.6670000e+00   2.8896332e+01
   4.6680000e+00   2.8938130e+01
   4.6690000e+00   2.8979131e+01
   4.6700000e+00   2.9019336e+01
   4.6710000e+00   2.9058744e+01
   4.6720000e+00   2.9097353e+01
   4.6730000e+00   2.9135163e+01
   4.6740000e+00   2.9172173e+01
   4.6750000e+00   2.9208382e+01
   4.6760000e+00   2.9243789e+01
   4.6770000e+00   2.9278393e+01
   4.6780000e+00   2.9312195e+01
   4.6790000e+00   2.9345192e+01
   4.6800000e+00   2.9377385e+01
   4.6810000e+00   2.9408773e+01
   4.6820000e+00   2.9439355e+01
   4.6830000e+00   2.9469130e+01
   4.6840000e+00   2.9498098e+01
   4.6850000e+00   2.9526259e+01
   4.6860000e+00   2.9553611e+01
   4.6870000e+00   2.9580154e+01
   4.6880000e+00   2.9605889e+01
   4.6890000e+00   2.9630813e+01
   4.6900000e+00   2.9654928e+01
   4.6910000e+00   2.9678231e+01
   4.6920000e+00   2.9700724e+01
   4.6930000e+00   2.9722405e+01
   4.6940000e+00   2.9743274e+01
   4.6950000e+00   2.9763331e+01
   4.6960000e+00   2.9782576e+01
   4.6970000e+00   2.9801007e+01
   4.6980000e+00   2.9818625e+01
   4.6990000e+00   2.9835430e+01
   4.7000000e+00   2.9851420e+01
   4.7010000e+00   2.9866597e+01
   4.7020000e+00   2.9880959e+01
   4.7030000e+00   2.9894506e+01
   4.7040000e+00   2.9907239e+01
   4.7050000e+00   2.9919156e+01
   4.7060000e+00   2.9930258e+01
   4.7070000e+00   2.9940545e+01
   4.7080000e+00   2.9950016e+01
   4.7090000e+00   2.9958671e+01
   4.7100000e+00   2.9966510e+01
   4.7110000e+00   2.9973533e+01
   4.7120000e+00   2.9979740e+01
   4.7130000e+00   2.9985130e+01
   4.7140000e+00   2.9989705e+01
   4.7150000e+00   2.9993462e+01
   4.7160000e+00   2.9996403e+01
   4.7170000e+00   2.9998528e+01
   4.7180000e+00   2.9999835e+01
   4.7190000e+00   3.0000327e+01
   4.7200000e+00   3.0000001e+01
   4.7210000e+00   2.9998859e+01
   4.7220000e+00   2.9996900e+01
   4.7230000e+00   2.9994125e+01
   4.7240000e+00   2.9990533e+01
   4.7250000e+00   2.9986124e+01
   4.7260000e+00   2.9980899e+01
   4.7270000e+00   2.9974858e+01
   4.7280000e+00   2.9968001e+01
   4.7290000e+00   2.9960327e+01
   4.7300000e+00   2.9951838e+01
   4.7310000e+00   2.9942532e+01
   4.7320000e+00   2.9932411e+01
   4.7330000e+00   2.9921474e+01
   4.7340000e+00   2.9909722e+01
   4.7350000e+00   2.9897155e+01
   4.7360000e+00   2.9883773e+01
   4.7370000e+00   2.9869576e+01
   4.7380000e+00   2.9854565e+01
   4.7390000e+00   2.9838739e+01
   4.7400000e+00   2.9822100e+01
   4.7410000e+00   2.9804646e+01
   4.7420000e+00   2.9786380e+01
   4.7430000e+00   2.9767300e+01
   4.7440000e+00   2.9747408e+01
   4.7450000e+00   2.9726704e+01
   4.7460000e+00   2.9705187e+01
   4.7470000e+00   2.9682859e+01
   4.7480000e+00   2.9659720e+01
   4.7490000e+00   2.9635770e+01
   4.7500000e+00   2.9611010e+01
   4.7510000e+00   2.9585440e+01
   4.7520000e+00   2.9559060e+01
   4.7530000e+00   2.9531872e+01
   4.7540000e+00   2.9503875e+01
   4.7550000e+00   2.9475071e+01
   4.7560000e+00   2.9445459e+01
   4.7570000e+00   2.9415041e+01
   4.7580000e+00   2.9383817e+01
   4.7590000e+00   2.9351787e+01
   4.7600000e+00   2.9318953e+01
   4.7610000e+00   2.9285315e+01
   4.7620000e+00   2.9250873e+01
   4.7630000e+00   2.9215628e+01
   4.7640000e+00   2.9179582e+01
   4.7650000e+00   2.9142735e+01
   4.7660000e+00   2.9105087e+01
   4.7670000e+00   2.9066640e+01
   4.7680000e+00   2.9027394e+01
   4.7690000e+00   2.8987351e+01
   4.7700000e+00   2.8946511e+01
   4.7710000e+00   2.8904875e+01
   4.7720000e+00   2.8862444e+01
   4.7730000e+00   2.8819219e+01
   4.7740000e+00   2.8775201e+01
   4.7750000e+00   2.8730392e+01
   4.7760000e+00   2.8684792e+01
   4.7770000e+00   2.8638403e+01
   4.7780000e+00   2.8591226e+01
   4.7790000e+00   2.8543261e+01
   4.7800000e+00   2.8494511e+01
   4.7810000e+00   2.8444977e+01
   4.7820000e+00   2.8394659e+01
   4.7830000e+00   2.8343559e+01
   4.7840000e+00   2.8291680e+01
   4.7850000e+00   2.8239021e+01
   4.7860000e+00   2.8185585e+01
   4.7870000e+00   2.8131374e+01
   4.7880000e+00   2.8076389e+01
   4.7890000e+00   2.8020631e+01
   4.7900000e+00   2.7964102e+01
   4.7910000e+00   2.7906805e+01
   4.7920000e+00   2.7848740e+01
   4.7930000e+00   2.7789911e+01
   4.7940000e+00   2.7730318e+01
   4.7950000e+00   2.7669963e+01
   4.7960000e+00   2.7608850e+01
   4.7970000e+00   2.7546980e+01
   4.7980000e+00   2.7484355e+01
   4.7990000e+00   2.7420977e+01
   4.8000000e+00   2.7356849e+01
   4.8010000e+00   2.7291973e+01
   4.8020000e+00   2.7226351e+01
   4.8030000e+00   2.7159987e+01
   4.8040000e+00   2.7092882e+01
   4.8050000e+00   2.7025040e+01
   4.8060000e+00   2.6956463e+01
   4.8070000e+00   2.6887155e+01
   4.8080000e+00   2.6817117e+01
   4.8090000e+00   2.6746353e+01
   4.8100000e+00   2.6674866e+01
   4.8110000e+00   2.6602660e+01
   4.8120000e+00   2.6529738e+01
   4.8130000e+00   2.6456102e+01
   4.8140000e+00   2.6381757e+01
   4.8150000e+00   2.6306707e+01
   4.8160000e+00   2.6230954e+01
   4.8170000e+00   2.6154503e+01
   4.8180000e+00   2.6077358e+01
   4.8190000e+00   2.5999523e+01
   4.8200000e+00   2.5921001e+01
   4.8210000e+00   2.5841798e+01
   4.8220000e+00   2.5761918e+01
   4.8230000e+00   2.5681365e+01
   4.8240000e+00   2.5600144e+01
   4.8250000e+00   2.5518259e+01
   4.8260000e+00   2.5435717e+01
   4.8270000e+00   2.5352521e+01
   4.8280000e+00   2.5268678e+01
   4.8290000e+00   2.5184192e+01
   4.8300000e+00   2.5099070e+01
   4.8310000e+00   2.5013316e+01
   4.8320000e+00   2.4926938e+01
   4.8330000e+00   2.4839940e+01
   4.8340000e+00   2.4752330e+01
   4.8350000e+00   2.4664114e+01
   4.8360000e+00   2.4575298e+01
   4.8370000e+00   2.4485889e+01
   4.8380000e+00   2.4395894e+01
   4.8390000e+00   2.4305322e+01
   4.8400000e+00   2.4214178e+01
   4.8410000e+00   2.4122471e+01
   4.8420000e+00   2.4030209e+01
   4.8430000e+00   2.3937400e+01
   4.8440000e+00   2.3844051e+01
   4.8450000e+00   2.3750173e+01
   4.8460000e+00   2.3655774e+01
   4.8470000e+00   2.3560862e+01
   4.8480000e+00   2.3465448e+01
   4.8490000e+00   2.3369540e+01
   4.8500000e+00   2.3273150e+01
   4.8510000e+00   2.3176286e+01
   4.8520000e+00   2.3078961e+01
   4.8530000e+00   2.2981184e+01
   4.8540000e+00   2.2882967e+01
   4.8550000e+00   2.2784321e+01
   4.8560000e+00   2.2685258e+01
   4.8570000e+00   2.2585790e+01
   4.8580000e+00   2.2485930e+01
   4.8590000e+00   2.2385691e+01
   4.8600000e+00   2.2285085e+01
   4.8610000e+00   2.2184127e+01
   4.8620000e+00   2.2082831e+01
   4.8630000e+00   2.1981210e+01
   4.8640000e+00   2.1879280e+01
   4.8650000e+00   2.1777056e+01
   4.8660000e+00   2.1674554e+01
   4.8670000e+00   2.1571789e+01
   4.8680000e+00   2.1468778e+01
   4.8690000e+00   2.1365539e+01
   4.8700000e+00   2.1262088e+01
   4.8710000e+00   2.1158444e+01
   4.8720000e+00   2.1054625e+01
   4.8730000e+00   2.0950650e+01
   4.8740000e+00   2.0846539e+01
   4.8750000e+00   2.0742312e+01
   4.8760000e+00   2.0637989e+01
   4.8770000e+00   2.0533591e+01
   4.8780000e+00   2.0429140e+01
   4.8790000e+00   2.0324659e+01
   4.8800000e+00   2.0220169e+01
   4.8810000e+00   2.0115696e+01
   4.8820000e+00   2.0011262e+01
   4.8830000e+00   1.9906892e+01
   4.8840000e+00   1.9802613e+01
   4.8850000e+00   1.9698449e+01
   4.8860000e+00   1.9594427e+01
   4.8870000e+00   1.9490575e+01
   4.8880000e+00   1.9386921e+01
   4.8890000e+00   1.9283493e+01
   4.8900000e+00   1.9180321e+01
   4.8910000e+00   1.9077435e+01
   4.8920000e+00   1.8974865e+01
   4.8930000e+00   1.8872643e+01
   4.8940000e+00   1.8770801e+01
   4.8950000e+00   1.8669372e+01
   4.8960000e+00   1.8568391e+01
   4.8970000e+00   1.8467890e+01
   4.8980000e+00   1.8367906e+01
   4.8990000e+00   1.8268474e+01
   4.9000000e+00   1.8169630e+01
   4.9010000e+00   1.8071413e+01
   4.9020000e+00   1.7973860e+01
   4.9030000e+00   1.7877010e+01
   4.9040000e+00   1.7780902e+01
   4.9050000e+00   1.7685576e+01
   4.9060000e+00   1.7591074e+01
   4.9070000e+00   1.7497437e+01
   4.9080000e+00   1.7404708e+01
   4.9090000e+00   1.7312928e+01
   4.9100000e+00   1.7222141e+01
   4.9110000e+00   1.7132392e+01
   4.9120000e+00   1.7043725e+01
   4.9130000e+00   1.6956185e+01
   4.9140000e+00   1.6869818e+01
   4.9150000e+00   1.6784670e+01
   4.9160000e+00   1.6700787e+01
   4.9170000e+00   1.6618216e+01
   4.9180000e+00   1.6537005e+01
   4.9190000e+00   1.6457200e+01
   4.9200000e+00   1.6378850e+01
   4.9210000e+00   1.6302003e+01
   4.9220000e+00   1.6226706e+01
   4.9230000e+00   1.6153007e+01
   4.9240000e+00   1.6080954e+01
   4.9250000e+00   1.6010595e+01
   4.9260000e+00   1.5941978e+01
   4.9270000e+00   1.5875151e+01
   4.9280000e+00   1.5810159e+01
   4.9290000e+00   1.5747050e+01
   4.9300000e+00   1.5685870e+01
   4.9310000e+00   1.5626664e+01
   4.9320000e+00   1.5569477e+01
   4.9330000e+00   1.5514353e+01
   4.9340000e+00   1.5461335e+01
   4.9350000e+00   1.5410465e+01
   4.9360000e+00   1.5361784e+01
   4.9370000e+00   1.5315331e+01
   4.9380000e+00   1.5271146e+01
   4.9390000e+00   1.5229265e+01
   4.9400000e+00   1.5189724e+01
   4.9410000e+00   1.5152557e+01
   4.9420000e+00   1.5117796e+01
   4.9430000e+00   1.5085471e+01
   4.9440000e+00   1.5055612e+01
   4.9450000e+00   1.5028245e+01
   4.9460000e+00   1.5003394e+01
   4.9470000e+00   1.4981083e+01
   4.9480000e+00   1.4961331e+01
   4.9490000e+00   1.4944158e+01
   4.9500000e+00   1.4929578e+01
   4.9510000e+00   1.4917606e+01
   4.9520000e+00   1.4908252e+01
   4.9530000e+00   1.4901525e+01
   4.9540000e+00   1.4897432e+01
   4.9550000e+00   1.4895977e+01
   4.9560000e+00   1.4897161e+01
   4.9570000e+00   1.4900982e+01
   4.9580000e+00   1.4907438e+01
   4.9590000e+00   1.4916521e+01
   4.9600000e+00   1.4928224e+01
   4.9610000e+00   1.4942536e+01
   4.9620000e+00   1.4959444e+01
   4.9630000e+00   1.4978930e+01
   4.9640000e+00   1.5000979e+01
   4.9650000e+00   1.5025569e+01
   4.9660000e+00   1.5052678e+01
   4.9670000e+00   1.5082282e+01
   4.9680000e+00   1.5114354e+01
   4.9690000e+00   1.5148866e+01
   4.9700000e+00   1.5185787e+01
   4.9710000e+00   1.5225085e+01
   4.9720000e+00   1.5266726e+01
   4.9730000e+00   1.5310676e+01
   4.9740000e+00   1.5356896e+01
   4.9750000e+00   1.5405350e+01
   4.9760000e+00   1.5455996e+01
   4.9770000e+00   1.5508795e+01
   4.9780000e+00   1.5563704e+01
   4.9790000e+00   1.5620681e+01
   4.9800000e+00   1.5679681e+01
   4.9810000e+00   1.5740660e+01
   4.9820000e+00   1.5803572e+01
   4.9830000e+00   1.5868372e+01
   4.9840000e+00   1.5935013e+01
   4.9850000e+00   1.6003448e+01
   4.9860000e+00   1.6073629e+01
   4.9870000e+00   1.6145510e+01
   4.9880000e+00   1.6219041e+01
   4.9890000e+00   1.6294176e+01
   4.9900000e+00   1.6370866e+01
   4.9910000e+00   1.6449064e+01
   4.9920000e+00   1.6528721e+01
   4.9930000e+00   1.6609790e+01
   4.9940000e+00   1.6692222e+01
   4.9950000e+00   1.6775972e+01
   4.9960000e+00   1.6860993e+01
   4.9970000e+00   1.6947236e+01
   4.9980000e+00   1.7034658e+01
   4.9990000e+00   1.7123211e+01
   5.0000000e+00   1.7212850e+01
   5.0010000e+00   1.7303532e+01
   5.0020000e+00   1.7395212e+01
   5.0030000e+00   1.7487846e+01
   5.0040000e+00   1.7581391e+01
   5.0050000e+00   1.7675806e+01
   5.0060000e+00   1.7771048e+01
   5.0070000e+00   1.7867077e+01
   5.0080000e+00   1.7963853e+01
   5.0090000e+00   1.8061336e+01
   5.0100000e+00   1.8159486e+01
   5.0110000e+00   1.8258267e+01
   5.0120000e+00   1.8357640e+01
   5.0130000e+00   1.8457569e+01
   5.0140000e+00   1.8558018e+01
   5.0150000e+00   1.8658952e+01
   5.0160000e+00   1.8760336e+01
   5.0170000e+00   1.8862137e+01
   5.0180000e+00   1.8964321e+01
   5.0190000e+00   1.9066857e+01
   5.0200000e+00   1.9169712e+01
   5.0210000e+00   1.9272856e+01
   5.0220000e+00   1.9376259e+01
   5.0230000e+00   1.9479891e+01
   5.0240000e+00   1.9583724e+01
   5.0250000e+00   1.9687730e+01
   5.0260000e+00   1.9791880e+01
   5.0270000e+00   1.9896149e+01
   5.0280000e+00   2.0000510e+01
   5.0290000e+00   2.0104939e+01
   5.0300000e+00   2.0209409e+01
   5.0310000e+00   2.0313898e+01
   5.0320000e+00   2.0418382e+01
   5.0330000e+00   2.0522837e+01
   5.0340000e+00   2.0627241e+01
   5.0350000e+00   2.0731573e+01
   5.0360000e+00   2.0835811e+01
   5.0370000e+00   2.0939935e+01
   5.0380000e+00   2.1043925e+01
   5.0390000e+00   2.1147760e+01
   5.0400000e+00   2.1251423e+01
   5.0410000e+00   2.1354895e+01
   5.0420000e+00   2.1458157e+01
   5.0430000e+00   2.1561192e+01
   5.0440000e+00   2.1663983e+01
   5.0450000e+00   2.1766513e+01
   5.0460000e+00   2.1868766e+01
   5.0470000e+00   2.1970727e+01
   5.0480000e+00   2.2072381e+01
   5.0490000e+00   2.2173711e+01
   5.0500000e+00   2.2274705e+01
   5.0510000e+00   2.2375347e+01
   5.0520000e+00   2.2475625e+01
   5.0530000e+00   2.2575525e+01
   5.0540000e+00   2.2675033e+01
   5.0550000e+00   2.2774138e+01
   5.0560000e+00   2.2872828e+01
   5.0570000e+00   2.2971090e+01
   5.0580000e+00   2.3068913e+01
   5.0590000e+00   2.3166285e+01
   5.0600000e+00   2.3263196e+01
   5.0610000e+00   2.3359636e+01
   5.0620000e+00   2.3455594e+01
   5.0630000e+00   2.3551059e+01
   5.0640000e+00   2.3646023e+01
   5.0650000e+00   2.3740476e+01
   5.0660000e+00   2.3834408e+01
   5.0670000e+00   2.3927811e+01
   5.0680000e+00   2.4020677e+01
   5.0690000e+00   2.4112996e+01
   5.0700000e+00   2.4204760e+01
   5.0710000e+00   2.4295962e+01
   5.0720000e+00   2.4386594e+01
   5.0730000e+00   2.4476648e+01
   5.0740000e+00   2.4566117e+01
   5.0750000e+00   2.4654995e+01
   5.0760000e+00   2.4743273e+01
   5.0770000e+00   2.4830946e+01
   5.0780000e+00   2.4918007e+01
   5.0790000e+00   2.5004450e+01
   5.0800000e+00   2.5090268e+01
   5.0810000e+00   2.5175456e+01
   5.0820000e+00   2.5260007e+01
   5.0830000e+00   2.5343917e+01
   5.0840000e+00   2.5427180e+01
   5.0850000e+00   2.5509790e+01
   5.0860000e+00   2.5591742e+01
   5.0870000e+00   2.5673032e+01
   5.0880000e+00   2.5753654e+01
   5.0890000e+00   2.5833604e+01
   5.0900000e+00   2.5912877e+01
   5.0910000e+00   2.5991468e+01
   5.0920000e+00   2.6069375e+01
   5.0930000e+00   2.6146591e+01
   5.0940000e+00   2.6223113e+01
   5.0950000e+00   2.6298938e+01
   5.0960000e+00   2.6374061e+01
   5.0970000e+00   2.6448479e+01
   5.0980000e+00   2.6522188e+01
   5.0990000e+00   2.6595184e+01
   5.1000000e+00   2.6667464e+01
   5.1010000e+00   2.6739025e+01
   5.1020000e+00   2.6809863e+01
   5.1030000e+00   2.6879976e+01
   5.1040000e+00   2.6949360e+01
   5.1050000e+00   2.7018012e+01
   5.1060000e+00   2.7085930e+01
   5.1070000e+00   2.7153111e+01
   5.1080000e+00   2.7219551e+01
   5.1090000e+00   2.7285249e+01
   5.1100000e+00   2.7350202e+01
   5.1110000e+00   2.7414407e+01
   5.1120000e+00   2.7477863e+01
   5.1130000e+00   2.7540565e+01
   5.1140000e+00   2.7602514e+01
   5.1150000e+00   2.7663705e+01
   5.1160000e+00   2.7724137e+01
   5.1170000e+00   2.7783809e+01
   5.1180000e+00   2.7842717e+01
   5.1190000e+00   2.7900861e+01
   5.1200000e+00   2.7958237e+01
   5.1210000e+00   2.8014845e+01
   5.1220000e+00   2.8070682e+01
   5.1230000e+00   2.8125747e+01
   5.1240000e+00   2.8180039e+01
   5.1250000e+00   2.8233554e+01
   5.1260000e+00   2.8286293e+01
   5.1270000e+00   2.8338253e+01
   5.1280000e+00   2.8389433e+01
   5.1290000e+00   2.8439831e+01
   5.1300000e+00   2.8489446e+01
   5.1310000e+00   2.8538277e+01
   5.1320000e+00   2.8586323e+01
   5.1330000e+00   2.8633581e+01
   5.1340000e+00   2.8680052e+01
   5.1350000e+00   2.8725733e+01
   5.1360000e+00   2.8770624e+01
   5.1370000e+00   2.8814723e+01
   5.1380000e+00   2.8858029e+01
   5.1390000e+00   2.8900542e+01
   5.1400000e+00   2.8942260e+01
   5.1410000e+00   2.8983182e+01
   5.1420000e+00   2.9023307e+01
   5.1430000e+00   2.9062635e+01
   5.1440000e+00   2.9101165e+01
   5.1450000e+00   2.9138895e+01
   5.1460000e+00   2.9175825e+01
   5.1470000e+00   2.9211953e+01
   5.1480000e+00   2.9247280e+01
   5.1490000e+00   2.9281805e+01
   5.1500000e+00   2.9315526e+01
   5.1510000e+00   2.9348443e+01
   5.1520000e+00   2.9380556e+01
   5.1530000e+00   2.9411863e+01
   5.1540000e+00   2.9442364e+01
   5.1550000e+00   2.9472059e+01
   5.1560000e+00   2.9500946e+01
   5.1570000e+00   2.9529026e+01
   5.1580000e+00   2.9556298e+01
   5.1590000e+00   2.9582761e+01
   5.1600000e+00   2.9608414e+01
   5.1610000e+00   2.9633258e+01
   5.1620000e+00   2.9657291e+01
   5.1630000e+00   2.9680514e+01
   5.1640000e+00   2.9702925e+01
   5.1650000e+00   2.9724525e+01
   5.1660000e+00   2.9745314e+01
   5.1670000e+00   2.9765289e+01
   5.1680000e+00   2.9784453e+01
   5.1690000e+00   2.9802803e+01
   5.1700000e+00   2.9820340e+01
   5.1710000e+00   2.9837063e+01
   5.1720000e+00   2.9852972e+01
   5.1730000e+00   2.9868068e+01
   5.1740000e+00   2.9882348e+01
   5.1750000e+00   2.9895814e+01
   5.1760000e+00   2.9908466e+01
   5.1770000e+00   2.9920302e+01
   5.1780000e+00   2.9931322e+01
   5.1790000e+00   2.9941527e+01
   5.1800000e+00   2.9950917e+01
   5.1810000e+00   2.9959491e+01
   5.1820000e+00   2.9967248e+01
   5.1830000e+00   2.9974190e+01
   5.1840000e+00   2.9980315e+01
   5.1850000e+00   2.9985624e+01
   5.1860000e+00   2.9990116e+01
   5.1870000e+00   2.9993793e+01
   5.1880000e+00   2.9996652e+01
   5.1890000e+00   2.9998695e+01
   5.1900000e+00   2.9999921e+01
   5.1910000e+00   3.0000331e+01
   5.1920000e+00   2.9999924e+01
   5.1930000e+00   2.9998700e+01
   5.1940000e+00   2.9996660e+01
   5.1950000e+00   2.9993803e+01
   5.1960000e+00   2.9990129e+01
   5.1970000e+00   2.9985639e+01
   5.1980000e+00   2.9980333e+01
   5.1990000e+00   2.9974210e+01
   5.2000000e+00   2.9967271e+01
   5.2010000e+00   2.9959516e+01
   5.2020000e+00   2.9950945e+01
   5.2030000e+00   2.9941558e+01
   5.2040000e+00   2.9931355e+01
   5.2050000e+00   2.9920337e+01
   5.2060000e+00   2.9908504e+01
   5.2070000e+00   2.9895855e+01
   5.2080000e+00   2.9882392e+01
   5.2090000e+00   2.9868114e+01
   5.2100000e+00   2.9853021e+01
   5.2110000e+00   2.9837114e+01
   5.2120000e+00   2.9820393e+01
   5.2130000e+00   2.9802859e+01
   5.2140000e+00   2.9784511e+01
   5.2150000e+00   2.9765351e+01
   5.2160000e+00   2.9745377e+01
   5.2170000e+00   2.9724592e+01
   5.2180000e+00   2.9702994e+01
   5.2190000e+00   2.9680585e+01
   5.2200000e+00   2.9657365e+01
   5.2210000e+00   2.9633334e+01
   5.2220000e+00   2.9608493e+01
   5.2230000e+00   2.9582842e+01
   5.2240000e+00   2.9556382e+01
   5.2250000e+00   2.9529113e+01
   5.2260000e+00   2.9501035e+01
   5.2270000e+00   2.9472150e+01
   5.2280000e+00   2.9442458e+01
   5.2290000e+00   2.9411959e+01
   5.2300000e+00   2.9380655e+01
   5.2310000e+00   2.9348545e+01
   5.2320000e+00   2.9315630e+01
   5.2330000e+00   2.9281911e+01
   5.2340000e+00   2.9247389e+01
   5.2350000e+00   2.9212065e+01
   5.2360000e+00   2.9175939e+01
   5.2370000e+00   2.9139011e+01
   5.2380000e+00   2.9101284e+01
   5.2390000e+00   2.9062757e+01
   5.2400000e+00   2.9023431e+01
   5.2410000e+00   2.8983308e+01
   5.2420000e+00   2.8942389e+01
   5.2430000e+00   2.8900673e+01
   5.2440000e+00   2.8858163e+01
   5.2450000e+00   2.8814859e+01
   5.2460000e+00   2.8770762e+01
   5.2470000e+00   2.8725874e+01
   5.2480000e+00   2.8680196e+01
   5.2490000e+00   2.8633728e+01
   5.2500000e+00   2.8586472e+01
   5.2510000e+00   2.8538429e+01
   5.2520000e+00   2.8489600e+01
   5.2530000e+00   2.8439987e+01
   5.2540000e+00   2.8389591e+01
   5.2550000e+00   2.8338414e+01
   5.2560000e+00   2.8286456e+01
   5.2570000e+00   2.8233720e+01
   5.2580000e+00   2.8180207e+01
   5.2590000e+00   2.8125918e+01
   5.2600000e+00   2.8070855e+01
   5.2610000e+00   2.8015020e+01
   5.2620000e+00   2.7958415e+01
   5.2630000e+00   2.7901041e+01
   5.2640000e+00   2.7842900e+01
   5.2650000e+00   2.7783994e+01
   5.2660000e+00   2.7724325e+01
   5.2670000e+00   2.7663895e+01
   5.2680000e+00   2.7602706e+01
   5.2690000e+00   2.7540760e+01
   5.2700000e+00   2.7478060e+01
   5.2710000e+00   2.7414607e+01
   5.2720000e+00   2.7350404e+01
   5.2730000e+00   2.7285453e+01
   5.2740000e+00   2.7219758e+01
   5.2750000e+00   2.7153319e+01
   5.2760000e+00   2.7086141e+01
   5.2770000e+00   2.7018225e+01
   5.2780000e+00   2.6949575e+01
   5.2790000e+00   2.6880193e+01
   5.2800000e+00   2.6810083e+01
   5.2810000e+00   2.6739247e+01
   5.2820000e+00   2.6667688e+01
   5.2830000e+00   2.6595410e+01
   5.2840000e+00   2.6522417e+01
   5.2850000e+00   2.6448710e+01
   5.2860000e+00   2.6374295e+01
   5.2870000e+00   2.6299174e+01
   5.2880000e+00   2.6223351e+01
   5.2890000e+00   2.6146831e+01
   5.2900000e+00   2.6069617e+01
   5.2910000e+00   2.5991713e+01
   5.2920000e+00   2.5913123e+01
   5.2930000e+00   2.5833852e+01
   5.2940000e+00   2.5753904e+01
   5.2950000e+00   2.5673284e+01
   5.2960000e+00   2.5591997e+01
   5.2970000e+00   2.5510046e+01
   5.2980000e+00   2.5427438e+01
   5.2990000e+00   2.5344178e+01
   5.3000000e+00   2.5260270e+01
   5.3010000e+00   2.5175721e+01
   5.3020000e+00   2.5090535e+01
   5.3030000e+00   2.5004719e+01
   5.3040000e+00   2.4918278e+01
   5.3050000e+00   2.4831219e+01
   5.3060000e+00   2.4743548e+01
   5.3070000e+00   2.4655271e+01
   5.3080000e+00   2.4566396e+01
   5.3090000e+00   2.4476928e+01
   5.3100000e+00   2.4386876e+01
   5.3110000e+00   2.4296246e+01
   5.3120000e+00   2.4205046e+01
   5.3130000e+00   2.4113283e+01
   5.3140000e+00   2.4020966e+01
   5.3150000e+00   2.3928102e+01
   5.3160000e+00   2.3834701e+01
   5.3170000e+00   2.3740770e+01
   5.3180000e+00   2.3646319e+01
   5.3190000e+00   2.3551357e+01
   5.3200000e+00   2.3455893e+01
   5.3210000e+00   2.3359936e+01
   5.3220000e+00   2.3263498e+01
   5.3230000e+00   2.3166588e+01
   5.3240000e+00   2.3069217e+01
   5.3250000e+00   2.2971396e+01
   5.3260000e+00   2.2873135e+01
   5.3270000e+00   2.2774447e+01
   5.3280000e+00   2.2675343e+01
   5.3290000e+00   2.2575836e+01
   5.3300000e+00   2.2475937e+01
   5.3310000e+00   2.2375661e+01
   5.3320000e+00   2.2275020e+01
   5.3330000e+00   2.2174027e+01
   5.3340000e+00   2.2072698e+01
   5.3350000e+00   2.1971045e+01
   5.3360000e+00   2.1869085e+01
   5.3370000e+00   2.1766833e+01
   5.3380000e+00   2.1664303e+01
   5.3390000e+00   2.1561513e+01
   5.3400000e+00   2.1458479e+01
   5.3410000e+00   2.1355217e+01
   5.3420000e+00   2.1251747e+01
   5.3430000e+00   2.1148084e+01
   5.3440000e+00   2.1044249e+01
   5.3450000e+00   2.0940260e+01
   5.3460000e+00   2.0836136e+01
   5.3470000e+00   2.0731898e+01
   5.3480000e+00   2.0627567e+01
   5.3490000e+00   2.0523163e+01
   5.3500000e+00   2.0418708e+01
   5.3510000e+00   2.0314224e+01
   5.3520000e+00   2.0209736e+01
   5.3530000e+00   2.0105265e+01
   5.3540000e+00   2.0000836e+01
   5.3550000e+00   1.9896475e+01
   5.3560000e+00   1.9792205e+01
   5.3570000e+00   1.9688055e+01
   5.3580000e+00   1.9584049e+01
   5.3590000e+00   1.9480215e+01
   5.3600000e+00   1.9376582e+01
   5.3610000e+00   1.9273179e+01
   5.3620000e+00   1.9170034e+01
   5.3630000e+00   1.9067177e+01
   5.3640000e+00   1.8964641e+01
   5.3650000e+00   1.8862455e+01
   5.3660000e+00   1.8760653e+01
   5.3670000e+00   1.8659268e+01
   5.3680000e+00   1.8558333e+01
   5.3690000e+00   1.8457882e+01
   5.3700000e+00   1.8357951e+01
   5.3710000e+00   1.8258576e+01
   5.3720000e+00   1.8159794e+01
   5.3730000e+00   1.8061641e+01
   5.3740000e+00   1.7964156e+01
   5.3750000e+00   1.7867378e+01
   5.3760000e+00   1.7771347e+01
   5.3770000e+00   1.7676102e+01
   5.3780000e+00   1.7581684e+01
   5.3790000e+00   1.7488136e+01
   5.3800000e+00   1.7395499e+01
   5.3810000e+00   1.7303817e+01
   5.3820000e+00   1.7213132e+01
   5.3830000e+00   1.7123489e+01
   5.3840000e+00   1.7034932e+01
   5.3850000e+00   1.6947507e+01
   5.3860000e+00   1.6861260e+01
   5.3870000e+00   1.6776236e+01
   5.3880000e+00   1.6692482e+01
   5.3890000e+00   1.6610045e+01
   5.3900000e+00   1.6528972e+01
   5.3910000e+00   1.6449310e+01
   5.3920000e+00   1.6371108e+01
   5.3930000e+00   1.6294413e+01
   5.3940000e+00   1.6219274e+01
   5.3950000e+00   1.6145737e+01
   5.3960000e+00   1.6073851e+01
   5.3970000e+00   1.6003664e+01
   5.3980000e+00   1.5935224e+01
   5.3990000e+00   1.5868577e+01
   5.4000000e+00   1.5803771e+01
   5.4010000e+00   1.5740853e+01
   5.4020000e+00   1.5679868e+01
   5.4030000e+00   1.5620862e+01
   5.4040000e+00   1.5563879e+01
   5.4050000e+00   1.5508963e+01
   5.4060000e+00   1.5456158e+01
   5.4070000e+00   1.5405504e+01
   5.4080000e+00   1.5357044e+01
   5.4090000e+00   1.5310817e+01
   5.4100000e+00   1.5266860e+01
   5.4110000e+00   1.5225211e+01
   5.4120000e+00   1.5185906e+01
   5.4130000e+00   1.5148977e+01
   5.4140000e+00   1.5114458e+01
   5.4150000e+00   1.5082378e+01
   5.4160000e+00   1.5052767e+01
   5.4170000e+00   1.5025650e+01
   5.4180000e+00   1.5001052e+01
   5.4190000e+00   1.4978995e+01
   5.4200000e+00   1.4959500e+01
   5.4210000e+00   1.4942585e+01
   5.4220000e+00   1.4928265e+01
   5.4230000e+00   1.4916554e+01
   5.4240000e+00   1.4907462e+01
   5.4250000e+00   1.4900998e+01
   5.4260000e+00   1.4897169e+01
   5.4270000e+00   1.4895977e+01
   5.4280000e+00   1.4897424e+01
   5.4290000e+00   1.4901508e+01
   5.4300000e+00   1.4908227e+01
   5.4310000e+00   1.4917572e+01
   5.4320000e+00   1.4929537e+01
   5.4330000e+00   1.4944108e+01
   5.4340000e+00   1.4961274e+01
   5.4350000e+00   1.4981017e+01
   5.4360000e+00   1.5003321e+01
   5.4370000e+00   1.5028163e+01
   5.4380000e+00   1.5055523e+01
   5.4390000e+00   1.5085374e+01
   5.4400000e+00   1.5117691e+01
   5.4410000e+00   1.5152445e+01
   5.4420000e+00   1.5189605e+01
   5.4430000e+00   1.5229138e+01
   5.4440000e+00   1.5271012e+01
   5.4450000e+00   1.5315190e+01
   5.4460000e+00   1.5361635e+01
   5.4470000e+00   1.5410309e+01
   5.4480000e+00   1.5461172e+01
   5.4490000e+00   1.5514184e+01
   5.4500000e+00   1.5569301e+01
   5.4510000e+00   1.5626482e+01
   5.4520000e+00   1.5685682e+01
   5.4530000e+00   1.5746856e+01
   5.4540000e+00   1.5809959e+01
   5.4550000e+00   1.5874945e+01
   5.4560000e+00   1.5941767e+01
   5.4570000e+00   1.6010378e+01
   5.4580000e+00   1.6080732e+01
   5.4590000e+00   1.6152779e+01
   5.4600000e+00   1.6226473e+01
   5.4610000e+00   1.6301765e+01
   5.4620000e+00   1.6378608e+01
   5.4630000e+00   1.6456954e+01
   5.4640000e+00   1.6536754e+01
   5.4650000e+00   1.6617961e+01
   5.4660000e+00   1.6700527e+01
   5.4670000e+00   1.6784406e+01
   5.4680000e+00   1.6869550e+01
   5.4690000e+00   1.6955914e+01
   5.4700000e+00   1.7043450e+01
   5.4710000e+00   1.7132114e+01
   5.4720000e+00   1.7221859e+01
   5.4730000e+00   1.7312643e+01
   5.4740000e+00   1.7404420e+01
   5.4750000e+00   1.7497147e+01
   5.4760000e+00   1.7590781e+01
   5.4770000e+00   1.7685280e+01
   5.4780000e+00   1.7780603e+01
   5.4790000e+00   1.7876708e+01
   5.4800000e+00   1.7973556e+01
   5.4810000e+00   1.8071107e+01
   5.4820000e+00   1.8169323e+01
   5.4830000e+00   1.8268164e+01
   5.4840000e+00   1.8367594e+01
   5.4850000e+00   1.8467577e+01
   5.4860000e+00   1.8568076e+01
   5.4870000e+00   1.8669056e+01
   5.4880000e+00   1.8770484e+01
   5.4890000e+00   1.8872324e+01
   5.4900000e+00   1.8974545e+01
   5.4910000e+00   1.9077114e+01
   5.4920000e+00   1.9179999e+01
   5.4930000e+00   1.9283171e+01
   5.4940000e+00   1.9386598e+01
   5.4950000e+00   1.9490251e+01
   5.4960000e+00   1.9594103e+01
   5.4970000e+00   1.9698124e+01
   5.4980000e+00   1.9802287e+01
   5.4990000e+00   1.9906567e+01
   5.5000000e+00   2.0010936e+01
   5.5010000e+00   2.0115370e+01
   5.5020000e+00   2.0219843e+01
   5.5030000e+00   2.0324332e+01
   5.5040000e+00   2.0428814e+01
   5.5050000e+00   2.0533265e+01
   5.5060000e+00   2.0637663e+01
   5.5070000e+00   2.0741986e+01
   5.5080000e+00   2.0846214e+01
   5.5090000e+00   2.0950325e+01
   5.5100000e+00   2.1054301e+01
   5.5110000e+00   2.1158120e+01
   5.5120000e+00   2.1261765e+01
   5.5130000e+00   2.1365216e+01
   5.5140000e+00   2.1468456e+01
   5.5150000e+00   2.1571467e+01
   5.5160000e+00   2.1674233e+01
   5.5170000e+00   2.1776736e+01
   5.5180000e+00   2.1878961e+01
   5.5190000e+00   2.1980892e+01
   5.5200000e+00   2.2082514e+01
   5.5210000e+00   2.2183812e+01
   5.5220000e+00   2.2284771e+01
   5.5230000e+00   2.2385377e+01
   5.5240000e+00   2.2485618e+01
   5.5250000e+00   2.2585479e+01
   5.5260000e+00   2.2684948e+01
   5.5270000e+00   2.2784012e+01
   5.5280000e+00   2.2882659e+01
   5.5290000e+00   2.2980878e+01
   5.5300000e+00   2.3078656e+01
   5.5310000e+00   2.3175983e+01
   5.5320000e+00   2.3272848e+01
   5.5330000e+00   2.3369240e+01
   5.5340000e+00   2.3465149e+01
   5.5350000e+00   2.3560565e+01
   5.5360000e+00   2.3655478e+01
   5.5370000e+00   2.3749879e+01
   5.5380000e+00   2.3843759e+01
   5.5390000e+00   2.3937109e+01
   5.5400000e+00   2.4029920e+01
   5.5410000e+00   2.4122184e+01
   5.5420000e+00   2.4213893e+01
   5.5430000e+00   2.4305038e+01
   5.5440000e+00   2.4395613e+01
   5.5450000e+00   2.4485609e+01
   5.5460000e+00   2.4575019e+01
   5.5470000e+00   2.4663837e+01
   5.5480000e+00   2.4752056e+01
   5.5490000e+00   2.4839668e+01
   5.5500000e+00   2.4926667e+01
   5.5510000e+00   2.5013048e+01
   5.5520000e+00   2.5098803e+01
   5.5530000e+00   2.5183928e+01
   5.5540000e+00   2.5268415e+01
   5.5550000e+00   2.5352261e+01
   5.5560000e+00   2.5435458e+01
   5.5570000e+00   2.5518003e+01
   5.5580000e+00   2.5599889e+01
   5.5590000e+00   2.5681112e+01
   5.5600000e+00   2.5761668e+01
   5.5610000e+00   2.5841550e+01
   5.5620000e+00   2.5920755e+01
   5.5630000e+00   2.5999279e+01
   5.5640000e+00   2.6077116e+01
   5.5650000e+00   2.6154264e+01
   5.5660000e+00   2.6230717e+01
   5.5670000e+00   2.6306471e+01
   5.5680000e+00   2.6381524e+01
   5.5690000e+00   2.6455871e+01
   5.5700000e+00   2.6529509e+01
   5.5710000e+00   2.6602434e+01
   5.5720000e+00   2.6674642e+01
   5.5730000e+00   2.6746131e+01
   5.5740000e+00   2.6816897e+01
   5.5750000e+00   2.6886937e+01
   5.5760000e+00   2.6956248e+01
   5.5770000e+00   2.7024827e+01
   5.5780000e+00   2.7092672e+01
   5.5790000e+00   2.7159779e+01
   5.5800000e+00   2.7226145e+01
   5.5810000e+00   2.7291769e+01
   5.5820000e+00   2.7356647e+01
   5.5830000e+00   2.7420778e+01
   5.5840000e+00   2.7484158e+01
   5.5850000e+00   2.7546785e+01
   5.5860000e+00   2.7608658e+01
   5.5870000e+00   2.7669774e+01
   5.5880000e+00   2.7730130e+01
   5.5890000e+00   2.7789726e+01
   5.5900000e+00   2.7848558e+01
   5.5910000e+00   2.7906625e+01
   5.5920000e+00   2.7963924e+01
   5.5930000e+00   2.8020455e+01
   5.5940000e+00   2.8076216e+01
   5.5950000e+00   2.8131204e+01
   5.5960000e+00   2.8185417e+01
   5.5970000e+00   2.8238856e+01
   5.5980000e+00   2.8291516e+01
   5.5990000e+00   2.8343399e+01
   5.6000000e+00   2.8394500e+01
   5.6010000e+00   2.8444821e+01
   5.6020000e+00   2.8494358e+01
   5.6030000e+00   2.8543110e+01
   5.6040000e+00   2.8591077e+01
   5.6050000e+00   2.8638257e+01
   5.6060000e+00   2.8684649e+01
   5.6070000e+00   2.8730251e+01
   5.6080000e+00   2.8775063e+01
   5.6090000e+00   2.8819083e+01
   5.6100000e+00   2.8862310e+01
   5.6110000e+00   2.8904743e+01
   5.6120000e+00   2.8946382e+01
   5.6130000e+00   2.8987225e+01
   5.6140000e+00   2.9027270e+01
   5.6150000e+00   2.9066519e+01
   5.6160000e+00   2.9104968e+01
   5.6170000e+00   2.9142618e+01
   5.6180000e+00   2.9179468e+01
   5.6190000e+00   2.9215517e+01
   5.6200000e+00   2.9250764e+01
   5.6210000e+00   2.9285208e+01
   5.6220000e+00   2.9318849e+01
   5.6230000e+00   2.9351686e+01
   5.6240000e+00   2.9383718e+01
   5.6250000e+00   2.9414945e+01
   5.6260000e+00   2.9445366e+01
   5.6270000e+00   2.9474980e+01
   5.6280000e+00   2.9503787e+01
   5.6290000e+00   2.9531786e+01
   5.6300000e+00   2.9558977e+01
   5.6310000e+00   2.9585359e+01
   5.6320000e+00   2.9610931e+01
   5.6330000e+00   2.9635694e+01
   5.6340000e+00   2.9659646e+01
   5.6350000e+00   2.9682788e+01
   5.6360000e+00   2.9705119e+01
   5.6370000e+00   2.9726638e+01
   5.6380000e+00   2.9747345e+01
   5.6390000e+00   2.9767240e+01
   5.6400000e+00   2.9786322e+01
   5.6410000e+00   2.9804591e+01
   5.6420000e+00   2.9822046e+01
   5.6430000e+00   2.9838688e+01
   5.6440000e+00   2.9854516e+01
   5.6450000e+00   2.9869530e+01
   5.6460000e+00   2.9883730e+01
   5.6470000e+00   2.9897114e+01
   5.6480000e+00   2.9909684e+01
   5.6490000e+00   2.9921439e+01
   5.6500000e+00   2.9932378e+01
   5.6510000e+00   2.9942502e+01
   5.6520000e+00   2.9951810e+01
   5.6530000e+00   2.9960302e+01
   5.6540000e+00   2.9967978e+01
   5.6550000e+00   2.9974838e+01
   5.6560000e+00   2.9980882e+01
   5.6570000e+00   2.9986109e+01
   5.6580000e+00   2.9990520e+01
   5.6590000e+00   2.9994115e+01
   5.6600000e+00   2.9996893e+01
   5.6610000e+00   2.9998854e+01
   5.6620000e+00   2.9999999e+01
   5.6630000e+00   3.0000327e+01
   5.6640000e+00   2.9999838e+01
   5.6650000e+00   2.9998533e+01
   5.6660000e+00   2.9996411e+01
   5.6670000e+00   2.9993473e+01
   5.6680000e+00   2.9989718e+01
   5.6690000e+00   2.9985146e+01
   5.6700000e+00   2.9979758e+01
   5.6710000e+00   2.9973554e+01
   5.6720000e+00   2.9966533e+01
   5.6730000e+00   2.9958697e+01
   5.6740000e+00   2.9950044e+01
   5.6750000e+00   2.9940576e+01
   5.6760000e+00   2.9930292e+01
   5.6770000e+00   2.9919192e+01
   5.6780000e+00   2.9907277e+01
   5.6790000e+00   2.9894547e+01
   5.6800000e+00   2.9881003e+01
   5.6810000e+00   2.9866643e+01
   5.6820000e+00   2.9851469e+01
   5.6830000e+00   2.9835481e+01
   5.6840000e+00   2.9818679e+01
   5.6850000e+00   2.9801063e+01
   5.6860000e+00   2.9782634e+01
   5.6870000e+00   2.9763393e+01
   5.6880000e+00   2.9743338e+01
   5.6890000e+00   2.9722471e+01
   5.6900000e+00   2.9700793e+01
   5.6910000e+00   2.9678303e+01
   5.6920000e+00   2.9655002e+01
   5.6930000e+00   2.9630890e+01
   5.6940000e+00   2.9605968e+01
   5.6950000e+00   2.9580236e+01
   5.6960000e+00   2.9553695e+01
   5.6970000e+00   2.9526345e+01
   5.6980000e+00   2.9498187e+01
   5.6990000e+00   2.9469222e+01
   5.7000000e+00   2.9439449e+01
   5.7010000e+00   2.9408870e+01
   5.7020000e+00   2.9377485e+01
   5.7030000e+00   2.9345294e+01
   5.7040000e+00   2.9312299e+01
   5.7050000e+00   2.9278500e+01
   5.7060000e+00   2.9243898e+01
   5.7070000e+00   2.9208493e+01
   5.7080000e+00   2.9172287e+01
   5.7090000e+00   2.9135280e+01
   5.7100000e+00   2.9097472e+01
   5.7110000e+00   2.9058866e+01
   5.7120000e+00   2.9019461e+01
   5.7130000e+00   2.8979258e+01
   5.7140000e+00   2.8938259e+01
   5.7150000e+00   2.8896464e+01
   5.7160000e+00   2.8853874e+01
   5.7170000e+00   2.8810491e+01
   5.7180000e+00   2.8766316e+01
   5.7190000e+00   2.8721348e+01
   5.7200000e+00   2.8675591e+01
   5.7210000e+00   2.8629044e+01
   5.7220000e+00   2.8581709e+01
   5.7230000e+00   2.8533588e+01
   5.7240000e+00   2.8484681e+01
   5.7250000e+00   2.8434990e+01
   5.7260000e+00   2.8384516e+01
   5.7270000e+00   2.8333260e+01
   5.7280000e+00   2.8281225e+01
   5.7290000e+00   2.8228411e+01
   5.7300000e+00   2.8174820e+01
   5.7310000e+00   2.8120454e+01
   5.7320000e+00   2.8065314e+01
   5.7330000e+00   2.8009403e+01
   5.7340000e+00   2.7952720e+01
   5.7350000e+00   2.7895270e+01
   5.7360000e+00   2.7837052e+01
   5.7370000e+00   2.7778070e+01
   5.7380000e+00   2.7718325e+01
   5.7390000e+00   2.7657819e+01
   5.7400000e+00   2.7596554e+01
   5.7410000e+00   2.7534533e+01
   5.7420000e+00   2.7471757e+01
   5.7430000e+00   2.7408229e+01
   5.7440000e+00   2.7343952e+01
   5.7450000e+00   2.7278926e+01
   5.7460000e+00   2.7213157e+01
   5.7470000e+00   2.7146644e+01
   5.7480000e+00   2.7079392e+01
   5.7490000e+00   2.7011403e+01
   5.7500000e+00   2.6942680e+01
   5.7510000e+00   2.6873225e+01
   5.7520000e+00   2.6803042e+01
   5.7530000e+00   2.6732134e+01
   5.7540000e+00   2.6660503e+01
   5.7550000e+00   2.6588154e+01
   5.7560000e+00   2.6515088e+01
   5.7570000e+00   2.6441311e+01
   5.7580000e+00   2.6366825e+01
   5.7590000e+00   2.6291634e+01
   5.7600000e+00   2.6215741e+01
   5.7610000e+00   2.6139152e+01
   5.7620000e+00   2.6061868e+01
   5.7630000e+00   2.5983896e+01
   5.7640000e+00   2.5905238e+01
   5.7650000e+00   2.5825899e+01
   5.7660000e+00   2.5745884e+01
   5.7670000e+00   2.5665197e+01
   5.7680000e+00   2.5583843e+01
   5.7690000e+00   2.5501827e+01
   5.7700000e+00   2.5419154e+01
   5.7710000e+00   2.5335828e+01
   5.7720000e+00   2.5251856e+01
   5.7730000e+00   2.5167243e+01
   5.7740000e+00   2.5081994e+01
   5.7750000e+00   2.4996115e+01
   5.7760000e+00   2.4909612e+01
   5.7770000e+00   2.4822492e+01
   5.7780000e+00   2.4734760e+01
   5.7790000e+00   2.4646423e+01
   5.7800000e+00   2.4557488e+01
   5.7810000e+00   2.4467962e+01
   5.7820000e+00   2.4377852e+01
   5.7830000e+00   2.4287164e+01
   5.7840000e+00   2.4195908e+01
   5.7850000e+00   2.4104089e+01
   5.7860000e+00   2.4011717e+01
   5.7870000e+00   2.3918799e+01
   5.7880000e+00   2.3825345e+01
   5.7890000e+00   2.3731361e+01
   5.7900000e+00   2.3636859e+01
   5.7910000e+00   2.3541846e+01
   5.7920000e+00   2.3446332e+01
   5.7930000e+00   2.3350328e+01
   5.7940000e+00   2.3253842e+01
   5.7950000e+00   2.3156886e+01
   5.7960000e+00   2.3059469e+01
   5.7970000e+00   2.2961603e+01
   5.7980000e+00   2.2863299e+01
   5.7990000e+00   2.2764569e+01
   5.8000000e+00   2.2665425e+01
   5.8010000e+00   2.2565878e+01
   5.8020000e+00   2.2465941e+01
   5.8030000e+00   2.2365627e+01
   5.8040000e+00   2.2264950e+01
   5.8050000e+00   2.2163924e+01
   5.8060000e+00   2.2062561e+01
   5.8070000e+00   2.1960877e+01
   5.8080000e+00   2.1858887e+01
   5.8090000e+00   2.1756606e+01
   5.8100000e+00   2.1654050e+01
   5.8110000e+00   2.1551235e+01
   5.8120000e+00   2.1448177e+01
   5.8130000e+00   2.1344894e+01
   5.8140000e+00   2.1241403e+01
   5.8150000e+00   2.1137723e+01
   5.8160000e+00   2.1033871e+01
   5.8170000e+00   2.0929868e+01
   5.8180000e+00   2.0825732e+01
   5.8190000e+00   2.0721484e+01
   5.8200000e+00   2.0617144e+01
   5.8210000e+00   2.0512734e+01
   5.8220000e+00   2.0408275e+01
   5.8230000e+00   2.0303790e+01
   5.8240000e+00   2.0199302e+01
   5.8250000e+00   2.0094835e+01
   5.8260000e+00   1.9990412e+01
   5.8270000e+00   1.9886058e+01
   5.8280000e+00   1.9781799e+01
   5.8290000e+00   1.9677662e+01
   5.8300000e+00   1.9573672e+01
   5.8310000e+00   1.9469857e+01
   5.8320000e+00   1.9366246e+01
   5.8330000e+00   1.9262867e+01
   5.8340000e+00   1.9159749e+01
   5.8350000e+00   1.9056923e+01
   5.8360000e+00   1.8954420e+01
   5.8370000e+00   1.8852272e+01
   5.8380000e+00   1.8750510e+01
   5.8390000e+00   1.8649168e+01
   5.8400000e+00   1.8548279e+01
   5.8410000e+00   1.8447879e+01
   5.8420000e+00   1.8348002e+01
   5.8430000e+00   1.8248685e+01
   5.8440000e+00   1.8149963e+01
   5.8450000e+00   1.8051876e+01
   5.8460000e+00   1.7954460e+01
   5.8470000e+00   1.7857755e+01
   5.8480000e+00   1.7761800e+01
   5.8490000e+00   1.7666636e+01
   5.8500000e+00   1.7572303e+01
   5.8510000e+00   1.7478844e+01
   5.8520000e+00   1.7386300e+01
   5.8530000e+00   1.7294715e+01
   5.8540000e+00   1.7204133e+01
   5.8550000e+00   1.7114596e+01
   5.8560000e+00   1.7026151e+01
   5.8570000e+00   1.6938841e+01
   5.8580000e+00   1.6852714e+01
   5.8590000e+00   1.6767815e+01
   5.8600000e+00   1.6684190e+01
   5.8610000e+00   1.6601887e+01
   5.8620000e+00   1.6520953e+01
   5.8630000e+00   1.6441435e+01
   5.8640000e+00   1.6363381e+01
   5.8650000e+00   1.6286839e+01
   5.8660000e+00   1.6211857e+01
   5.8670000e+00   1.6138483e+01
   5.8680000e+00   1.6066765e+01
   5.8690000e+00   1.5996751e+01
   5.8700000e+00   1.5928487e+01
   5.8710000e+00   1.5862022e+01
   5.8720000e+00   1.5797403e+01
   5.8730000e+00   1.5734676e+01
   5.8740000e+00   1.5673886e+01
   5.8750000e+00   1.5615080e+01
   5.8760000e+00   1.5558301e+01
   5.8770000e+00   1.5503594e+01
   5.8780000e+00   1.5451002e+01
   5.8790000e+00   1.5400566e+01
   5.8800000e+00   1.5352327e+01
   5.8810000e+00   1.5306324e+01
   5.8820000e+00   1.5262597e+01
   5.8830000e+00   1.5221180e+01
   5.8840000e+00   1.5182111e+01
   5.8850000e+00   1.5145421e+01
   5.8860000e+00   1.5111145e+01
   5.8870000e+00   1.5079310e+01
   5.8880000e+00   1.5049946e+01
   5.8890000e+00   1.5023080e+01
   5.8900000e+00   1.4998735e+01
   5.8910000e+00   1.4976933e+01
   5.8920000e+00   1.4957695e+01
   5.8930000e+00   1.4941038e+01
   5.8940000e+00   1.4926978e+01
   5.8950000e+00   1.4915528e+01
   5.8960000e+00   1.4906698e+01
   5.8970000e+00   1.4900497e+01
   5.8980000e+00   1.4896931e+01
   5.8990000e+00   1.4896003e+01
   5.9000000e+00   1.4897713e+01
   5.9010000e+00   1.4902061e+01
   5.9020000e+00   1.4909042e+01
   5.9030000e+00   1.4918649e+01
   5.9040000e+00   1.4930875e+01
   5.9050000e+00   1.4945706e+01
   5.9060000e+00   1.4963130e+01
   5.9070000e+00   1.4983130e+01
   5.9080000e+00   1.5005688e+01
   5.9090000e+00   1.5030783e+01
   5.9100000e+00   1.5058392e+01
   5.9110000e+00   1.5088491e+01
   5.9120000e+00   1.5121053e+01
   5.9130000e+00   1.5156048e+01
   5.9140000e+00   1.5193446e+01
   5.9150000e+00   1.5233215e+01
   5.9160000e+00   1.5275320e+01
   5.9170000e+00   1.5319727e+01
   5.9180000e+00   1.5366396e+01
   5.9190000e+00   1.5415291e+01
   5.9200000e+00   1.5466370e+01
   5.9210000e+00   1.5519594e+01
   5.9220000e+00   1.5574919e+01
   5.9230000e+00   1.5632304e+01
   5.9240000e+00   1.5691702e+01
   5.9250000e+00   1.5753071e+01
   5.9260000e+00   1.5816364e+01
   5.9270000e+00   1.5881536e+01
   5.9280000e+00   1.5948539e+01
   5.9290000e+00   1.6017326e+01
   5.9300000e+00   1.6087851e+01
   5.9310000e+00   1.6160065e+01
   5.9320000e+00   1.6233920e+01
   5.9330000e+00   1.6309370e+01
   5.9340000e+00   1.6386365e+01
   5.9350000e+00   1.6464858e+01
   5.9360000e+00   1.6544800e+01
   5.9370000e+00   1.6626145e+01
   5.9380000e+00   1.6708845e+01
   5.9390000e+00   1.6792852e+01
   5.9400000e+00   1.6878121e+01
   5.9410000e+00   1.6964603e+01
   5.9420000e+00   1.7052254e+01
   5.9430000e+00   1.7141028e+01
   5.9440000e+00   1.7230879e+01
   5.9450000e+00   1.7321763e+01
   5.9460000e+00   1.7413637e+01
   5.9470000e+00   1.7506457e+01
   5.9480000e+00   1.7600179e+01
   5.9490000e+00   1.7694762e+01
   5.9500000e+00   1.7790165e+01
   5.9510000e+00   1.7886347e+01
   5.9520000e+00   1.7983267e+01
   5.9530000e+00   1.8080886e+01
   5.9540000e+00   1.8179165e+01
   5.9550000e+00   1.8278067e+01
   5.9560000e+00   1.8377554e+01
   5.9570000e+00   1.8477590e+01
   5.9580000e+00   1.8578139e+01
   5.9590000e+00   1.8679165e+01
   5.9600000e+00   1.8780635e+01
   5.9610000e+00   1.8882515e+01
   5.9620000e+00   1.8984772e+01
   5.9630000e+00   1.9087374e+01
   5.9640000e+00   1.9190289e+01
   5.9650000e+00   1.9293488e+01
   5.9660000e+00   1.9396939e+01
   5.9670000e+00   1.9500613e+01
   5.9680000e+00   1.9604483e+01
   5.9690000e+00   1.9708519e+01
   5.9700000e+00   1.9812696e+01
   5.9710000e+00   1.9916985e+01
   5.9720000e+00   2.0021362e+01
   5.9730000e+00   2.0125801e+01
   5.9740000e+00   2.0230277e+01
   5.9750000e+00   2.0334766e+01
   5.9760000e+00   2.0439246e+01
   5.9770000e+00   2.0543692e+01
   5.9780000e+00   2.0648084e+01
   5.9790000e+00   2.0752399e+01
   5.9800000e+00   2.0856616e+01
   5.9810000e+00   2.0960715e+01
   5.9820000e+00   2.1064675e+01
   5.9830000e+00   2.1168478e+01
   5.9840000e+00   2.1272104e+01
   5.9850000e+00   2.1375535e+01
   5.9860000e+00   2.1478753e+01
   5.9870000e+00   2.1581741e+01
   5.9880000e+00   2.1684481e+01
   5.9890000e+00   2.1786957e+01
   5.9900000e+00   2.1889154e+01
   5.9910000e+00   2.1991054e+01
   5.9920000e+00   2.2092644e+01
   5.9930000e+00   2.2193909e+01
   5.9940000e+00   2.2294833e+01
   5.9950000e+00   2.2395404e+01
   5.9960000e+00   2.2495607e+01
   5.9970000e+00   2.2595430e+01
   5.9980000e+00   2.2694859e+01
   5.9990000e+00   2.2793882e+01
   6.0000000e+00   2.2892487e+01
   6.0010000e+00   2.2990662e+01
   6.0020000e+00   2.3088396e+01
   6.0030000e+00   2.3185677e+01
   6.0040000e+00   2.3282495e+01
   6.0050000e+00   2.3378839e+01
   6.0060000e+00   2.3474699e+01
   6.0070000e+00   2.3570065e+01
   6.0080000e+00   2.3664928e+01
   6.0090000e+00   2.3759278e+01
   6.0100000e+00   2.3853105e+01
   6.0110000e+00   2.3946401e+01
   6.0120000e+00   2.4039158e+01
   6.0130000e+00   2.4131367e+01
   6.0140000e+00   2.4223020e+01
   6.0150000e+00   2.4314108e+01
   6.0160000e+00   2.4404626e+01
   6.0170000e+00   2.4494564e+01
   6.0180000e+00   2.4583915e+01
   6.0190000e+00   2.4672674e+01
   6.0200000e+00   2.4760832e+01
   6.0210000e+00   2.4848383e+01
   6.0220000e+00   2.4935321e+01
   6.0230000e+00   2.5021639e+01
   6.0240000e+00   2.5107332e+01
   6.0250000e+00   2.5192393e+01
   6.0260000e+00   2.5276817e+01
   6.0270000e+00   2.5360598e+01
   6.0280000e+00   2.5443730e+01
   6.0290000e+00   2.5526209e+01
   6.0300000e+00   2.5608030e+01
   6.0310000e+00   2.5689187e+01
   6.0320000e+00   2.5769675e+01
   6.0330000e+00   2.5849490e+01
   6.0340000e+00   2.5928627e+01
   6.0350000e+00   2.6007082e+01
   6.0360000e+00   2.6084851e+01
   6.0370000e+00   2.6161929e+01
   6.0380000e+00   2.6238313e+01
   6.0390000e+00   2.6313998e+01
   6.0400000e+00   2.6388980e+01
   6.0410000e+00   2.6463257e+01
   6.0420000e+00   2.6536823e+01
   6.0430000e+00   2.6609677e+01
   6.0440000e+00   2.6681813e+01
   6.0450000e+00   2.6753230e+01
   6.0460000e+00   2.6823924e+01
   6.0470000e+00   2.6893891e+01
   6.0480000e+00   2.6963129e+01
   6.0490000e+00   2.7031635e+01
   6.0500000e+00   2.7099406e+01
   6.0510000e+00   2.7166439e+01
   6.0520000e+00   2.7232732e+01
   6.0530000e+00   2.7298281e+01
   6.0540000e+00   2.7363085e+01
   6.0550000e+00   2.7427140e+01
   6.0560000e+00   2.7490446e+01
   6.0570000e+00   2.7552998e+01
   6.0580000e+00   2.7614795e+01
   6.0590000e+00   2.7675835e+01
   6.0600000e+00   2.7736116e+01
   6.0610000e+00   2.7795635e+01
   6.0620000e+00   2.7854391e+01
   6.0630000e+00   2.7912381e+01
   6.0640000e+00   2.7969604e+01
   6.0650000e+00   2.8026058e+01
   6.0660000e+00   2.8081741e+01
   6.0670000e+00   2.8136652e+01
   6.0680000e+00   2.8190789e+01
   6.0690000e+00   2.8244149e+01
   6.0700000e+00   2.8296732e+01
   6.0710000e+00   2.8348537e+01
   6.0720000e+00   2.8399560e+01
   6.0730000e+00   2.8449803e+01
   6.0740000e+00   2.8499261e+01
   6.0750000e+00   2.8547936e+01
   6.0760000e+00   2.8595824e+01
   6.0770000e+00   2.8642925e+01
   6.0780000e+00   2.8689238e+01
   6.0790000e+00   2.8734762e+01
   6.0800000e+00   2.8779494e+01
   6.0810000e+00   2.8823435e+01
   6.0820000e+00   2.8866583e+01
   6.0830000e+00   2.8908937e+01
   6.0840000e+00   2.8950496e+01
   6.0850000e+00   2.8991259e+01
   6.0860000e+00   2.9031226e+01
   6.0870000e+00   2.9070394e+01
   6.0880000e+00   2.9108764e+01
   6.0890000e+00   2.9146334e+01
   6.0900000e+00   2.9183104e+01
   6.0910000e+00   2.9219073e+01
   6.0920000e+00   2.9254240e+01
   6.0930000e+00   2.9288604e+01
   6.0940000e+00   2.9322164e+01
   6.0950000e+00   2.9354921e+01
   6.0960000e+00   2.9386873e+01
   6.0970000e+00   2.9418019e+01
   6.0980000e+00   2.9448359e+01
   6.0990000e+00   2.9477893e+01
   6.1000000e+00   2.9506619e+01
   6.1010000e+00   2.9534537e+01
   6.1020000e+00   2.9561647e+01
   6.1030000e+00   2.9587949e+01
   6.1040000e+00   2.9613440e+01
   6.1050000e+00   2.9638122e+01
   6.1060000e+00   2.9661994e+01
   6.1070000e+00   2.9685055e+01
   6.1080000e+00   2.9707304e+01
   6.1090000e+00   2.9728742e+01
   6.1100000e+00   2.9749368e+01
   6.1110000e+00   2.9769182e+01
   6.1120000e+00   2.9788183e+01
   6.1130000e+00   2.9806370e+01
   6.1140000e+00   2.9823745e+01
   6.1150000e+00   2.9840306e+01
   6.1160000e+00   2.9856052e+01
   6.1170000e+00   2.9870985e+01
   6.1180000e+00   2.9885103e+01
   6.1190000e+00   2.9898406e+01
   6.1200000e+00   2.9910895e+01
   6.1210000e+00   2.9922568e+01
   6.1220000e+00   2.9933426e+01
   6.1230000e+00   2.9943468e+01
   6.1240000e+00   2.9952694e+01
   6.1250000e+00   2.9961105e+01
   6.1260000e+00   2.9968700e+01
   6.1270000e+00   2.9975478e+01
   6.1280000e+00   2.9981440e+01
   6.1290000e+00   2.9986586e+01
   6.1300000e+00   2.9990916e+01
   6.1310000e+00   2.9994429e+01
   6.1320000e+00   2.9997125e+01
   6.1330000e+00   2.9999005e+01
   6.1340000e+00   3.0000068e+01
   6.1350000e+00   3.0000315e+01
   6.1360000e+00   2.9999745e+01
   6.1370000e+00   2.9998358e+01
   6.1380000e+00   2.9996154e+01
   6.1390000e+00   2.9993134e+01
   6.1400000e+00   2.9989298e+01
   6.1410000e+00   2.9984645e+01
   6.1420000e+00   2.9979175e+01
   6.1430000e+00   2.9972889e+01
   6.1440000e+00   2.9965788e+01
   6.1450000e+00   2.9957869e+01
   6.1460000e+00   2.9949135e+01
   6.1470000e+00   2.9939586e+01
   6.1480000e+00   2.9929220e+01
   6.1490000e+00   2.9918039e+01
   6.1500000e+00   2.9906043e+01
   6.1510000e+00   2.9893231e+01
   6.1520000e+00   2.9879605e+01
   6.1530000e+00   2.9865164e+01
   6.1540000e+00   2.9849909e+01
   6.1550000e+00   2.9833840e+01
   6.1560000e+00   2.9816956e+01
   6.1570000e+00   2.9799260e+01
   6.1580000e+00   2.9780750e+01
   6.1590000e+00   2.9761427e+01
   6.1600000e+00   2.9741291e+01
   6.1610000e+00   2.9720343e+01
   6.1620000e+00   2.9698583e+01
   6.1630000e+00   2.9676012e+01
   6.1640000e+00   2.9652630e+01
   6.1650000e+00   2.9628437e+01
   6.1660000e+00   2.9603435e+01
   6.1670000e+00   2.9577622e+01
   6.1680000e+00   2.9551000e+01
   6.1690000e+00   2.9523570e+01
   6.1700000e+00   2.9495331e+01
   6.1710000e+00   2.9466285e+01
   6.1720000e+00   2.9436432e+01
   6.1730000e+00   2.9405772e+01
   6.1740000e+00   2.9374306e+01
   6.1750000e+00   2.9342035e+01
   6.1760000e+00   2.9308960e+01
   6.1770000e+00   2.9275081e+01
   6.1780000e+00   2.9240399e+01
   6.1790000e+00   2.9204914e+01
   6.1800000e+00   2.9168628e+01
   6.1810000e+00   2.9131540e+01
   6.1820000e+00   2.9093653e+01
   6.1830000e+00   2.9054967e+01
   6.1840000e+00   2.9015482e+01
   6.1850000e+00   2.8975200e+01
   6.1860000e+00   2.8934121e+01
   6.1870000e+00   2.8892247e+01
   6.1880000e+00   2.8849578e+01
   6.1890000e+00   2.8806116e+01
   6.1900000e+00   2.8761861e+01
   6.1910000e+00   2.8716815e+01
   6.1920000e+00   2.8670978e+01
   6.1930000e+00   2.8624353e+01
   6.1940000e+00   2.8576939e+01
   6.1950000e+00   2.8528739e+01
   6.1960000e+00   2.8479754e+01
   6.1970000e+00   2.8429985e+01
   6.1980000e+00   2.8379433e+01
   6.1990000e+00   2.8328099e+01
   6.2000000e+00   2.8275986e+01
   6.2010000e+00   2.8223095e+01
   6.2020000e+00   2.8169426e+01
   6.2030000e+00   2.8114983e+01
   6.2040000e+00   2.8059766e+01
   6.2050000e+00   2.8003777e+01
   6.2060000e+00   2.7947018e+01
   6.2070000e+00   2.7889490e+01
   6.2080000e+00   2.7831197e+01
   6.2090000e+00   2.7772138e+01
   6.2100000e+00   2.7712317e+01
   6.2110000e+00   2.7651735e+01
   6.2120000e+00   2.7590395e+01
   6.2130000e+00   2.7528298e+01
   6.2140000e+00   2.7465447e+01
   6.2150000e+00   2.7401844e+01
   6.2160000e+00   2.7337492e+01
   6.2170000e+00   2.7272392e+01
   6.2180000e+00   2.7206548e+01
   6.2190000e+00   2.7139962e+01
   6.2200000e+00   2.7072636e+01
   6.2210000e+00   2.7004573e+01
   6.2220000e+00   2.6935777e+01
   6.2230000e+00   2.6866249e+01
   6.2240000e+00   2.6795994e+01
   6.2250000e+00   2.6725013e+01
   6.2260000e+00   2.6653311e+01
   6.2270000e+00   2.6580890e+01
   6.2280000e+00   2.6507753e+01
   6.2290000e+00   2.6433905e+01
   6.2300000e+00   2.6359348e+01
   6.2310000e+00   2.6284087e+01
   6.2320000e+00   2.6208125e+01
   6.2330000e+00   2.6131465e+01
   6.2340000e+00   2.6054113e+01
   6.2350000e+00   2.5976072e+01
   6.2360000e+00   2.5897346e+01
   6.2370000e+00   2.5817939e+01
   6.2380000e+00   2.5737857e+01
   6.2390000e+00   2.5657103e+01
   6.2400000e+00   2.5575683e+01
   6.2410000e+00   2.5493601e+01
   6.2420000e+00   2.5410862e+01
   6.2430000e+00   2.5327472e+01
   6.2440000e+00   2.5243435e+01
   6.2450000e+00   2.5158758e+01
   6.2460000e+00   2.5073446e+01
   6.2470000e+00   2.4987505e+01
   6.2480000e+00   2.4900940e+01
   6.2490000e+00   2.4813758e+01
   6.2500000e+00   2.4725966e+01
   6.2510000e+00   2.4637569e+01
   6.2520000e+00   2.4548575e+01
   6.2530000e+00   2.4458990e+01
   6.2540000e+00   2.4368822e+01
   6.2550000e+00   2.4278077e+01
   6.2560000e+00   2.4186764e+01
   6.2570000e+00   2.4094890e+01
   6.2580000e+00   2.4002463e+01
   6.2590000e+00   2.3909491e+01
   6.2600000e+00   2.3815983e+01
   6.2610000e+00   2.3721948e+01
   6.2620000e+00   2.3627394e+01
   6.2630000e+00   2.3532331e+01
   6.2640000e+00   2.3436768e+01
   6.2650000e+00   2.3340714e+01
   6.2660000e+00   2.3244181e+01
   6.2670000e+00   2.3147178e+01
   6.2680000e+00   2.3049716e+01
   6.2690000e+00   2.2951806e+01
   6.2700000e+00   2.2853459e+01
   6.2710000e+00   2.2754687e+01
   6.2720000e+00   2.2655502e+01
   6.2730000e+00   2.2555915e+01
   6.2740000e+00   2.2455940e+01
   6.2750000e+00   2.2355590e+01
   6.2760000e+00   2.2254877e+01
   6.2770000e+00   2.2153817e+01
   6.2780000e+00   2.2052421e+01
   6.2790000e+00   2.1950706e+01
   6.2800000e+00   2.1848687e+01
   6.2810000e+00   2.1746377e+01
   6.2820000e+00   2.1643795e+01
   6.2830000e+00   2.1540954e+01
   6.2840000e+00   2.1437873e+01
   6.2850000e+00   2.1334569e+01
   6.2860000e+00   2.1231058e+01
   6.2870000e+00   2.1127360e+01
   6.2880000e+00   2.1023492e+01
   6.2890000e+00   2.0919475e+01
   6.2900000e+00   2.0815327e+01
   6.2910000e+00   2.0711068e+01
   6.2920000e+00   2.0606721e+01
   6.2930000e+00   2.0502305e+01
   6.2940000e+00   2.0397842e+01
   6.2950000e+00   2.0293356e+01
   6.2960000e+00   2.0188869e+01
   6.2970000e+00   2.0084405e+01
   6.2980000e+00   1.9979988e+01
   6.2990000e+00   1.9875642e+01
   6.3000000e+00   1.9771395e+01
   6.3010000e+00   1.9667270e+01
   6.3020000e+00   1.9563297e+01
   6.3030000e+00   1.9459501e+01
   6.3040000e+00   1.9355912e+01
   6.3050000e+00   1.9252557e+01
   6.3060000e+00   1.9149468e+01
   6.3070000e+00   1.9046673e+01
   6.3080000e+00   1.8944204e+01
   6.3090000e+00   1.8842092e+01
   6.3100000e+00   1.8740371e+01
   6.3110000e+00   1.8639072e+01
   6.3120000e+00   1.8538231e+01
   6.3130000e+00   1.8437881e+01
   6.3140000e+00   1.8338059e+01
   6.3150000e+00   1.8238799e+01
   6.3160000e+00   1.8140139e+01
   6.3170000e+00   1.8042117e+01
   6.3180000e+00   1.7944770e+01
   6.3190000e+00   1.7848138e+01
   6.3200000e+00   1.7752261e+01
   6.3210000e+00   1.7657178e+01
   6.3220000e+00   1.7562931e+01
   6.3230000e+00   1.7469561e+01
   6.3240000e+00   1.7377111e+01
   6.3250000e+00   1.7285624e+01
   6.3260000e+00   1.7195144e+01
   6.3270000e+00   1.7105714e+01
   6.3280000e+00   1.7017380e+01
   6.3290000e+00   1.6930187e+01
   6.3300000e+00   1.6844180e+01
   6.3310000e+00   1.6759406e+01
   6.3320000e+00   1.6675911e+01
   6.3330000e+00   1.6593743e+01
   6.3340000e+00   1.6512948e+01
   6.3350000e+00   1.6433574e+01
   6.3360000e+00   1.6355669e+01
   6.3370000e+00   1.6279281e+01
   6.3380000e+00   1.6204457e+01
   6.3390000e+00   1.6131247e+01
   6.3400000e+00   1.6059696e+01
   6.3410000e+00   1.5989855e+01
   6.3420000e+00   1.5921769e+01
   6.3430000e+00   1.5855486e+01
   6.3440000e+00   1.5791053e+01
   6.3450000e+00   1.5728517e+01
   6.3460000e+00   1.5667924e+01
   6.3470000e+00   1.5609318e+01
   6.3480000e+00   1.5552745e+01
   6.3490000e+00   1.5498247e+01
   6.3500000e+00   1.5445868e+01
   6.3510000e+00   1.5395650e+01
   6.3520000e+00   1.5347632e+01
   6.3530000e+00   1.5301855e+01
   6.3540000e+00   1.5258356e+01
   6.3550000e+00   1.5217173e+01
   6.3560000e+00   1.5178339e+01
   6.3570000e+00   1.5141890e+01
   6.3580000e+00   1.5107855e+01
   6.3590000e+00   1.5076266e+01
   6.3600000e+00   1.5047151e+01
   6.3610000e+00   1.5020535e+01
   6.3620000e+00   1.4996443e+01
   6.3630000e+00   1.4974897e+01
   6.3640000e+00   1.4955915e+01
   6.3650000e+00   1.4939517e+01
   6.3660000e+00   1.4925717e+01
   6.3670000e+00   1.4914528e+01
   6.3680000e+00   1.4905961e+01
   6.3690000e+00   1.4900023e+01
   6.3700000e+00   1.4896720e+01
   6.3710000e+00   1.4896055e+01
   6.3720000e+00   1.4898029e+01
   6.3730000e+00   1.4902640e+01
   6.3740000e+00   1.4909883e+01
   6.3750000e+00   1.4919753e+01
   6.3760000e+00   1.4932239e+01
   6.3770000e+00   1.4947330e+01
   6.3780000e+00   1.4965011e+01
   6.3790000e+00   1.4985268e+01
   6.3800000e+00   1.5008080e+01
   6.3810000e+00   1.5033427e+01
   6.3820000e+00   1.5061286e+01
   6.3830000e+00   1.5091632e+01
   6.3840000e+00   1.5124438e+01
   6.3850000e+00   1.5159675e+01
   6.3860000e+00   1.5197311e+01
   6.3870000e+00   1.5237315e+01
   6.3880000e+00   1.5279652e+01
   6.3890000e+00   1.5324286e+01
   6.3900000e+00   1.5371179e+01
   6.3910000e+00   1.5420294e+01
   6.3920000e+00   1.5471589e+01
   6.3930000e+00   1.5525025e+01
   6.3940000e+00   1.5580558e+01
   6.3950000e+00   1.5638145e+01
   6.3960000e+00   1.5697743e+01
   6.3970000e+00   1.5759306e+01
   6.3980000e+00   1.5822789e+01
   6.3990000e+00   1.5888145e+01
   6.4000000e+00   1.5955328e+01
   6.4010000e+00   1.6024291e+01
   6.4020000e+00   1.6094987e+01
   6.4030000e+00   1.6167367e+01
   6.4040000e+00   1.6241384e+01
   6.4050000e+00   1.6316990e+01
   6.4060000e+00   1.6394136e+01
   6.4070000e+00   1.6472776e+01
   6.4080000e+00   1.6552861e+01
   6.4090000e+00   1.6634343e+01
   6.4100000e+00   1.6717176e+01
   6.4110000e+00   1.6801311e+01
   6.4120000e+00   1.6886703e+01
   6.4130000e+00   1.6973304e+01
   6.4140000e+00   1.7061069e+01
   6.4150000e+00   1.7149952e+01
   6.4160000e+00   1.7239909e+01
   6.4170000e+00   1.7330894e+01
   6.4180000e+00   1.7422864e+01
   6.4190000e+00   1.7515776e+01
   6.4200000e+00   1.7609586e+01
   6.4210000e+00   1.7704253e+01
   6.4220000e+00   1.7799735e+01
   6.4230000e+00   1.7895992e+01
   6.4240000e+00   1.7992984e+01
   6.4250000e+00   1.8090671e+01
   6.4260000e+00   1.8189014e+01
   6.4270000e+00   1.8287976e+01
   6.4280000e+00   1.8387520e+01
   6.4290000e+00   1.8487608e+01
   6.4300000e+00   1.8588206e+01
   6.4310000e+00   1.8689278e+01
   6.4320000e+00   1.8790791e+01
   6.4330000e+00   1.8892710e+01
   6.4340000e+00   1.8995003e+01
   6.4350000e+00   1.9097637e+01
   6.4360000e+00   1.9200582e+01
   6.4370000e+00   1.9303807e+01
   6.4380000e+00   1.9407282e+01
   6.4390000e+00   1.9510977e+01
   6.4400000e+00   1.9614865e+01
   6.4410000e+00   1.9718916e+01
   6.4420000e+00   1.9823105e+01
   6.4430000e+00   1.9927404e+01
   6.4440000e+00   2.0031789e+01
   6.4450000e+00   2.0136232e+01
   6.4460000e+00   2.0240711e+01
   6.4470000e+00   2.0345200e+01
   6.4480000e+00   2.0449678e+01
   6.4490000e+00   2.0554120e+01
   6.4500000e+00   2.0658504e+01
   6.4510000e+00   2.0762810e+01
   6.4520000e+00   2.0867017e+01
   6.4530000e+00   2.0971102e+01
   6.4540000e+00   2.1075048e+01
   6.4550000e+00   2.1178834e+01
   6.4560000e+00   2.1282442e+01
   6.4570000e+00   2.1385852e+01
   6.4580000e+00   2.1489048e+01
   6.4590000e+00   2.1592012e+01
   6.4600000e+00   2.1694726e+01
   6.4610000e+00   2.1797175e+01
   6.4620000e+00   2.1899343e+01
   6.4630000e+00   2.2001213e+01
   6.4640000e+00   2.2102771e+01
   6.4650000e+00   2.2204002e+01
   6.4660000e+00   2.2304892e+01
   6.4670000e+00   2.2405427e+01
   6.4680000e+00   2.2505593e+01
   6.4690000e+00   2.2605376e+01
   6.4700000e+00   2.2704765e+01
   6.4710000e+00   2.2803747e+01
   6.4720000e+00   2.2902310e+01
   6.4730000e+00   2.3000441e+01
   6.4740000e+00   2.3098131e+01
   6.4750000e+00   2.3195366e+01
   6.4760000e+00   2.3292137e+01
   6.4770000e+00   2.3388434e+01
   6.4780000e+00   2.3484245e+01
   6.4790000e+00   2.3579561e+01
   6.4800000e+00   2.3674373e+01
   6.4810000e+00   2.3768671e+01
   6.4820000e+00   2.3862445e+01
   6.4830000e+00   2.3955688e+01
   6.4840000e+00   2.4048391e+01
   6.4850000e+00   2.4140544e+01
   6.4860000e+00   2.4232141e+01
   6.4870000e+00   2.4323173e+01
   6.4880000e+00   2.4413633e+01
   6.4890000e+00   2.4503513e+01
   6.4900000e+00   2.4592805e+01
   6.4910000e+00   2.4681504e+01
   6.4920000e+00   2.4769602e+01
   6.4930000e+00   2.4857092e+01
   6.4940000e+00   2.4943968e+01
   6.4950000e+00   2.5030224e+01
   6.4960000e+00   2.5115854e+01
   6.4970000e+00   2.5200852e+01
   6.4980000e+00   2.5285212e+01
   6.4990000e+00   2.5368928e+01
   6.5000000e+00   2.5451996e+01
   6.5010000e+00   2.5534410e+01
   6.5020000e+00   2.5616164e+01
   6.5030000e+00   2.5697254e+01
   6.5040000e+00   2.5777675e+01
   6.5050000e+00   2.5857423e+01
   6.5060000e+00   2.5936492e+01
   6.5070000e+00   2.6014879e+01
   6.5080000e+00   2.6092579e+01
   6.5090000e+00   2.6169588e+01
   6.5100000e+00   2.6245902e+01
   6.5110000e+00   2.6321517e+01
   6.5120000e+00   2.6396429e+01
   6.5130000e+00   2.6470635e+01
   6.5140000e+00   2.6544130e+01
   6.5150000e+00   2.6616912e+01
   6.5160000e+00   2.6688977e+01
   6.5170000e+00   2.6760322e+01
   6.5180000e+00   2.6830943e+01
   6.5190000e+00   2.6900838e+01
   6.5200000e+00   2.6970003e+01
   6.5210000e+00   2.7038436e+01
   6.5220000e+00   2.7106133e+01
   6.5230000e+00   2.7173092e+01
   6.5240000e+00   2.7239311e+01
   6.5250000e+00   2.7304786e+01
   6.5260000e+00   2.7369515e+01
   6.5270000e+00   2.7433496e+01
   6.5280000e+00   2.7496726e+01
   6.5290000e+00   2.7559203e+01
   6.5300000e+00   2.7620924e+01
   6.5310000e+00   2.7681889e+01
   6.5320000e+00   2.7742093e+01
   6.5330000e+00   2.7801536e+01
   6.5340000e+00   2.7860216e+01
   6.5350000e+00   2.7918130e+01
   6.5360000e+00   2.7975276e+01
   6.5370000e+00   2.8031653e+01
   6.5380000e+00   2.8087259e+01
   6.5390000e+00   2.8142093e+01
   6.5400000e+00   2.8196152e+01
   6.5410000e+00   2.8249435e+01
   6.5420000e+00   2.8301940e+01
   6.5430000e+00   2.8353667e+01
   6.5440000e+00   2.8404613e+01
   6.5450000e+00   2.8454777e+01
   6.5460000e+00   2.8504157e+01
   6.5470000e+00   2.8552753e+01
   6.5480000e+00   2.8600563e+01
   6.5490000e+00   2.8647585e+01
   6.5500000e+00   2.8693820e+01
   6.5510000e+00   2.8739264e+01
   6.5520000e+00   2.8783918e+01
   6.5530000e+00   2.8827779e+01
   6.5540000e+00   2.8870848e+01
   6.5550000e+00   2.8913123e+01
   6.5560000e+00   2.8954602e+01
   6.5570000e+00   2.8995286e+01
   6.5580000e+00   2.9035173e+01
   6.5590000e+00   2.9074262e+01
   6.5600000e+00   2.9112552e+01
   6.5610000e+00   2.9150042e+01
   6.5620000e+00   2.9186732e+01
   6.5630000e+00   2.9222621e+01
   6.5640000e+00   2.9257707e+01
   6.5650000e+00   2.9291991e+01
   6.5660000e+00   2.9325472e+01
   6.5670000e+00   2.9358148e+01
   6.5680000e+00   2.9390019e+01
   6.5690000e+00   2.9421085e+01
   6.5700000e+00   2.9451345e+01
   6.5710000e+00   2.9480798e+01
   6.5720000e+00   2.9509443e+01
   6.5730000e+00   2.9537281e+01
   6.5740000e+00   2.9564310e+01
   6.5750000e+00   2.9590531e+01
   6.5760000e+00   2.9615941e+01
   6.5770000e+00   2.9640542e+01
   6.5780000e+00   2.9664333e+01
   6.5790000e+00   2.9687313e+01
   6.5800000e+00   2.9709481e+01
   6.5810000e+00   2.9730838e+01
   6.5820000e+00   2.9751383e+01
   6.5830000e+00   2.9771116e+01
   6.5840000e+00   2.9790035e+01
   6.5850000e+00   2.9808142e+01
   6.5860000e+00   2.9825435e+01
   6.5870000e+00   2.9841915e+01
   6.5880000e+00   2.9857580e+01
   6.5890000e+00   2.9872431e+01
   6.5900000e+00   2.9886468e+01
   6.5910000e+00   2.9899690e+01
   6.5920000e+00   2.9912097e+01
   6.5930000e+00   2.9923689e+01
   6.5940000e+00   2.9934465e+01
   6.5950000e+00   2.9944426e+01
   6.5960000e+00   2.9953571e+01
   6.5970000e+00   2.9961900e+01
   6.5980000e+00   2.9969413e+01
   6.5990000e+00   2.9976110e+01
   6.6000000e+00   2.9981991e+01
   6.6010000e+00   2.9987055e+01
   6.6020000e+00   2.9991303e+01
   6.6030000e+00   2.9994735e+01
   6.6040000e+00   2.9997350e+01
   6.6050000e+00   2.9999148e+01
   6.6060000e+00   3.0000130e+01
   6.6070000e+00   3.0000294e+01
   6.6080000e+00   2.9999643e+01
   6.6090000e+00   2.9998174e+01
   6.6100000e+00   2.9995889e+01
   6.6110000e+00   2.9992788e+01
   6.6120000e+00   2.9988870e+01
   6.6130000e+00   2.9984135e+01
   6.6140000e+00   2.9978584e+01
   6.6150000e+00   2.9972217e+01
   6.6160000e+00   2.9965034e+01
   6.6170000e+00   2.9957034e+01
   6.6180000e+00   2.9948218e+01
   6.6190000e+00   2.9938587e+01
   6.6200000e+00   2.9928140e+01
   6.6210000e+00   2.9916878e+01
   6.6220000e+00   2.9904800e+01
   6.6230000e+00   2.9891907e+01
   6.6240000e+00   2.9878200e+01
   6.6250000e+00   2.9863678e+01
   6.6260000e+00   2.9848341e+01
   6.6270000e+00   2.9832190e+01
   6.6280000e+00   2.9815226e+01
   6.6290000e+00   2.9797448e+01
   6.6300000e+00   2.9778856e+01
   6.6310000e+00   2.9759452e+01
   6.6320000e+00   2.9739236e+01
   6.6330000e+00   2.9718207e+01
   6.6340000e+00   2.9696366e+01
   6.6350000e+00   2.9673714e+01
   6.6360000e+00   2.9650251e+01
   6.6370000e+00   2.9625977e+01
   6.6380000e+00   2.9600893e+01
   6.6390000e+00   2.9575000e+01
   6.6400000e+00   2.9548297e+01
   6.6410000e+00   2.9520786e+01
   6.6420000e+00   2.9492467e+01
   6.6430000e+00   2.9463340e+01
   6.6440000e+00   2.9433406e+01
   6.6450000e+00   2.9402666e+01
   6.6460000e+00   2.9371120e+01
   6.6470000e+00   2.9338769e+01
   6.6480000e+00   2.9305613e+01
   6.6490000e+00   2.9271654e+01
   6.6500000e+00   2.9236891e+01
   6.6510000e+00   2.9201327e+01
   6.6520000e+00   2.9164960e+01
   6.6530000e+00   2.9127793e+01
   6.6540000e+00   2.9089826e+01
   6.6550000e+00   2.9051060e+01
   6.6560000e+00   2.9011495e+01
   6.6570000e+00   2.8971133e+01
   6.6580000e+00   2.8929975e+01
   6.6590000e+00   2.8888022e+01
   6.6600000e+00   2.8845274e+01
   6.6610000e+00   2.8801732e+01
   6.6620000e+00   2.8757398e+01
   6.6630000e+00   2.8712273e+01
   6.6640000e+00   2.8666358e+01
   6.6650000e+00   2.8619654e+01
   6.6660000e+00   2.8572162e+01
   6.6670000e+00   2.8523883e+01
   6.6680000e+00   2.8474819e+01
   6.6690000e+00   2.8424972e+01
   6.6700000e+00   2.8374342e+01
   6.6710000e+00   2.8322930e+01
   6.6720000e+00   2.8270739e+01
   6.6730000e+00   2.8217770e+01
   6.6740000e+00   2.8164025e+01
   6.6750000e+00   2.8109504e+01
   6.6760000e+00   2.8054210e+01
   6.6770000e+00   2.7998144e+01
   6.6780000e+00   2.7941308e+01
   6.6790000e+00   2.7883704e+01
   6.6800000e+00   2.7825333e+01
   6.6810000e+00   2.7766199e+01
   6.6820000e+00   2.7706301e+01
   6.6830000e+00   2.7645644e+01
   6.6840000e+00   2.7584228e+01
   6.6850000e+00   2.7522056e+01
   6.6860000e+00   2.7459130e+01
   6.6870000e+00   2.7395452e+01
   6.6880000e+00   2.7331025e+01
   6.6890000e+00   2.7265851e+01
   6.6900000e+00   2.7199932e+01
   6.6910000e+00   2.7133272e+01
   6.6920000e+00   2.7065872e+01
   6.6930000e+00   2.6997737e+01
   6.6940000e+00   2.6928867e+01
   6.6950000e+00   2.6859267e+01
   6.6960000e+00   2.6788938e+01
   6.6970000e+00   2.6717886e+01
   6.6980000e+00   2.6646111e+01
   6.6990000e+00   2.6573618e+01
   6.7000000e+00   2.6500411e+01
   6.7010000e+00   2.6426491e+01
   6.7020000e+00   2.6351864e+01
   6.7030000e+00   2.6276533e+01
   6.7040000e+00   2.6200501e+01
   6.7050000e+00   2.6123772e+01
   6.7060000e+00   2.6046351e+01
   6.7070000e+00   2.5968241e+01
   6.7080000e+00   2.5889447e+01
   6.7090000e+00   2.5809973e+01
   6.7100000e+00   2.5729823e+01
   6.7110000e+00   2.5649002e+01
   6.7120000e+00   2.5567516e+01
   6.7130000e+00   2.5485368e+01
   6.7140000e+00   2.5402564e+01
   6.7150000e+00   2.5319109e+01
   6.7160000e+00   2.5235008e+01
   6.7170000e+00   2.5150268e+01
   6.7180000e+00   2.5064892e+01
   6.7190000e+00   2.4978889e+01
   6.7200000e+00   2.4892262e+01
   6.7210000e+00   2.4805019e+01
   6.7220000e+00   2.4717166e+01
   6.7230000e+00   2.4628709e+01
   6.7240000e+00   2.4539656e+01
   6.7250000e+00   2.4450012e+01
   6.7260000e+00   2.4359786e+01
   6.7270000e+00   2.4268984e+01
   6.7280000e+00   2.4177615e+01
   6.7290000e+00   2.4085685e+01
   6.7300000e+00   2.3993203e+01
   6.7310000e+00   2.3900178e+01
   6.7320000e+00   2.3806617e+01
   6.7330000e+00   2.3712529e+01
   6.7340000e+00   2.3617924e+01
   6.7350000e+00   2.3522810e+01
   6.7360000e+00   2.3427198e+01
   6.7370000e+00   2.3331096e+01
   6.7380000e+00   2.3234516e+01
   6.7390000e+00   2.3137466e+01
   6.7400000e+00   2.3039959e+01
   6.7410000e+00   2.2942005e+01
   6.7420000e+00   2.2843615e+01
   6.7430000e+00   2.2744801e+01
   6.7440000e+00   2.2645575e+01
   6.7450000e+00   2.2545949e+01
   6.7460000e+00   2.2445936e+01
   6.7470000e+00   2.2345549e+01
   6.7480000e+00   2.2244801e+01
   6.7490000e+00   2.2143706e+01
   6.7500000e+00   2.2042278e+01
   6.7510000e+00   2.1940532e+01
   6.7520000e+00   2.1838483e+01
   6.7530000e+00   2.1736146e+01
   6.7540000e+00   2.1633537e+01
   6.7550000e+00   2.1530671e+01
   6.7560000e+00   2.1427567e+01
   6.7570000e+00   2.1324241e+01
   6.7580000e+00   2.1220711e+01
   6.7590000e+00   2.1116995e+01
   6.7600000e+00   2.1013112e+01
   6.7610000e+00   2.0909080e+01
   6.7620000e+00   2.0804920e+01
   6.7630000e+00   2.0700652e+01
   6.7640000e+00   2.0596297e+01
   6.7650000e+00   2.0491875e+01
   6.7660000e+00   2.0387409e+01
   6.7670000e+00   2.0282922e+01
   6.7680000e+00   2.0178436e+01
   6.7690000e+00   2.0073975e+01
   6.7700000e+00   1.9969564e+01
   6.7710000e+00   1.9865228e+01
   6.7720000e+00   1.9760991e+01
   6.7730000e+00   1.9656881e+01
   6.7740000e+00   1.9552924e+01
   6.7750000e+00   1.9449147e+01
   6.7760000e+00   1.9345580e+01
   6.7770000e+00   1.9242251e+01
   6.7780000e+00   1.9139189e+01
   6.7790000e+00   1.9036425e+01
   6.7800000e+00   1.8933990e+01
   6.7810000e+00   1.8831916e+01
   6.7820000e+00   1.8730236e+01
   6.7830000e+00   1.8628982e+01
   6.7840000e+00   1.8528188e+01
   6.7850000e+00   1.8427889e+01
   6.7860000e+00   1.8328121e+01
   6.7870000e+00   1.8228920e+01
   6.7880000e+00   1.8130322e+01
   6.7890000e+00   1.8032365e+01
   6.7900000e+00   1.7935088e+01
   6.7910000e+00   1.7838530e+01
   6.7920000e+00   1.7742730e+01
   6.7930000e+00   1.7647728e+01
   6.7940000e+00   1.7553567e+01
   6.7950000e+00   1.7460287e+01
   6.7960000e+00   1.7367931e+01
   6.7970000e+00   1.7276543e+01
   6.7980000e+00   1.7186166e+01
   6.7990000e+00   1.7096843e+01
   6.8000000e+00   1.7008621e+01
   6.8010000e+00   1.6921544e+01
   6.8020000e+00   1.6835659e+01
   6.8030000e+00   1.6751010e+01
   6.8040000e+00   1.6667646e+01
   6.8050000e+00   1.6585612e+01
   6.8060000e+00   1.6504957e+01
   6.8070000e+00   1.6425728e+01
   6.8080000e+00   1.6347972e+01
   6.8090000e+00   1.6271738e+01
   6.8100000e+00   1.6197073e+01
   6.8110000e+00   1.6124026e+01
   6.8120000e+00   1.6052645e+01
   6.8130000e+00   1.5982976e+01
   6.8140000e+00   1.5915068e+01
   6.8150000e+00   1.5848968e+01
   6.8160000e+00   1.5784723e+01
   6.8170000e+00   1.5722379e+01
   6.8180000e+00   1.5661982e+01
   6.8190000e+00   1.5603577e+01
   6.8200000e+00   1.5547209e+01
   6.8210000e+00   1.5492921e+01
   6.8220000e+00   1.5440756e+01
   6.8230000e+00   1.5390755e+01
   6.8240000e+00   1.5342960e+01
   6.8250000e+00   1.5297408e+01
   6.8260000e+00   1.5254139e+01
   6.8270000e+00   1.5213189e+01
   6.8280000e+00   1.5174592e+01
   6.8290000e+00   1.5138382e+01
   6.8300000e+00   1.5104591e+01
   6.8310000e+00   1.5073247e+01
   6.8320000e+00   1.5044380e+01
   6.8330000e+00   1.5018016e+01
   6.8340000e+00   1.4994177e+01
   6.8350000e+00   1.4972885e+01
   6.8360000e+00   1.4954162e+01
   6.8370000e+00   1.4938022e+01
   6.8380000e+00   1.4924482e+01
   6.8390000e+00   1.4913555e+01
   6.8400000e+00   1.4905249e+01
   6.8410000e+00   1.4899574e+01
   6.8420000e+00   1.4896535e+01
   6.8430000e+00   1.4896133e+01
   6.8440000e+00   1.4898371e+01
   6.8450000e+00   1.4903245e+01
   6.8460000e+00   1.4910751e+01
   6.8470000e+00   1.4920882e+01
   6.8480000e+00   1.4933629e+01
   6.8490000e+00   1.4948979e+01
   6.8500000e+00   1.4966919e+01
   6.8510000e+00   1.4987431e+01
   6.8520000e+00   1.5010497e+01
   6.8530000e+00   1.5036097e+01
   6.8540000e+00   1.5064205e+01
   6.8550000e+00   1.5094798e+01
   6.8560000e+00   1.5127848e+01
   6.8570000e+00   1.5163326e+01
   6.8580000e+00   1.5201200e+01
   6.8590000e+00   1.5241439e+01
   6.8600000e+00   1.5284006e+01
   6.8610000e+00   1.5328867e+01
   6.8620000e+00   1.5375985e+01
   6.8630000e+00   1.5425319e+01
   6.8640000e+00   1.5476830e+01
   6.8650000e+00   1.5530477e+01
   6.8660000e+00   1.5586217e+01
   6.8670000e+00   1.5644007e+01
   6.8680000e+00   1.5703803e+01
   6.8690000e+00   1.5765560e+01
   6.8700000e+00   1.5829231e+01
   6.8710000e+00   1.5894772e+01
   6.8720000e+00   1.5962136e+01
   6.8730000e+00   1.6031274e+01
   6.8740000e+00   1.6102140e+01
   6.8750000e+00   1.6174685e+01
   6.8760000e+00   1.6248863e+01
   6.8770000e+00   1.6324625e+01
   6.8780000e+00   1.6401923e+01
   6.8790000e+00   1.6480709e+01
   6.8800000e+00   1.6560936e+01
   6.8810000e+00   1.6642555e+01
   6.8820000e+00   1.6725520e+01
   6.8830000e+00   1.6809782e+01
   6.8840000e+00   1.6895297e+01
   6.8850000e+00   1.6982016e+01
   6.8860000e+00   1.7069895e+01
   6.8870000e+00   1.7158888e+01
   6.8880000e+00   1.7248949e+01
   6.8890000e+00   1.7340034e+01
   6.8900000e+00   1.7432100e+01
   6.8910000e+00   1.7525104e+01
   6.8920000e+00   1.7619001e+01
   6.8930000e+00   1.7713752e+01
   6.8940000e+00   1.7809313e+01
   6.8950000e+00   1.7905645e+01
   6.8960000e+00   1.8002708e+01
   6.8970000e+00   1.8100462e+01
   6.8980000e+00   1.8198869e+01
   6.8990000e+00   1.8297891e+01
   6.9000000e+00   1.8397490e+01
   6.9010000e+00   1.8497631e+01
   6.9020000e+00   1.8598278e+01
   6.9030000e+00   1.8699396e+01
   6.9040000e+00   1.8800951e+01
   6.9050000e+00   1.8902908e+01
   6.9060000e+00   1.9005237e+01
   6.9070000e+00   1.9107904e+01
   6.9080000e+00   1.9210878e+01
   6.9090000e+00   1.9314129e+01
   6.9100000e+00   1.9417627e+01
   6.9110000e+00   1.9521343e+01
   6.9120000e+00   1.9625248e+01
   6.9130000e+00   1.9729315e+01
   6.9140000e+00   1.9833516e+01
   6.9150000e+00   1.9937825e+01
   6.9160000e+00   2.0042216e+01
   6.9170000e+00   2.0146664e+01
   6.9180000e+00   2.0251145e+01
   6.9190000e+00   2.0355634e+01
   6.9200000e+00   2.0460109e+01
   6.9210000e+00   2.0564546e+01
   6.9220000e+00   2.0668924e+01
   6.9230000e+00   2.0773221e+01
   6.9240000e+00   2.0877416e+01
   6.9250000e+00   2.0981489e+01
   6.9260000e+00   2.1085419e+01
   6.9270000e+00   2.1189188e+01
   6.9280000e+00   2.1292777e+01
   6.9290000e+00   2.1396167e+01
   6.9300000e+00   2.1499340e+01
   6.9310000e+00   2.1602280e+01
   6.9320000e+00   2.1704969e+01
   6.9330000e+00   2.1807390e+01
   6.9340000e+00   2.1909529e+01
   6.9350000e+00   2.2011369e+01
   6.9360000e+00   2.2112895e+01
   6.9370000e+00   2.2214093e+01
   6.9380000e+00   2.2314948e+01
   6.9390000e+00   2.2415446e+01
   6.9400000e+00   2.2515574e+01
   6.9410000e+00   2.2615319e+01
   6.9420000e+00   2.2714668e+01
   6.9430000e+00   2.2813609e+01
   6.9440000e+00   2.2912129e+01
   6.9450000e+00   2.3010217e+01
   6.9460000e+00   2.3107861e+01
   6.9470000e+00   2.3205050e+01
   6.9480000e+00   2.3301775e+01
   6.9490000e+00   2.3398023e+01
   6.9500000e+00   2.3493785e+01
   6.9510000e+00   2.3589052e+01
   6.9520000e+00   2.3683812e+01
   6.9530000e+00   2.3778058e+01
   6.9540000e+00   2.3871780e+01
   6.9550000e+00   2.3964970e+01
   6.9560000e+00   2.4057618e+01
   6.9570000e+00   2.4149716e+01
   6.9580000e+00   2.4241257e+01
   6.9590000e+00   2.4332232e+01
   6.9600000e+00   2.4422634e+01
   6.9610000e+00   2.4512456e+01
   6.9620000e+00   2.4601689e+01
   6.9630000e+00   2.4690328e+01
   6.9640000e+00   2.4778366e+01
   6.9650000e+00   2.4865795e+01
   6.9660000e+00   2.4952610e+01
   6.9670000e+00   2.5038804e+01
   6.9680000e+00   2.5124371e+01
   6.9690000e+00   2.5209305e+01
   6.9700000e+00   2.5293601e+01
   6.9710000e+00   2.5377253e+01
   6.9720000e+00   2.5460255e+01
   6.9730000e+00   2.5542603e+01
   6.9740000e+00   2.5624291e+01
   6.9750000e+00   2.5705315e+01
   6.9760000e+00   2.5785669e+01
   6.9770000e+00   2.5865349e+01
   6.9780000e+00   2.5944351e+01
   6.9790000e+00   2.6022669e+01
   6.9800000e+00   2.6100300e+01
   6.9810000e+00   2.6177240e+01
   6.9820000e+00   2.6253484e+01
   6.9830000e+00   2.6329029e+01
   6.9840000e+00   2.6403871e+01
   6.9850000e+00   2.6478006e+01
   6.9860000e+00   2.6551430e+01
   6.9870000e+00   2.6624141e+01
   6.9880000e+00   2.6696134e+01
   6.9890000e+00   2.6767407e+01
   6.9900000e+00   2.6837955e+01
   6.9910000e+00   2.6907778e+01
   6.9920000e+00   2.6976870e+01
   6.9930000e+00   2.7045229e+01
   6.9940000e+00   2.7112853e+01
   6.9950000e+00   2.7179738e+01
   6.9960000e+00   2.7245882e+01
   6.9970000e+00   2.7311283e+01
   6.9980000e+00   2.7375938e+01
   6.9990000e+00   2.7439844e+01
   7.0000000e+00   2.7502998e+01
   7.0010000e+00   2.7565400e+01
   7.0020000e+00   2.7627046e+01
   7.0030000e+00   2.7687935e+01
   7.0040000e+00   2.7748064e+01
   7.0050000e+00   2.7807430e+01
   7.0060000e+00   2.7866033e+01
   7.0070000e+00   2.7923871e+01
   7.0080000e+00   2.7980940e+01
   7.0090000e+00   2.8037241e+01
   7.0100000e+00   2.8092770e+01
   7.0110000e+00   2.8147526e+01
   7.0120000e+00   2.8201508e+01
   7.0130000e+00   2.8254713e+01
   7.0140000e+00   2.8307141e+01
   7.0150000e+00   2.8358789e+01
   7.0160000e+00   2.8409657e+01
   7.0170000e+00   2.8459743e+01
   7.0180000e+00   2.8509045e+01
   7.0190000e+00   2.8557563e+01
   7.0200000e+00   2.8605294e+01
   7.0210000e+00   2.8652238e+01
   7.0220000e+00   2.8698393e+01
   7.0230000e+00   2.8743759e+01
   7.0240000e+00   2.8788333e+01
   7.0250000e+00   2.8832116e+01
   7.0260000e+00   2.8875105e+01
   7.0270000e+00   2.8917301e+01
   7.0280000e+00   2.8958701e+01
   7.0290000e+00   2.8999305e+01
   7.0300000e+00   2.9039112e+01
   7.0310000e+00   2.9078121e+01
   7.0320000e+00   2.9116331e+01
   7.0330000e+00   2.9153742e+01
   7.0340000e+00   2.9190352e+01
   7.0350000e+00   2.9226160e+01
   7.0360000e+00   2.9261167e+01
   7.0370000e+00   2.9295371e+01
   7.0380000e+00   2.9328771e+01
   7.0390000e+00   2.9361367e+01
   7.0400000e+00   2.9393158e+01
   7.0410000e+00   2.9424143e+01
   7.0420000e+00   2.9454322e+01
   7.0430000e+00   2.9483694e+01
   7.0440000e+00   2.9512259e+01
   7.0450000e+00   2.9540016e+01
   7.0460000e+00   2.9566965e+01
   7.0470000e+00   2.9593104e+01
   7.0480000e+00   2.9618434e+01
   7.0490000e+00   2.9642955e+01
   7.0500000e+00   2.9666664e+01
   7.0510000e+00   2.9689563e+01
   7.0520000e+00   2.9711650e+01
   7.0530000e+00   2.9732926e+01
   7.0540000e+00   2.9753390e+01
   7.0550000e+00   2.9773041e+01
   7.0560000e+00   2.9791880e+01
   7.0570000e+00   2.9809905e+01
   7.0580000e+00   2.9827117e+01
   7.0590000e+00   2.9843515e+01
   7.0600000e+00   2.9859100e+01
   7.0610000e+00   2.9873870e+01
   7.0620000e+00   2.9887825e+01
   7.0630000e+00   2.9900966e+01
   7.0640000e+00   2.9913291e+01
   7.0650000e+00   2.9924801e+01
   7.0660000e+00   2.9935496e+01
   7.0670000e+00   2.9945376e+01
   7.0680000e+00   2.9954439e+01
   7.0690000e+00   2.9962687e+01
   7.0700000e+00   2.9970119e+01
   7.0710000e+00   2.9976734e+01
   7.0720000e+00   2.9982533e+01
   7.0730000e+00   2.9987516e+01
   7.0740000e+00   2.9991683e+01
   7.0750000e+00   2.9995033e+01
   7.0760000e+00   2.9997566e+01
   7.0770000e+00   2.9999283e+01
   7.0780000e+00   3.0000183e+01
   7.0790000e+00   3.0000266e+01
   7.0800000e+00   2.9999533e+01
   7.0810000e+00   2.9997983e+01
   7.0820000e+00   2.9995616e+01
   7.0830000e+00   2.9992433e+01
   7.0840000e+00   2.9988434e+01
   7.0850000e+00   2.9983618e+01
   7.0860000e+00   2.9977985e+01
   7.0870000e+00   2.9971536e+01
   7.0880000e+00   2.9964271e+01
   7.0890000e+00   2.9956190e+01
   7.0900000e+00   2.9947293e+01
   7.0910000e+00   2.9937581e+01
   7.0920000e+00   2.9927052e+01
   7.0930000e+00   2.9915708e+01
   7.0940000e+00   2.9903549e+01
   7.0950000e+00   2.9890575e+01
   7.0960000e+00   2.9876786e+01
   7.0970000e+00   2.9862183e+01
   7.0980000e+00   2.9846765e+01
   7.0990000e+00   2.9830533e+01
   7.1000000e+00   2.9813487e+01
   7.1010000e+00   2.9795628e+01
   7.1020000e+00   2.9776955e+01
   7.1030000e+00   2.9757470e+01
   7.1040000e+00   2.9737172e+01
   7.1050000e+00   2.9716062e+01
   7.1060000e+00   2.9694140e+01
   7.1070000e+00   2.9671407e+01
   7.1080000e+00   2.9647863e+01
   7.1090000e+00   2.9623509e+01
   7.1100000e+00   2.9598344e+01
   7.1110000e+00   2.9572370e+01
   7.1120000e+00   2.9545587e+01
   7.1130000e+00   2.9517995e+01
   7.1140000e+00   2.9489595e+01
   7.1150000e+00   2.9460387e+01
   7.1160000e+00   2.9430373e+01
   7.1170000e+00   2.9399552e+01
   7.1180000e+00   2.9367926e+01
   7.1190000e+00   2.9335494e+01
   7.1200000e+00   2.9302258e+01
   7.1210000e+00   2.9268219e+01
   7.1220000e+00   2.9233376e+01
   7.1230000e+00   2.9197731e+01
   7.1240000e+00   2.9161285e+01
   7.1250000e+00   2.9124038e+01
   7.1260000e+00   2.9085991e+01
   7.1270000e+00   2.9047145e+01
   7.1280000e+00   2.9007501e+01
   7.1290000e+00   2.8967059e+01
   7.1300000e+00   2.8925822e+01
   7.1310000e+00   2.8883789e+01
   7.1320000e+00   2.8840961e+01
   7.1330000e+00   2.8797341e+01
   7.1340000e+00   2.8752928e+01
   7.1350000e+00   2.8707724e+01
   7.1360000e+00   2.8661729e+01
   7.1370000e+00   2.8614947e+01
   7.1380000e+00   2.8567376e+01
   7.1390000e+00   2.8519019e+01
   7.1400000e+00   2.8469877e+01
   7.1410000e+00   2.8419951e+01
   7.1420000e+00   2.8369243e+01
   7.1430000e+00   2.8317754e+01
   7.1440000e+00   2.8265485e+01
   7.1450000e+00   2.8212438e+01
   7.1460000e+00   2.8158615e+01
   7.1470000e+00   2.8104017e+01
   7.1480000e+00   2.8048646e+01
   7.1490000e+00   2.7992503e+01
   7.1500000e+00   2.7935590e+01
   7.1510000e+00   2.7877909e+01
   7.1520000e+00   2.7819463e+01
   7.1530000e+00   2.7760252e+01
   7.1540000e+00   2.7700278e+01
   7.1550000e+00   2.7639545e+01
   7.1560000e+00   2.7578053e+01
   7.1570000e+00   2.7515806e+01
   7.1580000e+00   2.7452805e+01
   7.1590000e+00   2.7389052e+01
   7.1600000e+00   2.7324550e+01
   7.1610000e+00   2.7259302e+01
   7.1620000e+00   2.7193309e+01
   7.1630000e+00   2.7126575e+01
   7.1640000e+00   2.7059102e+01
   7.1650000e+00   2.6990892e+01
   7.1660000e+00   2.6921950e+01
   7.1670000e+00   2.6852276e+01
   7.1680000e+00   2.6781876e+01
   7.1690000e+00   2.6710751e+01
   7.1700000e+00   2.6638904e+01
   7.1710000e+00   2.6566340e+01
   7.1720000e+00   2.6493061e+01
   7.1730000e+00   2.6419071e+01
   7.1740000e+00   2.6344373e+01
   7.1750000e+00   2.6268972e+01
   7.1760000e+00   2.6192870e+01
   7.1770000e+00   2.6116072e+01
   7.1780000e+00   2.6038582e+01
   7.1790000e+00   2.5960403e+01
   7.1800000e+00   2.5881541e+01
   7.1810000e+00   2.5801999e+01
   7.1820000e+00   2.5721782e+01
   7.1830000e+00   2.5640895e+01
   7.1840000e+00   2.5559342e+01
   7.1850000e+00   2.5477129e+01
   7.1860000e+00   2.5394260e+01
   7.1870000e+00   2.5310740e+01
   7.1880000e+00   2.5226575e+01
   7.1890000e+00   2.5141771e+01
   7.1900000e+00   2.5056332e+01
   7.1910000e+00   2.4970266e+01
   7.1920000e+00   2.4883578e+01
   7.1930000e+00   2.4796273e+01
   7.1940000e+00   2.4708360e+01
   7.1950000e+00   2.4619843e+01
   7.1960000e+00   2.4530730e+01
   7.1970000e+00   2.4441028e+01
   7.1980000e+00   2.4350744e+01
   7.1990000e+00   2.4259886e+01
   7.2000000e+00   2.4168460e+01
   7.2010000e+00   2.4076475e+01
   7.2020000e+00   2.3983938e+01
   7.2030000e+00   2.3890859e+01
   7.2040000e+00   2.3797245e+01
   7.2050000e+00   2.3703105e+01
   7.2060000e+00   2.3608449e+01
   7.2070000e+00   2.3513285e+01
   7.2080000e+00   2.3417623e+01
   7.2090000e+00   2.3321473e+01
   7.2100000e+00   2.3224845e+01
   7.2110000e+00   2.3127750e+01
   7.2120000e+00   2.3030198e+01
   7.2130000e+00   2.2932199e+01
   7.2140000e+00   2.2833767e+01
   7.2150000e+00   2.2734911e+01
   7.2160000e+00   2.2635645e+01
   7.2170000e+00   2.2535979e+01
   7.2180000e+00   2.2435928e+01
   7.2190000e+00   2.2335505e+01
   7.2200000e+00   2.2234721e+01
   7.2210000e+00   2.2133593e+01
   7.2220000e+00   2.2032132e+01
   7.2230000e+00   2.1930355e+01
   7.2240000e+00   2.1828277e+01
   7.2250000e+00   2.1725911e+01
   7.2260000e+00   2.1623276e+01
   7.2270000e+00   2.1520386e+01
   7.2280000e+00   2.1417259e+01
   7.2290000e+00   2.1313912e+01
   7.2300000e+00   2.1210363e+01
   7.2310000e+00   2.1106629e+01
   7.2320000e+00   2.1002730e+01
   7.2330000e+00   2.0898684e+01
   7.2340000e+00   2.0794513e+01
   7.2350000e+00   2.0690235e+01
   7.2360000e+00   2.0585872e+01
   7.2370000e+00   2.0481445e+01
   7.2380000e+00   2.0376976e+01
   7.2390000e+00   2.0272488e+01
   7.2400000e+00   2.0168003e+01
   7.2410000e+00   2.0063546e+01
   7.2420000e+00   1.9959142e+01
   7.2430000e+00   1.9854814e+01
   7.2440000e+00   1.9750589e+01
   7.2450000e+00   1.9646492e+01
   7.2460000e+00   1.9542552e+01
   7.2470000e+00   1.9438795e+01
   7.2480000e+00   1.9335250e+01
   7.2490000e+00   1.9231947e+01
   7.2500000e+00   1.9128913e+01
   7.2510000e+00   1.9026181e+01
   7.2520000e+00   1.8923781e+01
   7.2530000e+00   1.8821745e+01
   7.2540000e+00   1.8720105e+01
   7.2550000e+00   1.8618895e+01
   7.2560000e+00   1.8518149e+01
   7.2570000e+00   1.8417902e+01
   7.2580000e+00   1.8318189e+01
   7.2590000e+00   1.8219046e+01
   7.2600000e+00   1.8120511e+01
   7.2610000e+00   1.8022620e+01
   7.2620000e+00   1.7925413e+01
   7.2630000e+00   1.7828929e+01
   7.2640000e+00   1.7733206e+01
   7.2650000e+00   1.7638287e+01
   7.2660000e+00   1.7544212e+01
   7.2670000e+00   1.7451022e+01
   7.2680000e+00   1.7358761e+01
   7.2690000e+00   1.7267472e+01
   7.2700000e+00   1.7177198e+01
   7.2710000e+00   1.7087984e+01
   7.2720000e+00   1.6999874e+01
   7.2730000e+00   1.6912914e+01
   7.2740000e+00   1.6827149e+01
   7.2750000e+00   1.6742627e+01
   7.2760000e+00   1.6659393e+01
   7.2770000e+00   1.6577495e+01
   7.2780000e+00   1.6496980e+01
   7.2790000e+00   1.6417896e+01
   7.2800000e+00   1.6340290e+01
   7.2810000e+00   1.6264211e+01
   7.2820000e+00   1.6189706e+01
   7.2830000e+00   1.6116823e+01
   7.2840000e+00   1.6045610e+01
   7.2850000e+00   1.5976115e+01
   7.2860000e+00   1.5908385e+01
   7.2870000e+00   1.5842468e+01
   7.2880000e+00   1.5778411e+01
   7.2890000e+00   1.5716259e+01
   7.2900000e+00   1.5656059e+01
   7.2910000e+00   1.5597856e+01
   7.2920000e+00   1.5541693e+01
   7.2930000e+00   1.5487615e+01
   7.2940000e+00   1.5435665e+01
   7.2950000e+00   1.5385883e+01
   7.2960000e+00   1.5338309e+01
   7.2970000e+00   1.5292984e+01
   7.2980000e+00   1.5249945e+01
   7.2990000e+00   1.5209228e+01
   7.3000000e+00   1.5170868e+01
   7.3010000e+00   1.5134898e+01
   7.3020000e+00   1.5101350e+01
   7.3030000e+00   1.5070253e+01
   7.3040000e+00   1.5041635e+01
   7.3050000e+00   1.5015521e+01
   7.3060000e+00   1.4991936e+01
   7.3070000e+00   1.4970900e+01
   7.3080000e+00   1.4952434e+01
   7.3090000e+00   1.4936553e+01
   7.3100000e+00   1.4923274e+01
   7.3110000e+00   1.4912607e+01
   7.3120000e+00   1.4904564e+01
   7.3130000e+00   1.4899152e+01
   7.3140000e+00   1.4896376e+01
   7.3150000e+00   1.4896238e+01
   7.3160000e+00   1.4898739e+01
   7.3170000e+00   1.4903876e+01
   7.3180000e+00   1.4911645e+01
   7.3190000e+00   1.4922038e+01
   7.3200000e+00   1.4935045e+01
   7.3210000e+00   1.4950654e+01
   7.3220000e+00   1.4968852e+01
   7.3230000e+00   1.4989620e+01
   7.3240000e+00   1.5012940e+01
   7.3250000e+00   1.5038791e+01
   7.3260000e+00   1.5067149e+01
   7.3270000e+00   1.5097989e+01
   7.3280000e+00   1.5131282e+01
   7.3290000e+00   1.5167001e+01
   7.3300000e+00   1.5205113e+01
   7.3310000e+00   1.5245585e+01
   7.3320000e+00   1.5288384e+01
   7.3330000e+00   1.5333472e+01
   7.3340000e+00   1.5380812e+01
   7.3350000e+00   1.5430365e+01
   7.3360000e+00   1.5482092e+01
   7.3370000e+00   1.5535949e+01
   7.3380000e+00   1.5591896e+01
   7.3390000e+00   1.5649889e+01
   7.3400000e+00   1.5709882e+01
   7.3410000e+00   1.5771832e+01
   7.3420000e+00   1.5835693e+01
   7.3430000e+00   1.5901418e+01
   7.3440000e+00   1.5968961e+01
   7.3450000e+00   1.6038273e+01
   7.3460000e+00   1.6109309e+01
   7.3470000e+00   1.6182020e+01
   7.3480000e+00   1.6256358e+01
   7.3490000e+00   1.6332276e+01
   7.3500000e+00   1.6409724e+01
   7.3510000e+00   1.6488656e+01
   7.3520000e+00   1.6569024e+01
   7.3530000e+00   1.6650780e+01
   7.3540000e+00   1.6733876e+01
   7.3550000e+00   1.6818266e+01
   7.3560000e+00   1.6903903e+01
   7.3570000e+00   1.6990741e+01
   7.3580000e+00   1.7078733e+01
   7.3590000e+00   1.7167834e+01
   7.3600000e+00   1.7257999e+01
   7.3610000e+00   1.7349185e+01
   7.3620000e+00   1.7441346e+01
   7.3630000e+00   1.7534441e+01
   7.3640000e+00   1.7628425e+01
   7.3650000e+00   1.7723258e+01
   7.3660000e+00   1.7818899e+01
   7.3670000e+00   1.7915306e+01
   7.3680000e+00   1.8012439e+01
   7.3690000e+00   1.8110260e+01
   7.3700000e+00   1.8208730e+01
   7.3710000e+00   1.8307811e+01
   7.3720000e+00   1.8407466e+01
   7.3730000e+00   1.8507660e+01
   7.3740000e+00   1.8608355e+01
   7.3750000e+00   1.8709518e+01
   7.3760000e+00   1.8811114e+01
   7.3770000e+00   1.8913111e+01
   7.3780000e+00   1.9015474e+01
   7.3790000e+00   1.9118173e+01
   7.3800000e+00   1.9221177e+01
   7.3810000e+00   1.9324454e+01
   7.3820000e+00   1.9427975e+01
   7.3830000e+00   1.9531711e+01
   7.3840000e+00   1.9635633e+01
   7.3850000e+00   1.9739714e+01
   7.3860000e+00   1.9843927e+01
   7.3870000e+00   1.9948246e+01
   7.3880000e+00   2.0052644e+01
   7.3890000e+00   2.0157096e+01
   7.3900000e+00   2.0261579e+01
   7.3910000e+00   2.0366068e+01
   7.3920000e+00   2.0470540e+01
   7.3930000e+00   2.0574972e+01
   7.3940000e+00   2.0679343e+01
   7.3950000e+00   2.0783631e+01
   7.3960000e+00   2.0887815e+01
   7.3970000e+00   2.0991874e+01
   7.3980000e+00   2.1095789e+01
   7.3990000e+00   2.1199541e+01
   7.4000000e+00   2.1303111e+01
   7.4010000e+00   2.1406480e+01
   7.4020000e+00   2.1509630e+01
   7.4030000e+00   2.1612546e+01
   7.4040000e+00   2.1715209e+01
   7.4050000e+00   2.1817603e+01
   7.4060000e+00   2.1919712e+01
   7.4070000e+00   2.2021521e+01
   7.4080000e+00   2.2123015e+01
   7.4090000e+00   2.2224179e+01
   7.4100000e+00   2.2324999e+01
   7.4110000e+00   2.2425461e+01
   7.4120000e+00   2.2525552e+01
   7.4130000e+00   2.2625258e+01
   7.4140000e+00   2.2724567e+01
   7.4150000e+00   2.2823466e+01
   7.4160000e+00   2.2921943e+01
   7.4170000e+00   2.3019987e+01
   7.4180000e+00   2.3117587e+01
   7.4190000e+00   2.3214730e+01
   7.4200000e+00   2.3311407e+01
   7.4210000e+00   2.3407608e+01
   7.4220000e+00   2.3503321e+01
   7.4230000e+00   2.3598537e+01
   7.4240000e+00   2.3693247e+01
   7.4250000e+00   2.3787441e+01
   7.4260000e+00   2.3881110e+01
   7.4270000e+00   2.3974246e+01
   7.4280000e+00   2.4066839e+01
   7.4290000e+00   2.4158882e+01
   7.4300000e+00   2.4250367e+01
   7.4310000e+00   2.4341285e+01
   7.4320000e+00   2.4431630e+01
   7.4330000e+00   2.4521393e+01
   7.4340000e+00   2.4610567e+01
   7.4350000e+00   2.4699147e+01
   7.4360000e+00   2.4787124e+01
   7.4370000e+00   2.4874492e+01
   7.4380000e+00   2.4961245e+01
   7.4390000e+00   2.5047376e+01
   7.4400000e+00   2.5132880e+01
   7.4410000e+00   2.5217751e+01
   7.4420000e+00   2.5301983e+01
   7.4430000e+00   2.5385570e+01
   7.4440000e+00   2.5468508e+01
   7.4450000e+00   2.5550790e+01
   7.4460000e+00   2.5632412e+01
   7.4470000e+00   2.5713369e+01
   7.4480000e+00   2.5793656e+01
   7.4490000e+00   2.5873269e+01
   7.4500000e+00   2.5952202e+01
   7.4510000e+00   2.6030452e+01
   7.4520000e+00   2.6108014e+01
   7.4530000e+00   2.6184885e+01
   7.4540000e+00   2.6261059e+01
   7.4550000e+00   2.6336534e+01
   7.4560000e+00   2.6411306e+01
   7.4570000e+00   2.6485370e+01
   7.4580000e+00   2.6558723e+01
   7.4590000e+00   2.6631362e+01
   7.4600000e+00   2.6703284e+01
   7.4610000e+00   2.6774484e+01
   7.4620000e+00   2.6844961e+01
   7.4630000e+00   2.6914710e+01
   7.4640000e+00   2.6983729e+01
   7.4650000e+00   2.7052015e+01
   7.4660000e+00   2.7119565e+01
   7.4670000e+00   2.7186376e+01
   7.4680000e+00   2.7252447e+01
   7.4690000e+00   2.7317773e+01
   7.4700000e+00   2.7382353e+01
   7.4710000e+00   2.7446184e+01
   7.4720000e+00   2.7509264e+01
   7.4730000e+00   2.7571590e+01
   7.4740000e+00   2.7633161e+01
   7.4750000e+00   2.7693973e+01
   7.4760000e+00   2.7754026e+01
   7.4770000e+00   2.7813317e+01
   7.4780000e+00   2.7871843e+01
   7.4790000e+00   2.7929604e+01
   7.4800000e+00   2.7986597e+01
   7.4810000e+00   2.8042820e+01
   7.4820000e+00   2.8098272e+01
   7.4830000e+00   2.8152951e+01
   7.4840000e+00   2.8206855e+01
   7.4850000e+00   2.8259983e+01
   7.4860000e+00   2.8312333e+01
   7.4870000e+00   2.8363904e+01
   7.4880000e+00   2.8414694e+01
   7.4890000e+00   2.8464701e+01
   7.4900000e+00   2.8513925e+01
   7.4910000e+00   2.8562364e+01
   7.4920000e+00   2.8610017e+01
   7.4930000e+00   2.8656882e+01
   7.4940000e+00   2.8702959e+01
   7.4950000e+00   2.8748245e+01
   7.4960000e+00   2.8792741e+01
   7.4970000e+00   2.8836444e+01
   7.4980000e+00   2.8879355e+01
   7.4990000e+00   2.8921471e+01
   7.5000000e+00   2.8962791e+01
   7.5010000e+00   2.9003316e+01
   7.5020000e+00   2.9043043e+01
   7.5030000e+00   2.9081973e+01
   7.5040000e+00   2.9120103e+01
   7.5050000e+00   2.9157434e+01
   7.5060000e+00   2.9193964e+01
   7.5070000e+00   2.9229692e+01
   7.5080000e+00   2.9264618e+01
   7.5090000e+00   2.9298742e+01
   7.5100000e+00   2.9332062e+01
   7.5110000e+00   2.9364577e+01
   7.5120000e+00   2.9396288e+01
   7.5130000e+00   2.9427193e+01
   7.5140000e+00   2.9457291e+01
   7.5150000e+00   2.9486583e+01
   7.5160000e+00   2.9515067e+01
   7.5170000e+00   2.9542744e+01
   7.5180000e+00   2.9569611e+01
   7.5190000e+00   2.9595670e+01
   7.5200000e+00   2.9620919e+01
   7.5210000e+00   2.9645359e+01
   7.5220000e+00   2.9668987e+01
   7.5230000e+00   2.9691805e+01
   7.5240000e+00   2.9713812e+01
   7.5250000e+00   2.9735006e+01
   7.5260000e+00   2.9755389e+01
   7.5270000e+00   2.9774959e+01
   7.5280000e+00   2.9793716e+01
   7.5290000e+00   2.9811661e+01
   7.5300000e+00   2.9828791e+01
   7.5310000e+00   2.9845108e+01
   7.5320000e+00   2.9860611e+01
   7.5330000e+00   2.9875300e+01
   7.5340000e+00   2.9889174e+01
   7.5350000e+00   2.9902233e+01
   7.5360000e+00   2.9914477e+01
   7.5370000e+00   2.9925906e+01
   7.5380000e+00   2.9936520e+01
   7.5390000e+00   2.9946317e+01
   7.5400000e+00   2.9955300e+01
   7.5410000e+00   2.9963466e+01
   7.5420000e+00   2.9970816e+01
   7.5430000e+00   2.9977350e+01
   7.5440000e+00   2.9983068e+01
   7.5450000e+00   2.9987969e+01
   7.5460000e+00   2.9992054e+01
   7.5470000e+00   2.9995322e+01
   7.5480000e+00   2.9997774e+01
   7.5490000e+00   2.9999409e+01
   7.5500000e+00   3.0000228e+01
   7.5510000e+00   3.0000230e+01
   7.5520000e+00   2.9999415e+01
   7.5530000e+00   2.9997783e+01
   7.5540000e+00   2.9995335e+01
   7.5550000e+00   2.9992071e+01
   7.5560000e+00   2.9987989e+01
   7.5570000e+00   2.9983092e+01
   7.5580000e+00   2.9977378e+01
   7.5590000e+00   2.9970848e+01
   7.5600000e+00   2.9963501e+01
   7.5610000e+00   2.9955339e+01
   7.5620000e+00   2.9946360e+01
   7.5630000e+00   2.9936566e+01
   7.5640000e+00   2.9925956e+01
   7.5650000e+00   2.9914531e+01
   7.5660000e+00   2.9902290e+01
   7.5670000e+00   2.9889235e+01
   7.5680000e+00   2.9875365e+01
   7.5690000e+00   2.9860680e+01
   7.5700000e+00   2.9845181e+01
   7.5710000e+00   2.9828867e+01
   7.5720000e+00   2.9811740e+01
   7.5730000e+00   2.9793800e+01
   7.5740000e+00   2.9775046e+01
   7.5750000e+00   2.9755480e+01
   7.5760000e+00   2.9735101e+01
   7.5770000e+00   2.9713910e+01
   7.5780000e+00   2.9691907e+01
   7.5790000e+00   2.9669093e+01
   7.5800000e+00   2.9645468e+01
   7.5810000e+00   2.9621032e+01
   7.5820000e+00   2.9595787e+01
   7.5830000e+00   2.9569732e+01
   7.5840000e+00   2.9542868e+01
   7.5850000e+00   2.9515195e+01
   7.5860000e+00   2.9486714e+01
   7.5870000e+00   2.9457426e+01
   7.5880000e+00   2.9427331e+01
   7.5890000e+00   2.9396430e+01
   7.5900000e+00   2.9364723e+01
   7.5910000e+00   2.9332211e+01
   7.5920000e+00   2.9298895e+01
   7.5930000e+00   2.9264775e+01
   7.5940000e+00   2.9229853e+01
   7.5950000e+00   2.9194128e+01
   7.5960000e+00   2.9157601e+01
   7.5970000e+00   2.9120274e+01
   7.5980000e+00   2.9082148e+01
   7.5990000e+00   2.9043222e+01
   7.6000000e+00   2.9003498e+01
   7.6010000e+00   2.8962977e+01
   7.6020000e+00   2.8921660e+01
   7.6030000e+00   2.8879548e+01
   7.6040000e+00   2.8836641e+01
   7.6050000e+00   2.8792941e+01
   7.6060000e+00   2.8748449e+01
   7.6070000e+00   2.8703166e+01
   7.6080000e+00   2.8657093e+01
   7.6090000e+00   2.8610232e+01
   7.6100000e+00   2.8562582e+01
   7.6110000e+00   2.8514147e+01
   7.6120000e+00   2.8464927e+01
   7.6130000e+00   2.8414923e+01
   7.6140000e+00   2.8364136e+01
   7.6150000e+00   2.8312569e+01
   7.6160000e+00   2.8260223e+01
   7.6170000e+00   2.8207099e+01
   7.6180000e+00   2.8153198e+01
   7.6190000e+00   2.8098522e+01
   7.6200000e+00   2.8043074e+01
   7.6210000e+00   2.7986854e+01
   7.6220000e+00   2.7929865e+01
   7.6230000e+00   2.7872107e+01
   7.6240000e+00   2.7813584e+01
   7.6250000e+00   2.7754297e+01
   7.6260000e+00   2.7694248e+01
   7.6270000e+00   2.7633439e+01
   7.6280000e+00   2.7571871e+01
   7.6290000e+00   2.7509548e+01
   7.6300000e+00   2.7446472e+01
   7.6310000e+00   2.7382644e+01
   7.6320000e+00   2.7318068e+01
   7.6330000e+00   2.7252745e+01
   7.6340000e+00   2.7186678e+01
   7.6350000e+00   2.7119870e+01
   7.6360000e+00   2.7052323e+01
   7.6370000e+00   2.6984041e+01
   7.6380000e+00   2.6915025e+01
   7.6390000e+00   2.6845279e+01
   7.6400000e+00   2.6774806e+01
   7.6410000e+00   2.6703609e+01
   7.6420000e+00   2.6631690e+01
   7.6430000e+00   2.6559055e+01
   7.6440000e+00   2.6485705e+01
   7.6450000e+00   2.6411644e+01
   7.6460000e+00   2.6336876e+01
   7.6470000e+00   2.6261404e+01
   7.6480000e+00   2.6185232e+01
   7.6490000e+00   2.6108365e+01
   7.6500000e+00   2.6030806e+01
   7.6510000e+00   2.5952559e+01
   7.6520000e+00   2.5873629e+01
   7.6530000e+00   2.5794019e+01
   7.6540000e+00   2.5713735e+01
   7.6550000e+00   2.5632781e+01
   7.6560000e+00   2.5551162e+01
   7.6570000e+00   2.5468883e+01
   7.6580000e+00   2.5385949e+01
   7.6590000e+00   2.5302364e+01
   7.6600000e+00   2.5218135e+01
   7.6610000e+00   2.5133267e+01
   7.6620000e+00   2.5047766e+01
   7.6630000e+00   2.4961637e+01
   7.6640000e+00   2.4874887e+01
   7.6650000e+00   2.4787522e+01
   7.6660000e+00   2.4699548e+01
   7.6670000e+00   2.4610971e+01
   7.6680000e+00   2.4521799e+01
   7.6690000e+00   2.4432039e+01
   7.6700000e+00   2.4341697e+01
   7.6710000e+00   2.4250781e+01
   7.6720000e+00   2.4159299e+01
   7.6730000e+00   2.4067259e+01
   7.6740000e+00   2.3974668e+01
   7.6750000e+00   2.3881534e+01
   7.6760000e+00   2.3787868e+01
   7.6770000e+00   2.3693676e+01
   7.6780000e+00   2.3598968e+01
   7.6790000e+00   2.3503754e+01
   7.6800000e+00   2.3408043e+01
   7.6810000e+00   2.3311845e+01
   7.6820000e+00   2.3215170e+01
   7.6830000e+00   2.3118029e+01
   7.6840000e+00   2.3020432e+01
   7.6850000e+00   2.2922389e+01
   7.6860000e+00   2.2823914e+01
   7.6870000e+00   2.2725017e+01
   7.6880000e+00   2.2625710e+01
   7.6890000e+00   2.2526006e+01
   7.6900000e+00   2.2425917e+01
   7.6910000e+00   2.2325456e+01
   7.6920000e+00   2.2224638e+01
   7.6930000e+00   2.2123476e+01
   7.6940000e+00   2.2021983e+01
   7.6950000e+00   2.1920175e+01
   7.6960000e+00   2.1818067e+01
   7.6970000e+00   2.1715674e+01
   7.6980000e+00   2.1613013e+01
   7.6990000e+00   2.1510098e+01
   7.7000000e+00   2.1406949e+01
   7.7010000e+00   2.1303581e+01
   7.7020000e+00   2.1200012e+01
   7.7030000e+00   2.1096261e+01
   7.7040000e+00   2.0992346e+01
   7.7050000e+00   2.0888287e+01
   7.7060000e+00   2.0784104e+01
   7.7070000e+00   2.0679817e+01
   7.7080000e+00   2.0575446e+01
   7.7090000e+00   2.0471014e+01
   7.7100000e+00   2.0366542e+01
   7.7110000e+00   2.0262053e+01
   7.7120000e+00   2.0157571e+01
   7.7130000e+00   2.0053118e+01
   7.7140000e+00   1.9948720e+01
   7.7150000e+00   1.9844401e+01
   7.7160000e+00   1.9740187e+01
   7.7170000e+00   1.9636106e+01
   7.7180000e+00   1.9532182e+01
   7.7190000e+00   1.9428446e+01
   7.7200000e+00   1.9324923e+01
   7.7210000e+00   1.9221645e+01
   7.7220000e+00   1.9118641e+01
   7.7230000e+00   1.9015940e+01
   7.7240000e+00   1.8913575e+01
   7.7250000e+00   1.8811577e+01
   7.7260000e+00   1.8709978e+01
   7.7270000e+00   1.8608813e+01
   7.7280000e+00   1.8508116e+01
   7.7290000e+00   1.8407920e+01
   7.7300000e+00   1.8308262e+01
   7.7310000e+00   1.8209179e+01
   7.7320000e+00   1.8110706e+01
   7.7330000e+00   1.8012882e+01
   7.7340000e+00   1.7915745e+01
   7.7350000e+00   1.7819335e+01
   7.7360000e+00   1.7723691e+01
   7.7370000e+00   1.7628854e+01
   7.7380000e+00   1.7534865e+01
   7.7390000e+00   1.7441767e+01
   7.7400000e+00   1.7349601e+01
   7.7410000e+00   1.7258411e+01
   7.7420000e+00   1.7168241e+01
   7.7430000e+00   1.7079135e+01
   7.7440000e+00   1.6991138e+01
   7.7450000e+00   1.6904295e+01
   7.7460000e+00   1.6818652e+01
   7.7470000e+00   1.6734257e+01
   7.7480000e+00   1.6651154e+01
   7.7490000e+00   1.6569392e+01
   7.7500000e+00   1.6489018e+01
   7.7510000e+00   1.6410079e+01
   7.7520000e+00   1.6332624e+01
   7.7530000e+00   1.6256699e+01
   7.7540000e+00   1.6182354e+01
   7.7550000e+00   1.6109636e+01
   7.7560000e+00   1.6038592e+01
   7.7570000e+00   1.5969271e+01
   7.7580000e+00   1.5901721e+01
   7.7590000e+00   1.5835987e+01
   7.7600000e+00   1.5772118e+01
   7.7610000e+00   1.5710159e+01
   7.7620000e+00   1.5650157e+01
   7.7630000e+00   1.5592155e+01
   7.7640000e+00   1.5536199e+01
   7.7650000e+00   1.5482331e+01
   7.7660000e+00   1.5430595e+01
   7.7670000e+00   1.5381032e+01
   7.7680000e+00   1.5333682e+01
   7.7690000e+00   1.5288583e+01
   7.7700000e+00   1.5245774e+01
   7.7710000e+00   1.5205291e+01
   7.7720000e+00   1.5167168e+01
   7.7730000e+00   1.5131439e+01
   7.7740000e+00   1.5098134e+01
   7.7750000e+00   1.5067283e+01
   7.7760000e+00   1.5038914e+01
   7.7770000e+00   1.5013052e+01
   7.7780000e+00   1.4989720e+01
   7.7790000e+00   1.4968940e+01
   7.7800000e+00   1.4950731e+01
   7.7810000e+00   1.4935110e+01
   7.7820000e+00   1.4922091e+01
   7.7830000e+00   1.4911686e+01
   7.7840000e+00   1.4903906e+01
   7.7850000e+00   1.4898756e+01
   7.7860000e+00   1.4896244e+01
   7.7870000e+00   1.4896369e+01
   7.7880000e+00   1.4899134e+01
   7.7890000e+00   1.4904534e+01
   7.7900000e+00   1.4912565e+01
   7.7910000e+00   1.4923219e+01
   7.7920000e+00   1.4936487e+01
   7.7930000e+00   1.4952356e+01
   7.7940000e+00   1.4970810e+01
   7.7950000e+00   1.4991834e+01
   7.7960000e+00   1.5015408e+01
   7.7970000e+00   1.5041511e+01
   7.7980000e+00   1.5070117e+01
   7.7990000e+00   1.5101203e+01
   7.8000000e+00   1.5134741e+01
   7.8010000e+00   1.5170699e+01
   7.8020000e+00   1.5209049e+01
   7.8030000e+00   1.5249755e+01
   7.8040000e+00   1.5292784e+01
   7.8050000e+00   1.5338098e+01
   7.8060000e+00   1.5385661e+01
   7.8070000e+00   1.5435434e+01
   7.8080000e+00   1.5487375e+01
   7.8090000e+00   1.5541443e+01
   7.8100000e+00   1.5597596e+01
   7.8110000e+00   1.5655790e+01
   7.8120000e+00   1.5715981e+01
   7.8130000e+00   1.5778124e+01
   7.8140000e+00   1.5842173e+01
   7.8150000e+00   1.5908082e+01
   7.8160000e+00   1.5975803e+01
   7.8170000e+00   1.6045290e+01
   7.8180000e+00   1.6116495e+01
   7.8190000e+00   1.6189371e+01
   7.8200000e+00   1.6263869e+01
   7.8210000e+00   1.6339941e+01
   7.8220000e+00   1.6417540e+01
   7.8230000e+00   1.6496618e+01
   7.8240000e+00   1.6577126e+01
   7.8250000e+00   1.6659018e+01
   7.8260000e+00   1.6742246e+01
   7.8270000e+00   1.6826763e+01
   7.8280000e+00   1.6912521e+01
   7.8290000e+00   1.6999476e+01
   7.8300000e+00   1.7087581e+01
   7.8310000e+00   1.7176790e+01
   7.8320000e+00   1.7267060e+01
   7.8330000e+00   1.7358345e+01
   7.8340000e+00   1.7450601e+01
   7.8350000e+00   1.7543786e+01
   7.8360000e+00   1.7637858e+01
   7.8370000e+00   1.7732773e+01
   7.8380000e+00   1.7828492e+01
   7.8390000e+00   1.7924973e+01
   7.8400000e+00   1.8022177e+01
   7.8410000e+00   1.8120065e+01
   7.8420000e+00   1.8218597e+01
   7.8430000e+00   1.8317737e+01
   7.8440000e+00   1.8417448e+01
   7.8450000e+00   1.8517693e+01
   7.8460000e+00   1.8618437e+01
   7.8470000e+00   1.8719644e+01
   7.8480000e+00   1.8821282e+01
   7.8490000e+00   1.8923316e+01
   7.8500000e+00   1.9025715e+01
   7.8510000e+00   1.9128446e+01
   7.8520000e+00   1.9231478e+01
   7.8530000e+00   1.9334781e+01
   7.8540000e+00   1.9438324e+01
   7.8550000e+00   1.9542080e+01
   7.8560000e+00   1.9646020e+01
   7.8570000e+00   1.9750115e+01
   7.8580000e+00   1.9854340e+01
   7.8590000e+00   1.9958668e+01
   7.8600000e+00   2.0063072e+01
   7.8610000e+00   2.0167529e+01
   7.8620000e+00   2.0272013e+01
   7.8630000e+00   2.0376501e+01
   7.8640000e+00   2.0480970e+01
   7.8650000e+00   2.0585398e+01
   7.8660000e+00   2.0689761e+01
   7.8670000e+00   2.0794039e+01
   7.8680000e+00   2.0898212e+01
   7.8690000e+00   2.1002257e+01
   7.8700000e+00   2.1106157e+01
   7.8710000e+00   2.1209892e+01
   7.8720000e+00   2.1313442e+01
   7.8730000e+00   2.1416790e+01
   7.8740000e+00   2.1519918e+01
   7.8750000e+00   2.1622809e+01
   7.8760000e+00   2.1725446e+01
   7.8770000e+00   2.1827812e+01
   7.8780000e+00   2.1929892e+01
   7.8790000e+00   2.2031671e+01
   7.8800000e+00   2.2133132e+01
   7.8810000e+00   2.2234263e+01
   7.8820000e+00   2.2335048e+01
   7.8830000e+00   2.2435473e+01
   7.8840000e+00   2.2535526e+01
   7.8850000e+00   2.2635193e+01
   7.8860000e+00   2.2734461e+01
   7.8870000e+00   2.2833319e+01
   7.8880000e+00   2.2931753e+01
   7.8890000e+00   2.3029753e+01
   7.8900000e+00   2.3127308e+01
   7.8910000e+00   2.3224405e+01
   7.8920000e+00   2.3321035e+01
   7.8930000e+00   2.3417187e+01
   7.8940000e+00   2.3512851e+01
   7.8950000e+00   2.3608018e+01
   7.8960000e+00   2.3702676e+01
   7.8970000e+00   2.3796818e+01
   7.8980000e+00   2.3890435e+01
   7.8990000e+00   2.3983517e+01
   7.9000000e+00   2.4076055e+01
   7.9010000e+00   2.4168043e+01
   7.9020000e+00   2.4259472e+01
   7.9030000e+00   2.4350333e+01
   7.9040000e+00   2.4440620e+01
   7.9050000e+00   2.4530324e+01
   7.9060000e+00   2.4619440e+01
   7.9070000e+00   2.4707959e+01
   7.9080000e+00   2.4795876e+01
   7.9090000e+00   2.4883183e+01
   7.9100000e+00   2.4969874e+01
   7.9110000e+00   2.5055943e+01
   7.9120000e+00   2.5141384e+01
   7.9130000e+00   2.5226191e+01
   7.9140000e+00   2.5310359e+01
   7.9150000e+00   2.5393882e+01
   7.9160000e+00   2.5476754e+01
   7.9170000e+00   2.5558970e+01
   7.9180000e+00   2.5640526e+01
   7.9190000e+00   2.5721417e+01
   7.9200000e+00   2.5801636e+01
   7.9210000e+00   2.5881181e+01
   7.9220000e+00   2.5960047e+01
   7.9230000e+00   2.6038228e+01
   7.9240000e+00   2.6115722e+01
   7.9250000e+00   2.6192523e+01
   7.9260000e+00   2.6268628e+01
   7.9270000e+00   2.6344033e+01
   7.9280000e+00   2.6418733e+01
   7.9290000e+00   2.6492727e+01
   7.9300000e+00   2.6566009e+01
   7.9310000e+00   2.6638576e+01
   7.9320000e+00   2.6710426e+01
   7.9330000e+00   2.6781554e+01
   7.9340000e+00   2.6851958e+01
   7.9350000e+00   2.6921635e+01
   7.9360000e+00   2.6990581e+01
   7.9370000e+00   2.7058793e+01
   7.9380000e+00   2.7126270e+01
   7.9390000e+00   2.7193007e+01
   7.9400000e+00   2.7259003e+01
   7.9410000e+00   2.7324255e+01
   7.9420000e+00   2.7388761e+01
   7.9430000e+00   2.7452517e+01
   7.9440000e+00   2.7515521e+01
   7.9450000e+00   2.7577772e+01
   7.9460000e+00   2.7639267e+01
   7.9470000e+00   2.7700004e+01
   7.9480000e+00   2.7759981e+01
   7.9490000e+00   2.7819195e+01
   7.9500000e+00   2.7877646e+01
   7.9510000e+00   2.7935330e+01
   7.9520000e+00   2.7992246e+01
   7.9530000e+00   2.8048392e+01
   7.9540000e+00   2.8103767e+01
   7.9550000e+00   2.8158369e+01
   7.9560000e+00   2.8212196e+01
   7.9570000e+00   2.8265246e+01
   7.9580000e+00   2.8317518e+01
   7.9590000e+00   2.8369011e+01
   7.9600000e+00   2.8419723e+01
   7.9610000e+00   2.8469652e+01
   7.9620000e+00   2.8518798e+01
   7.9630000e+00   2.8567158e+01
   7.9640000e+00   2.8614732e+01
   7.9650000e+00   2.8661519e+01
   7.9660000e+00   2.8707516e+01
   7.9670000e+00   2.8752724e+01
   7.9680000e+00   2.8797141e+01
   7.9690000e+00   2.8840765e+01
   7.9700000e+00   2.8883596e+01
   7.9710000e+00   2.8925632e+01
   7.9720000e+00   2.8966874e+01
   7.9730000e+00   2.9007319e+01
   7.9740000e+00   2.9046966e+01
   7.9750000e+00   2.9085816e+01
   7.9760000e+00   2.9123867e+01
   7.9770000e+00   2.9161117e+01
   7.9780000e+00   2.9197567e+01
   7.9790000e+00   2.9233216e+01
   7.9800000e+00   2.9268062e+01
   7.9810000e+00   2.9302105e+01
   7.9820000e+00   2.9335345e+01
   7.9830000e+00   2.9367780e+01
   7.9840000e+00   2.9399410e+01
   7.9850000e+00   2.9430235e+01
   7.9860000e+00   2.9460253e+01
   7.9870000e+00   2.9489464e+01
   7.9880000e+00   2.9517867e+01
   7.9890000e+00   2.9545463e+01
   7.9900000e+00   2.9572250e+01
   7.9910000e+00   2.9598228e+01
   7.9920000e+00   2.9623396e+01
   7.9930000e+00   2.9647755e+01
   7.9940000e+00   2.9671302e+01
   7.9950000e+00   2.9694039e+01
   7.9960000e+00   2.9715964e+01
   7.9970000e+00   2.9737078e+01
   7.9980000e+00   2.9757380e+01
   7.9990000e+00   2.9776869e+01
   8.0000000e+00   2.9795545e+01
   8.0010000e+00   2.9813408e+01
   8.0020000e+00   2.9830457e+01
   8.0030000e+00   2.9846693e+01
   8.0040000e+00   2.9862115e+01
   8.0050000e+00   2.9876722e+01
   8.0060000e+00   2.9890514e+01
   8.0070000e+00   2.9903492e+01
   8.0080000e+00   2.9915655e+01
   8.0090000e+00   2.9927003e+01
   8.0100000e+00   2.9937535e+01
   8.0110000e+00   2.9947251e+01
   8.0120000e+00   2.9956152e+01
   8.0130000e+00   2.9964237e+01
   8.0140000e+00   2.9971505e+01
   8.0150000e+00   2.9977958e+01
   8.0160000e+00   2.9983594e+01
   8.0170000e+00   2.9988414e+01
   8.0180000e+00   2.9992417e+01
   8.0190000e+00   2.9995604e+01
   8.0200000e+00   2.9997974e+01
   8.0210000e+00   2.9999528e+01
   8.0220000e+00   3.0000265e+01
   8.0230000e+00   3.0000185e+01
   8.0240000e+00   2.9999289e+01
   8.0250000e+00   2.9997576e+01
   8.0260000e+00   2.9995046e+01
   8.0270000e+00   2.9991700e+01
   8.0280000e+00   2.9987537e+01
   8.0290000e+00   2.9982558e+01
   8.0300000e+00   2.9976762e+01
   8.0310000e+00   2.9970151e+01
   8.0320000e+00   2.9962723e+01
   8.0330000e+00   2.9954479e+01
   8.0340000e+00   2.9945419e+01
   8.0350000e+00   2.9935543e+01
   8.0360000e+00   2.9924852e+01
   8.0370000e+00   2.9913345e+01
   8.0380000e+00   2.9901023e+01
   8.0390000e+00   2.9887886e+01
   8.0400000e+00   2.9873935e+01
   8.0410000e+00   2.9859169e+01
   8.0420000e+00   2.9843588e+01
   8.0430000e+00   2.9827194e+01
   8.0440000e+00   2.9809985e+01
   8.0450000e+00   2.9791964e+01
   8.0460000e+00   2.9773129e+01
   8.0470000e+00   2.9753481e+01
   8.0480000e+00   2.9733021e+01
   8.0490000e+00   2.9711749e+01
   8.0500000e+00   2.9689665e+01
   8.0510000e+00   2.9666770e+01
   8.0520000e+00   2.9643064e+01
   8.0530000e+00   2.9618548e+01
   8.0540000e+00   2.9593221e+01
   8.0550000e+00   2.9567085e+01
   8.0560000e+00   2.9540141e+01
   8.0570000e+00   2.9512387e+01
   8.0580000e+00   2.9483826e+01
   8.0590000e+00   2.9454457e+01
   8.0600000e+00   2.9424282e+01
   8.0610000e+00   2.9393300e+01
   8.0620000e+00   2.9361513e+01
   8.0630000e+00   2.9328921e+01
   8.0640000e+00   2.9295524e+01
   8.0650000e+00   2.9261324e+01
   8.0660000e+00   2.9226321e+01
   8.0670000e+00   2.9190516e+01
   8.0680000e+00   2.9153910e+01
   8.0690000e+00   2.9116503e+01
   8.0700000e+00   2.9078296e+01
   8.0710000e+00   2.9039291e+01
   8.0720000e+00   2.8999488e+01
   8.0730000e+00   2.8958887e+01
   8.0740000e+00   2.8917490e+01
   8.0750000e+00   2.8875299e+01
   8.0760000e+00   2.8832313e+01
   8.0770000e+00   2.8788534e+01
   8.0780000e+00   2.8743963e+01
   8.0790000e+00   2.8698601e+01
   8.0800000e+00   2.8652449e+01
   8.0810000e+00   2.8605509e+01
   8.0820000e+00   2.8557781e+01
   8.0830000e+00   2.8509267e+01
   8.0840000e+00   2.8459969e+01
   8.0850000e+00   2.8409886e+01
   8.0860000e+00   2.8359022e+01
   8.0870000e+00   2.8307377e+01
   8.0880000e+00   2.8254953e+01
   8.0890000e+00   2.8201751e+01
   8.0900000e+00   2.8147773e+01
   8.0910000e+00   2.8093020e+01
   8.0920000e+00   2.8037495e+01
   8.0930000e+00   2.7981198e+01
   8.0940000e+00   2.7924132e+01
   8.0950000e+00   2.7866298e+01
   8.0960000e+00   2.7807698e+01
   8.0970000e+00   2.7748335e+01
   8.0980000e+00   2.7688210e+01
   8.0990000e+00   2.7627325e+01
   8.1000000e+00   2.7565682e+01
   8.1010000e+00   2.7503284e+01
   8.1020000e+00   2.7440132e+01
   8.1030000e+00   2.7376230e+01
   8.1040000e+00   2.7311578e+01
   8.1050000e+00   2.7246181e+01
   8.1060000e+00   2.7180040e+01
   8.1070000e+00   2.7113158e+01
   8.1080000e+00   2.7045538e+01
   8.1090000e+00   2.6977182e+01
   8.1100000e+00   2.6908093e+01
   8.1110000e+00   2.6838274e+01
   8.1120000e+00   2.6767729e+01
   8.1130000e+00   2.6696459e+01
   8.1140000e+00   2.6624469e+01
   8.1150000e+00   2.6551762e+01
   8.1160000e+00   2.6478341e+01
   8.1170000e+00   2.6404209e+01
   8.1180000e+00   2.6329371e+01
   8.1190000e+00   2.6253829e+01
   8.1200000e+00   2.6177588e+01
   8.1210000e+00   2.6100651e+01
   8.1220000e+00   2.6023023e+01
   8.1230000e+00   2.5944708e+01
   8.1240000e+00   2.5865710e+01
   8.1250000e+00   2.5786033e+01
   8.1260000e+00   2.5705681e+01
   8.1270000e+00   2.5624661e+01
   8.1280000e+00   2.5542976e+01
   8.1290000e+00   2.5460631e+01
   8.1300000e+00   2.5377631e+01
   8.1310000e+00   2.5293982e+01
   8.1320000e+00   2.5209689e+01
   8.1330000e+00   2.5124758e+01
   8.1340000e+00   2.5039194e+01
   8.1350000e+00   2.4953003e+01
   8.1360000e+00   2.4866191e+01
   8.1370000e+00   2.4778764e+01
   8.1380000e+00   2.4690730e+01
   8.1390000e+00   2.4602093e+01
   8.1400000e+00   2.4512862e+01
   8.1410000e+00   2.4423043e+01
   8.1420000e+00   2.4332644e+01
   8.1430000e+00   2.4241671e+01
   8.1440000e+00   2.4150133e+01
   8.1450000e+00   2.4058037e+01
   8.1460000e+00   2.3965392e+01
   8.1470000e+00   2.3872205e+01
   8.1480000e+00   2.3778485e+01
   8.1490000e+00   2.3684242e+01
   8.1500000e+00   2.3589483e+01
   8.1510000e+00   2.3494219e+01
   8.1520000e+00   2.3398459e+01
   8.1530000e+00   2.3302213e+01
   8.1540000e+00   2.3205491e+01
   8.1550000e+00   2.3108303e+01
   8.1560000e+00   2.3010661e+01
   8.1570000e+00   2.2912575e+01
   8.1580000e+00   2.2814057e+01
   8.1590000e+00   2.2715118e+01
   8.1600000e+00   2.2615771e+01
   8.1610000e+00   2.2516028e+01
   8.1620000e+00   2.2415902e+01
   8.1630000e+00   2.2315405e+01
   8.1640000e+00   2.2214551e+01
   8.1650000e+00   2.2113355e+01
   8.1660000e+00   2.2011831e+01
   8.1670000e+00   2.1909992e+01
   8.1680000e+00   2.1807855e+01
   8.1690000e+00   2.1705435e+01
   8.1700000e+00   2.1602747e+01
   8.1710000e+00   2.1499808e+01
   8.1720000e+00   2.1396636e+01
   8.1730000e+00   2.1293247e+01
   8.1740000e+00   2.1189659e+01
   8.1750000e+00   2.1085891e+01
   8.1760000e+00   2.0981961e+01
   8.1770000e+00   2.0877889e+01
   8.1780000e+00   2.0773695e+01
   8.1790000e+00   2.0669398e+01
   8.1800000e+00   2.0565020e+01
   8.1810000e+00   2.0460583e+01
   8.1820000e+00   2.0356109e+01
   8.1830000e+00   2.0251619e+01
   8.1840000e+00   2.0147139e+01
   8.1850000e+00   2.0042690e+01
   8.1860000e+00   1.9938299e+01
   8.1870000e+00   1.9833989e+01
   8.1880000e+00   1.9729788e+01
   8.1890000e+00   1.9625720e+01
   8.1900000e+00   1.9521815e+01
   8.1910000e+00   1.9418098e+01
   8.1920000e+00   1.9314599e+01
   8.1930000e+00   1.9211347e+01
   8.1940000e+00   1.9108371e+01
   8.1950000e+00   1.9005702e+01
   8.1960000e+00   1.8903372e+01
   8.1970000e+00   1.8801413e+01
   8.1980000e+00   1.8699856e+01
   8.1990000e+00   1.8598736e+01
   8.2000000e+00   1.8498087e+01
   8.2010000e+00   1.8397944e+01
   8.2020000e+00   1.8298342e+01
   8.2030000e+00   1.8199317e+01
   8.2040000e+00   1.8100908e+01
   8.2050000e+00   1.8003151e+01
   8.2060000e+00   1.7906085e+01
   8.2070000e+00   1.7809749e+01
   8.2080000e+00   1.7714184e+01
   8.2090000e+00   1.7619430e+01
   8.2100000e+00   1.7525528e+01
   8.2110000e+00   1.7432521e+01
   8.2120000e+00   1.7340450e+01
   8.2130000e+00   1.7249360e+01
   8.2140000e+00   1.7159294e+01
   8.2150000e+00   1.7070297e+01
   8.2160000e+00   1.6982413e+01
   8.2170000e+00   1.6895688e+01
   8.2180000e+00   1.6810168e+01
   8.2190000e+00   1.6725899e+01
   8.2200000e+00   1.6642929e+01
   8.2210000e+00   1.6561303e+01
   8.2220000e+00   1.6481070e+01
   8.2230000e+00   1.6402277e+01
   8.2240000e+00   1.6324973e+01
   8.2250000e+00   1.6249204e+01
   8.2260000e+00   1.6175019e+01
   8.2270000e+00   1.6102465e+01
   8.2280000e+00   1.6031592e+01
   8.2290000e+00   1.5962446e+01
   8.2300000e+00   1.5895074e+01
   8.2310000e+00   1.5829525e+01
   8.2320000e+00   1.5765844e+01
   8.2330000e+00   1.5704079e+01
   8.2340000e+00   1.5644274e+01
   8.2350000e+00   1.5586475e+01
   8.2360000e+00   1.5530725e+01
   8.2370000e+00   1.5477069e+01
   8.2380000e+00   1.5425548e+01
   8.2390000e+00   1.5376204e+01
   8.2400000e+00   1.5329076e+01
   8.2410000e+00   1.5284205e+01
   8.2420000e+00   1.5241627e+01
   8.2430000e+00   1.5201378e+01
   8.2440000e+00   1.5163493e+01
   8.2450000e+00   1.5128004e+01
   8.2460000e+00   1.5094943e+01
   8.2470000e+00   1.5064339e+01
   8.2480000e+00   1.5036219e+01
   8.2490000e+00   1.5010608e+01
   8.2500000e+00   1.4987530e+01
   8.2510000e+00   1.4967006e+01
   8.2520000e+00   1.4949055e+01
   8.2530000e+00   1.4933693e+01
   8.2540000e+00   1.4920934e+01
   8.2550000e+00   1.4910791e+01
   8.2560000e+00   1.4903273e+01
   8.2570000e+00   1.4898387e+01
   8.2580000e+00   1.4896138e+01
   8.2590000e+00   1.4896527e+01
   8.2600000e+00   1.4899554e+01
   8.2610000e+00   1.4905218e+01
   8.2620000e+00   1.4913511e+01
   8.2630000e+00   1.4924427e+01
   8.2640000e+00   1.4937955e+01
   8.2650000e+00   1.4954082e+01
   8.2660000e+00   1.4972795e+01
   8.2670000e+00   1.4994074e+01
   8.2680000e+00   1.5017902e+01
   8.2690000e+00   1.5044255e+01
   8.2700000e+00   1.5073111e+01
   8.2710000e+00   1.5104443e+01
   8.2720000e+00   1.5138223e+01
   8.2730000e+00   1.5174422e+01
   8.2740000e+00   1.5213008e+01
   8.2750000e+00   1.5253948e+01
   8.2760000e+00   1.5297207e+01
   8.2770000e+00   1.5342748e+01
   8.2780000e+00   1.5390533e+01
   8.2790000e+00   1.5440524e+01
   8.2800000e+00   1.5492679e+01
   8.2810000e+00   1.5546957e+01
   8.2820000e+00   1.5603316e+01
   8.2830000e+00   1.5661712e+01
   8.2840000e+00   1.5722100e+01
   8.2850000e+00   1.5784435e+01
   8.2860000e+00   1.5848672e+01
   8.2870000e+00   1.5914764e+01
   8.2880000e+00   1.5982663e+01
   8.2890000e+00   1.6052324e+01
   8.2900000e+00   1.6123698e+01
   8.2910000e+00   1.6196738e+01
   8.2920000e+00   1.6271395e+01
   8.2930000e+00   1.6347622e+01
   8.2940000e+00   1.6425371e+01
   8.2950000e+00   1.6504594e+01
   8.2960000e+00   1.6585243e+01
   8.2970000e+00   1.6667270e+01
   8.2980000e+00   1.6750628e+01
   8.2990000e+00   1.6835271e+01
   8.3000000e+00   1.6921151e+01
   8.3010000e+00   1.7008223e+01
   8.3020000e+00   1.7096440e+01
   8.3030000e+00   1.7185758e+01
   8.3040000e+00   1.7276130e+01
   8.3050000e+00   1.7367514e+01
   8.3060000e+00   1.7459865e+01
   8.3070000e+00   1.7553141e+01
   8.3080000e+00   1.7647299e+01
   8.3090000e+00   1.7742296e+01
   8.3100000e+00   1.7838093e+01
   8.3110000e+00   1.7934648e+01
   8.3120000e+00   1.8031922e+01
   8.3130000e+00   1.8129875e+01
   8.3140000e+00   1.8228470e+01
   8.3150000e+00   1.8327669e+01
   8.3160000e+00   1.8427435e+01
   8.3170000e+00   1.8527731e+01
   8.3180000e+00   1.8628523e+01
   8.3190000e+00   1.8729775e+01
   8.3200000e+00   1.8831454e+01
   8.3210000e+00   1.8933526e+01
   8.3220000e+00   1.9035959e+01
   8.3230000e+00   1.9138721e+01
   8.3240000e+00   1.9241782e+01
   8.3250000e+00   1.9345110e+01
   8.3260000e+00   1.9448676e+01
   8.3270000e+00   1.9552452e+01
   8.3280000e+00   1.9656408e+01
   8.3290000e+00   1.9760518e+01
   8.3300000e+00   1.9864754e+01
   8.3310000e+00   1.9969090e+01
   8.3320000e+00   2.0073501e+01
   8.3330000e+00   2.0177961e+01
   8.3340000e+00   2.0282447e+01
   8.3350000e+00   2.0386935e+01
   8.3360000e+00   2.0491401e+01
   8.3370000e+00   2.0595822e+01
   8.3380000e+00   2.0700178e+01
   8.3390000e+00   2.0804447e+01
   8.3400000e+00   2.0908607e+01
   8.3410000e+00   2.1012640e+01
   8.3420000e+00   2.1116524e+01
   8.3430000e+00   2.1220241e+01
   8.3440000e+00   2.1323772e+01
   8.3450000e+00   2.1427099e+01
   8.3460000e+00   2.1530204e+01
   8.3470000e+00   2.1633070e+01
   8.3480000e+00   2.1735680e+01
   8.3490000e+00   2.1838019e+01
   8.3500000e+00   2.1940070e+01
   8.3510000e+00   2.2041817e+01
   8.3520000e+00   2.2143246e+01
   8.3530000e+00   2.2244343e+01
   8.3540000e+00   2.2345092e+01
   8.3550000e+00   2.2445481e+01
   8.3560000e+00   2.2545496e+01
   8.3570000e+00   2.2645124e+01
   8.3580000e+00   2.2744351e+01
   8.3590000e+00   2.2843167e+01
   8.3600000e+00   2.2941559e+01
   8.3610000e+00   2.3039515e+01
   8.3620000e+00   2.3137025e+01
   8.3630000e+00   2.3234076e+01
   8.3640000e+00   2.3330659e+01
   8.3650000e+00   2.3426762e+01
   8.3660000e+00   2.3522377e+01
   8.3670000e+00   2.3617493e+01
   8.3680000e+00   2.3712100e+01
   8.3690000e+00   2.3806190e+01
   8.3700000e+00   2.3899754e+01
   8.3710000e+00   2.3992782e+01
   8.3720000e+00   2.4085266e+01
   8.3730000e+00   2.4177198e+01
   8.3740000e+00   2.4268570e+01
   8.3750000e+00   2.4359375e+01
   8.3760000e+00   2.4449604e+01
   8.3770000e+00   2.4539250e+01
   8.3780000e+00   2.4628306e+01
   8.3790000e+00   2.4716765e+01
   8.3800000e+00   2.4804621e+01
   8.3810000e+00   2.4891867e+01
   8.3820000e+00   2.4978497e+01
   8.3830000e+00   2.5064503e+01
   8.3840000e+00   2.5149881e+01
   8.3850000e+00   2.5234625e+01
   8.3860000e+00   2.5318729e+01
   8.3870000e+00   2.5402186e+01
   8.3880000e+00   2.5484993e+01
   8.3890000e+00   2.5567144e+01
   8.3900000e+00   2.5648634e+01
   8.3910000e+00   2.5729457e+01
   8.3920000e+00   2.5809610e+01
   8.3930000e+00   2.5889087e+01
   8.3940000e+00   2.5967885e+01
   8.3950000e+00   2.6045998e+01
   8.3960000e+00   2.6123422e+01
   8.3970000e+00   2.6200154e+01
   8.3980000e+00   2.6276189e+01
   8.3990000e+00   2.6351524e+01
   8.4000000e+00   2.6426154e+01
   8.4010000e+00   2.6500077e+01
   8.4020000e+00   2.6573287e+01
   8.4030000e+00   2.6645783e+01
   8.4040000e+00   2.6717561e+01
   8.4050000e+00   2.6788617e+01
   8.4060000e+00   2.6858949e+01
   8.4070000e+00   2.6928552e+01
   8.4080000e+00   2.6997425e+01
   8.4090000e+00   2.7065565e+01
   8.4100000e+00   2.7132967e+01
   8.4110000e+00   2.7199631e+01
   8.4120000e+00   2.7265553e+01
   8.4130000e+00   2.7330730e+01
   8.4140000e+00   2.7395161e+01
   8.4150000e+00   2.7458842e+01
   8.4160000e+00   2.7521772e+01
   8.4170000e+00   2.7583947e+01
   8.4180000e+00   2.7645367e+01
   8.4190000e+00   2.7706028e+01
   8.4200000e+00   2.7765928e+01
   8.4210000e+00   2.7825067e+01
   8.4220000e+00   2.7883440e+01
   8.4230000e+00   2.7941048e+01
   8.4240000e+00   2.7997887e+01
   8.4250000e+00   2.8053957e+01
   8.4260000e+00   2.8109254e+01
   8.4270000e+00   2.8163779e+01
   8.4280000e+00   2.8217528e+01
   8.4290000e+00   2.8270501e+01
   8.4300000e+00   2.8322695e+01
   8.4310000e+00   2.8374110e+01
   8.4320000e+00   2.8424744e+01
   8.4330000e+00   2.8474595e+01
   8.4340000e+00   2.8523662e+01
   8.4350000e+00   2.8571944e+01
   8.4360000e+00   2.8619440e+01
   8.4370000e+00   2.8666147e+01
   8.4380000e+00   2.8712066e+01
   8.4390000e+00   2.8757195e+01
   8.4400000e+00   2.8801532e+01
   8.4410000e+00   2.8845078e+01
   8.4420000e+00   2.8887829e+01
   8.4430000e+00   2.8929787e+01
   8.4440000e+00   2.8970948e+01
   8.4450000e+00   2.9011314e+01
   8.4460000e+00   2.9050882e+01
   8.4470000e+00   2.9089652e+01
   8.4480000e+00   2.9127622e+01
   8.4490000e+00   2.9164793e+01
   8.4500000e+00   2.9201163e+01
   8.4510000e+00   2.9236732e+01
   8.4520000e+00   2.9271498e+01
   8.4530000e+00   2.9305461e+01
   8.4540000e+00   2.9338620e+01
   8.4550000e+00   2.9370975e+01
   8.4560000e+00   2.9402524e+01
   8.4570000e+00   2.9433268e+01
   8.4580000e+00   2.9463206e+01
   8.4590000e+00   2.9492336e+01
   8.4600000e+00   2.9520659e+01
   8.4610000e+00   2.9548174e+01
   8.4620000e+00   2.9574880e+01
   8.4630000e+00   2.9600778e+01
   8.4640000e+00   2.9625865e+01
   8.4650000e+00   2.9650142e+01
   8.4660000e+00   2.9673609e+01
   8.4670000e+00   2.9696265e+01
   8.4680000e+00   2.9718109e+01
   8.4690000e+00   2.9739142e+01
   8.4700000e+00   2.9759362e+01
   8.4710000e+00   2.9778770e+01
   8.4720000e+00   2.9797365e+01
   8.4730000e+00   2.9815147e+01
   8.4740000e+00   2.9832115e+01
   8.4750000e+00   2.9848270e+01
   8.4760000e+00   2.9863610e+01
   8.4770000e+00   2.9878136e+01
   8.4780000e+00   2.9891847e+01
   8.4790000e+00   2.9904743e+01
   8.4800000e+00   2.9916825e+01
   8.4810000e+00   2.9928091e+01
   8.4820000e+00   2.9938542e+01
   8.4830000e+00   2.9948177e+01
   8.4840000e+00   2.9956996e+01
   8.4850000e+00   2.9964999e+01
   8.4860000e+00   2.9972186e+01
   8.4870000e+00   2.9978557e+01
   8.4880000e+00   2.9984112e+01
   8.4890000e+00   2.9988850e+01
   8.4900000e+00   2.9992772e+01
   8.4910000e+00   2.9995877e+01
   8.4920000e+00   2.9998166e+01
   8.4930000e+00   2.9999638e+01
   8.4940000e+00   3.0000293e+01
   8.4950000e+00   3.0000132e+01
   8.4960000e+00   2.9999154e+01
   8.4970000e+00   2.9997360e+01
   8.4980000e+00   2.9994749e+01
   8.4990000e+00   2.9991321e+01
   8.5000000e+00   2.9987077e+01
   8.5010000e+00   2.9982016e+01
   8.5020000e+00   2.9976139e+01
   8.5030000e+00   2.9969446e+01
   8.5040000e+00   2.9961936e+01
   8.5050000e+00   2.9953611e+01
   8.5060000e+00   2.9944469e+01
   8.5070000e+00   2.9934512e+01
   8.5080000e+00   2.9923739e+01
   8.5090000e+00   2.9912151e+01
   8.5100000e+00   2.9899748e+01
   8.5110000e+00   2.9886530e+01
   8.5120000e+00   2.9872497e+01
   8.5130000e+00   2.9857649e+01
   8.5140000e+00   2.9841988e+01
   8.5150000e+00   2.9825512e+01
   8.5160000e+00   2.9808222e+01
   8.5170000e+00   2.9790119e+01
   8.5180000e+00   2.9771203e+01
   8.5190000e+00   2.9751475e+01
   8.5200000e+00   2.9730933e+01
   8.5210000e+00   2.9709580e+01
   8.5220000e+00   2.9687415e+01
   8.5230000e+00   2.9664439e+01
   8.5240000e+00   2.9640652e+01
   8.5250000e+00   2.9616055e+01
   8.5260000e+00   2.9590648e+01
   8.5270000e+00   2.9564431e+01
   8.5280000e+00   2.9537405e+01
   8.5290000e+00   2.9509571e+01
   8.5300000e+00   2.9480930e+01
   8.5310000e+00   2.9451480e+01
   8.5320000e+00   2.9421224e+01
   8.5330000e+00   2.9390162e+01
   8.5340000e+00   2.9358294e+01
   8.5350000e+00   2.9325622e+01
   8.5360000e+00   2.9292145e+01
   8.5370000e+00   2.9257865e+01
   8.5380000e+00   2.9222782e+01
   8.5390000e+00   2.9186897e+01
   8.5400000e+00   2.9150210e+01
   8.5410000e+00   2.9112724e+01
   8.5420000e+00   2.9074437e+01
   8.5430000e+00   2.9035352e+01
   8.5440000e+00   2.8995469e+01
   8.5450000e+00   2.8954789e+01
   8.5460000e+00   2.8913313e+01
   8.5470000e+00   2.8871042e+01
   8.5480000e+00   2.8827977e+01
   8.5490000e+00   2.8784119e+01
   8.5500000e+00   2.8739469e+01
   8.5510000e+00   2.8694028e+01
   8.5520000e+00   2.8647797e+01
   8.5530000e+00   2.8600778e+01
   8.5540000e+00   2.8552972e+01
   8.5550000e+00   2.8504380e+01
   8.5560000e+00   2.8455003e+01
   8.5570000e+00   2.8404842e+01
   8.5580000e+00   2.8353900e+01
   8.5590000e+00   2.8302177e+01
   8.5600000e+00   2.8249675e+01
   8.5610000e+00   2.8196396e+01
   8.5620000e+00   2.8142340e+01
   8.5630000e+00   2.8087510e+01
   8.5640000e+00   2.8031908e+01
   8.5650000e+00   2.7975534e+01
   8.5660000e+00   2.7918391e+01
   8.5670000e+00   2.7860481e+01
   8.5680000e+00   2.7801805e+01
   8.5690000e+00   2.7742365e+01
   8.5700000e+00   2.7682164e+01
   8.5710000e+00   2.7621203e+01
   8.5720000e+00   2.7559485e+01
   8.5730000e+00   2.7497011e+01
   8.5740000e+00   2.7433785e+01
   8.5750000e+00   2.7369807e+01
   8.5760000e+00   2.7305082e+01
   8.5770000e+00   2.7239610e+01
   8.5780000e+00   2.7173395e+01
   8.5790000e+00   2.7106439e+01
   8.5800000e+00   2.7038745e+01
   8.5810000e+00   2.6970316e+01
   8.5820000e+00   2.6901154e+01
   8.5830000e+00   2.6831262e+01
   8.5840000e+00   2.6760644e+01
   8.5850000e+00   2.6689303e+01
   8.5860000e+00   2.6617241e+01
   8.5870000e+00   2.6544462e+01
   8.5880000e+00   2.6470970e+01
   8.5890000e+00   2.6396768e+01
   8.5900000e+00   2.6321859e+01
   8.5910000e+00   2.6246247e+01
   8.5920000e+00   2.6169936e+01
   8.5930000e+00   2.6092930e+01
   8.5940000e+00   2.6015234e+01
   8.5950000e+00   2.5936850e+01
   8.5960000e+00   2.5857784e+01
   8.5970000e+00   2.5778039e+01
   8.5980000e+00   2.5697621e+01
   8.5990000e+00   2.5616534e+01
   8.6000000e+00   2.5534782e+01
   8.6010000e+00   2.5452372e+01
   8.6020000e+00   2.5369307e+01
   8.6030000e+00   2.5285594e+01
   8.6040000e+00   2.5201237e+01
   8.6050000e+00   2.5116242e+01
   8.6060000e+00   2.5030615e+01
   8.6070000e+00   2.4944362e+01
   8.6080000e+00   2.4857488e+01
   8.6090000e+00   2.4770000e+01
   8.6100000e+00   2.4681905e+01
   8.6110000e+00   2.4593209e+01
   8.6120000e+00   2.4503919e+01
   8.6130000e+00   2.4414042e+01
   8.6140000e+00   2.4323585e+01
   8.6150000e+00   2.4232556e+01
   8.6160000e+00   2.4140962e+01
   8.6170000e+00   2.4048810e+01
   8.6180000e+00   2.3956111e+01
   8.6190000e+00   2.3862870e+01
   8.6200000e+00   2.3769098e+01
   8.6210000e+00   2.3674802e+01
   8.6220000e+00   2.3579993e+01
   8.6230000e+00   2.3484679e+01
   8.6240000e+00   2.3388870e+01
   8.6250000e+00   2.3292576e+01
   8.6260000e+00   2.3195807e+01
   8.6270000e+00   2.3098573e+01
   8.6280000e+00   2.3000886e+01
   8.6290000e+00   2.2902757e+01
   8.6300000e+00   2.2804196e+01
   8.6310000e+00   2.2705216e+01
   8.6320000e+00   2.2605829e+01
   8.6330000e+00   2.2506047e+01
   8.6340000e+00   2.2405883e+01
   8.6350000e+00   2.2305350e+01
   8.6360000e+00   2.2204461e+01
   8.6370000e+00   2.2103232e+01
   8.6380000e+00   2.2001675e+01
   8.6390000e+00   2.1899806e+01
   8.6400000e+00   2.1797640e+01
   8.6410000e+00   2.1695192e+01
   8.6420000e+00   2.1592479e+01
   8.6430000e+00   2.1489516e+01
   8.6440000e+00   2.1386321e+01
   8.6450000e+00   2.1282912e+01
   8.6460000e+00   2.1179305e+01
   8.6470000e+00   2.1075520e+01
   8.6480000e+00   2.0971575e+01
   8.6490000e+00   2.0867490e+01
   8.6500000e+00   2.0763284e+01
   8.6510000e+00   2.0658978e+01
   8.6520000e+00   2.0554594e+01
   8.6530000e+00   2.0450152e+01
   8.6540000e+00   2.0345675e+01
   8.6550000e+00   2.0241185e+01
   8.6560000e+00   2.0136707e+01
   8.6570000e+00   2.0032263e+01
   8.6580000e+00   1.9927878e+01
   8.6590000e+00   1.9823579e+01
   8.6600000e+00   1.9719389e+01
   8.6610000e+00   1.9615337e+01
   8.6620000e+00   1.9511449e+01
   8.6630000e+00   1.9407752e+01
   8.6640000e+00   1.9304277e+01
   8.6650000e+00   1.9201051e+01
   8.6660000e+00   1.9098104e+01
   8.6670000e+00   1.8995468e+01
   8.6680000e+00   1.8893174e+01
   8.6690000e+00   1.8791253e+01
   8.6700000e+00   1.8689739e+01
   8.6710000e+00   1.8588664e+01
   8.6720000e+00   1.8488064e+01
   8.6730000e+00   1.8387973e+01
   8.6740000e+00   1.8288427e+01
   8.6750000e+00   1.8189462e+01
   8.6760000e+00   1.8091116e+01
   8.6770000e+00   1.7993426e+01
   8.6780000e+00   1.7896431e+01
   8.6790000e+00   1.7800171e+01
   8.6800000e+00   1.7704685e+01
   8.6810000e+00   1.7610014e+01
   8.6820000e+00   1.7516200e+01
   8.6830000e+00   1.7423284e+01
   8.6840000e+00   1.7331310e+01
   8.6850000e+00   1.7240320e+01
   8.6860000e+00   1.7150359e+01
   8.6870000e+00   1.7061470e+01
   8.6880000e+00   1.6973700e+01
   8.6890000e+00   1.6887093e+01
   8.6900000e+00   1.6801696e+01
   8.6910000e+00   1.6717555e+01
   8.6920000e+00   1.6634717e+01
   8.6930000e+00   1.6553228e+01
   8.6940000e+00   1.6473137e+01
   8.6950000e+00   1.6394490e+01
   8.6960000e+00   1.6317337e+01
   8.6970000e+00   1.6241724e+01
   8.6980000e+00   1.6167699e+01
   8.6990000e+00   1.6095312e+01
   8.7000000e+00   1.6024609e+01
   8.7010000e+00   1.5955637e+01
   8.7020000e+00   1.5888446e+01
   8.7030000e+00   1.5823081e+01
   8.7040000e+00   1.5759590e+01
   8.7050000e+00   1.5698018e+01
   8.7060000e+00   1.5638411e+01
   8.7070000e+00   1.5580815e+01
   8.7080000e+00   1.5525272e+01
   8.7090000e+00   1.5471827e+01
   8.7100000e+00   1.5420522e+01
   8.7110000e+00   1.5371397e+01
   8.7120000e+00   1.5324494e+01
   8.7130000e+00   1.5279850e+01
   8.7140000e+00   1.5237502e+01
   8.7150000e+00   1.5197488e+01
   8.7160000e+00   1.5159840e+01
   8.7170000e+00   1.5124593e+01
   8.7180000e+00   1.5091776e+01
   8.7190000e+00   1.5061418e+01
   8.7200000e+00   1.5033548e+01
   8.7210000e+00   1.5008189e+01
   8.7220000e+00   1.4985366e+01
   8.7230000e+00   1.4965098e+01
   8.7240000e+00   1.4947404e+01
   8.7250000e+00   1.4932301e+01
   8.7260000e+00   1.4919804e+01
   8.7270000e+00   1.4909922e+01
   8.7280000e+00   1.4902667e+01
   8.7290000e+00   1.4898044e+01
   8.7300000e+00   1.4896058e+01
   8.7310000e+00   1.4896711e+01
   8.7320000e+00   1.4900002e+01
   8.7330000e+00   1.4905928e+01
   8.7340000e+00   1.4914483e+01
   8.7350000e+00   1.4925661e+01
   8.7360000e+00   1.4939449e+01
   8.7370000e+00   1.4955835e+01
   8.7380000e+00   1.4974804e+01
   8.7390000e+00   1.4996339e+01
   8.7400000e+00   1.5020420e+01
   8.7410000e+00   1.5047024e+01
   8.7420000e+00   1.5076129e+01
   8.7430000e+00   1.5107706e+01
   8.7440000e+00   1.5141730e+01
   8.7450000e+00   1.5178168e+01
   8.7460000e+00   1.5216991e+01
   8.7470000e+00   1.5258164e+01
   8.7480000e+00   1.5301652e+01
   8.7490000e+00   1.5347419e+01
   8.7500000e+00   1.5395426e+01
   8.7510000e+00   1.5445635e+01
   8.7520000e+00   1.5498004e+01
   8.7530000e+00   1.5552492e+01
   8.7540000e+00   1.5609057e+01
   8.7550000e+00   1.5667653e+01
   8.7560000e+00   1.5728238e+01
   8.7570000e+00   1.5790765e+01
   8.7580000e+00   1.5855189e+01
   8.7590000e+00   1.5921463e+01
   8.7600000e+00   1.5989541e+01
   8.7610000e+00   1.6059375e+01
   8.7620000e+00   1.6130918e+01
   8.7630000e+00   1.6204121e+01
   8.7640000e+00   1.6278937e+01
   8.7650000e+00   1.6355319e+01
   8.7660000e+00   1.6433217e+01
   8.7670000e+00   1.6512584e+01
   8.7680000e+00   1.6593373e+01
   8.7690000e+00   1.6675535e+01
   8.7700000e+00   1.6759024e+01
   8.7710000e+00   1.6843792e+01
   8.7720000e+00   1.6929793e+01
   8.7730000e+00   1.7016982e+01
   8.7740000e+00   1.7105311e+01
   8.7750000e+00   1.7194735e+01
   8.7760000e+00   1.7285211e+01
   8.7770000e+00   1.7376693e+01
   8.7780000e+00   1.7469139e+01
   8.7790000e+00   1.7562504e+01
   8.7800000e+00   1.7656748e+01
   8.7810000e+00   1.7751827e+01
   8.7820000e+00   1.7847701e+01
   8.7830000e+00   1.7944330e+01
   8.7840000e+00   1.8041673e+01
   8.7850000e+00   1.8139693e+01
   8.7860000e+00   1.8238350e+01
   8.7870000e+00   1.8337607e+01
   8.7880000e+00   1.8437427e+01
   8.7890000e+00   1.8537774e+01
   8.7900000e+00   1.8638613e+01
   8.7910000e+00   1.8739910e+01
   8.7920000e+00   1.8841629e+01
   8.7930000e+00   1.8943739e+01
   8.7940000e+00   1.9046206e+01
   8.7950000e+00   1.9149000e+01
   8.7960000e+00   1.9252088e+01
   8.7970000e+00   1.9355442e+01
   8.7980000e+00   1.9459030e+01
   8.7990000e+00   1.9562825e+01
   8.8000000e+00   1.9666798e+01
   8.8010000e+00   1.9770921e+01
   8.8020000e+00   1.9875169e+01
   8.8030000e+00   1.9979513e+01
   8.8040000e+00   2.0083930e+01
   8.8050000e+00   2.0188394e+01
   8.8060000e+00   2.0292881e+01
   8.8070000e+00   2.0397368e+01
   8.8080000e+00   2.0501830e+01
   8.8090000e+00   2.0606246e+01
   8.8100000e+00   2.0710595e+01
   8.8110000e+00   2.0814853e+01
   8.8120000e+00   2.0919002e+01
   8.8130000e+00   2.1023020e+01
   8.8140000e+00   2.1126889e+01
   8.8150000e+00   2.1230588e+01
   8.8160000e+00   2.1334099e+01
   8.8170000e+00   2.1437405e+01
   8.8180000e+00   2.1540487e+01
   8.8190000e+00   2.1643328e+01
   8.8200000e+00   2.1745912e+01
   8.8210000e+00   2.1848223e+01
   8.8220000e+00   2.1950244e+01
   8.8230000e+00   2.2051960e+01
   8.8240000e+00   2.2153357e+01
   8.8250000e+00   2.2254419e+01
   8.8260000e+00   2.2355133e+01
   8.8270000e+00   2.2455485e+01
   8.8280000e+00   2.2555462e+01
   8.8290000e+00   2.2655050e+01
   8.8300000e+00   2.2754238e+01
   8.8310000e+00   2.2853012e+01
   8.8320000e+00   2.2951361e+01
   8.8330000e+00   2.3049273e+01
   8.8340000e+00   2.3146737e+01
   8.8350000e+00   2.3243742e+01
   8.8360000e+00   2.3340277e+01
   8.8370000e+00   2.3436332e+01
   8.8380000e+00   2.3531898e+01
   8.8390000e+00   2.3626963e+01
   8.8400000e+00   2.3721520e+01
   8.8410000e+00   2.3815557e+01
   8.8420000e+00   2.3909068e+01
   8.8430000e+00   2.4002042e+01
   8.8440000e+00   2.4094471e+01
   8.8450000e+00   2.4186348e+01
   8.8460000e+00   2.4277664e+01
   8.8470000e+00   2.4368411e+01
   8.8480000e+00   2.4458582e+01
   8.8490000e+00   2.4548169e+01
   8.8500000e+00   2.4637166e+01
   8.8510000e+00   2.4725566e+01
   8.8520000e+00   2.4813361e+01
   8.8530000e+00   2.4900546e+01
   8.8540000e+00   2.4987113e+01
   8.8550000e+00   2.5073057e+01
   8.8560000e+00   2.5158372e+01
   8.8570000e+00   2.5243052e+01
   8.8580000e+00   2.5327092e+01
   8.8590000e+00   2.5410485e+01
   8.8600000e+00   2.5493226e+01
   8.8610000e+00   2.5575311e+01
   8.8620000e+00   2.5656735e+01
   8.8630000e+00   2.5737491e+01
   8.8640000e+00   2.5817577e+01
   8.8650000e+00   2.5896986e+01
   8.8660000e+00   2.5975716e+01
   8.8670000e+00   2.6053760e+01
   8.8680000e+00   2.6131116e+01
   8.8690000e+00   2.6207778e+01
   8.8700000e+00   2.6283743e+01
   8.8710000e+00   2.6359008e+01
   8.8720000e+00   2.6433568e+01
   8.8730000e+00   2.6507419e+01
   8.8740000e+00   2.6580559e+01
   8.8750000e+00   2.6652983e+01
   8.8760000e+00   2.6724689e+01
   8.8770000e+00   2.6795673e+01
   8.8780000e+00   2.6865932e+01
   8.8790000e+00   2.6935463e+01
   8.8800000e+00   2.7004263e+01
   8.8810000e+00   2.7072328e+01
   8.8820000e+00   2.7139658e+01
   8.8830000e+00   2.7206247e+01
   8.8840000e+00   2.7272095e+01
   8.8850000e+00   2.7337198e+01
   8.8860000e+00   2.7401554e+01
   8.8870000e+00   2.7465160e+01
   8.8880000e+00   2.7528014e+01
   8.8890000e+00   2.7590114e+01
   8.8900000e+00   2.7651458e+01
   8.8910000e+00   2.7712043e+01
   8.8920000e+00   2.7771868e+01
   8.8930000e+00   2.7830930e+01
   8.8940000e+00   2.7889227e+01
   8.8950000e+00   2.7946758e+01
   8.8960000e+00   2.8003521e+01
   8.8970000e+00   2.8059513e+01
   8.8980000e+00   2.8114734e+01
   8.8990000e+00   2.8169181e+01
   8.9000000e+00   2.8222853e+01
   8.9010000e+00   2.8275748e+01
   8.9020000e+00   2.8327864e+01
   8.9030000e+00   2.8379201e+01
   8.9040000e+00   2.8429757e+01
   8.9050000e+00   2.8479530e+01
   8.9060000e+00   2.8528519e+01
   8.9070000e+00   2.8576722e+01
   8.9080000e+00   2.8624139e+01
   8.9090000e+00   2.8670768e+01
   8.9100000e+00   2.8716608e+01
   8.9110000e+00   2.8761658e+01
   8.9120000e+00   2.8805916e+01
   8.9130000e+00   2.8849382e+01
   8.9140000e+00   2.8892055e+01
   8.9150000e+00   2.8933933e+01
   8.9160000e+00   2.8975015e+01
   8.9170000e+00   2.9015301e+01
   8.9180000e+00   2.9054789e+01
   8.9190000e+00   2.9093479e+01
   8.9200000e+00   2.9131370e+01
   8.9210000e+00   2.9168461e+01
   8.9220000e+00   2.9204751e+01
   8.9230000e+00   2.9240239e+01
   8.9240000e+00   2.9274925e+01
   8.9250000e+00   2.9308808e+01
   8.9260000e+00   2.9341887e+01
   8.9270000e+00   2.9374161e+01
   8.9280000e+00   2.9405631e+01
   8.9290000e+00   2.9436294e+01
   8.9300000e+00   2.9466151e+01
   8.9310000e+00   2.9495201e+01
   8.9320000e+00   2.9523443e+01
   8.9330000e+00   2.9550877e+01
   8.9340000e+00   2.9577503e+01
   8.9350000e+00   2.9603319e+01
   8.9360000e+00   2.9628326e+01
   8.9370000e+00   2.9652522e+01
   8.9380000e+00   2.9675908e+01
   8.9390000e+00   2.9698483e+01
   8.9400000e+00   2.9720246e+01
   8.9410000e+00   2.9741198e+01
   8.9420000e+00   2.9761337e+01
   8.9430000e+00   2.9780664e+01
   8.9440000e+00   2.9799177e+01
   8.9450000e+00   2.9816878e+01
   8.9460000e+00   2.9833765e+01
   8.9470000e+00   2.9849838e+01
   8.9480000e+00   2.9865097e+01
   8.9490000e+00   2.9879542e+01
   8.9500000e+00   2.9893171e+01
   8.9510000e+00   2.9905987e+01
   8.9520000e+00   2.9917986e+01
   8.9530000e+00   2.9929171e+01
   8.9540000e+00   2.9939540e+01
   8.9550000e+00   2.9949094e+01
   8.9560000e+00   2.9957832e+01
   8.9570000e+00   2.9965753e+01
   8.9580000e+00   2.9972859e+01
   8.9590000e+00   2.9979149e+01
   8.9600000e+00   2.9984622e+01
   8.9610000e+00   2.9989278e+01
   8.9620000e+00   2.9993119e+01
   8.9630000e+00   2.9996142e+01
   8.9640000e+00   2.9998350e+01
   8.9650000e+00   2.9999740e+01
   8.9660000e+00   3.0000314e+01
   8.9670000e+00   3.0000071e+01
   8.9680000e+00   2.9999012e+01
   8.9690000e+00   2.9997136e+01
   8.9700000e+00   2.9994443e+01
   8.9710000e+00   2.9990934e+01
   8.9720000e+00   2.9986608e+01
   8.9730000e+00   2.9981466e+01
   8.9740000e+00   2.9975507e+01
   8.9750000e+00   2.9968732e+01
   8.9760000e+00   2.9961141e+01
   8.9770000e+00   2.9952734e+01
   8.9780000e+00   2.9943512e+01
   8.9790000e+00   2.9933473e+01
   8.9800000e+00   2.9922619e+01
   8.9810000e+00   2.9910949e+01
   8.9820000e+00   2.9898465e+01
   8.9830000e+00   2.9885165e+01
   8.9840000e+00   2.9871051e+01
   8.9850000e+00   2.9856122e+01
   8.9860000e+00   2.9840379e+01
   8.9870000e+00   2.9823822e+01
   8.9880000e+00   2.9806451e+01
   8.9890000e+00   2.9788267e+01
   8.9900000e+00   2.9769270e+01
   8.9910000e+00   2.9749460e+01
   8.9920000e+00   2.9728838e+01
   8.9930000e+00   2.9707403e+01
   8.9940000e+00   2.9685157e+01
   8.9950000e+00   2.9662100e+01
   8.9960000e+00   2.9638233e+01
   8.9970000e+00   2.9613554e+01
   8.9980000e+00   2.9588066e+01
   8.9990000e+00   2.9561769e+01
   9.0000000e+00   2.9534662e+01
   9.0010000e+00   2.9506748e+01
   9.0020000e+00   2.9478025e+01
   9.0030000e+00   2.9448495e+01
   9.0040000e+00   2.9418159e+01
   9.0050000e+00   2.9387016e+01
   9.0060000e+00   2.9355068e+01
   9.0070000e+00   2.9322315e+01
   9.0080000e+00   2.9288758e+01
   9.0090000e+00   2.9254398e+01
   9.0100000e+00   2.9219234e+01
   9.0110000e+00   2.9183269e+01
   9.0120000e+00   2.9146503e+01
   9.0130000e+00   2.9108936e+01
   9.0140000e+00   2.9070570e+01
   9.0150000e+00   2.9031405e+01
   9.0160000e+00   2.8991443e+01
   9.0170000e+00   2.8950683e+01
   9.0180000e+00   2.8909128e+01
   9.0190000e+00   2.8866777e+01
   9.0200000e+00   2.8823633e+01
   9.0210000e+00   2.8779696e+01
   9.0220000e+00   2.8734966e+01
   9.0230000e+00   2.8689447e+01
   9.0240000e+00   2.8643137e+01
   9.0250000e+00   2.8596040e+01
   9.0260000e+00   2.8548155e+01
   9.0270000e+00   2.8499484e+01
   9.0280000e+00   2.8450029e+01
   9.0290000e+00   2.8399790e+01
   9.0300000e+00   2.8348770e+01
   9.0310000e+00   2.8296969e+01
   9.0320000e+00   2.8244390e+01
   9.0330000e+00   2.8191033e+01
   9.0340000e+00   2.8136900e+01
   9.0350000e+00   2.8081993e+01
   9.0360000e+00   2.8026313e+01
   9.0370000e+00   2.7969862e+01
   9.0380000e+00   2.7912643e+01
   9.0390000e+00   2.7854656e+01
   9.0400000e+00   2.7795903e+01
   9.0410000e+00   2.7736388e+01
   9.0420000e+00   2.7676111e+01
   9.0430000e+00   2.7615074e+01
   9.0440000e+00   2.7553280e+01
   9.0450000e+00   2.7490731e+01
   9.0460000e+00   2.7427430e+01
   9.0470000e+00   2.7363377e+01
   9.0480000e+00   2.7298577e+01
   9.0490000e+00   2.7233031e+01
   9.0500000e+00   2.7166742e+01
   9.0510000e+00   2.7099712e+01
   9.0520000e+00   2.7031945e+01
   9.0530000e+00   2.6963442e+01
   9.0540000e+00   2.6894207e+01
   9.0550000e+00   2.6824243e+01
   9.0560000e+00   2.6753553e+01
   9.0570000e+00   2.6682139e+01
   9.0580000e+00   2.6610006e+01
   9.0590000e+00   2.6537156e+01
   9.0600000e+00   2.6463592e+01
   9.0610000e+00   2.6389319e+01
   9.0620000e+00   2.6314340e+01
   9.0630000e+00   2.6238658e+01
   9.0640000e+00   2.6162278e+01
   9.0650000e+00   2.6085203e+01
   9.0660000e+00   2.6007437e+01
   9.0670000e+00   2.5928985e+01
   9.0680000e+00   2.5849851e+01
   9.0690000e+00   2.5770039e+01
   9.0700000e+00   2.5689554e+01
   9.0710000e+00   2.5608400e+01
   9.0720000e+00   2.5526583e+01
   9.0730000e+00   2.5444107e+01
   9.0740000e+00   2.5360977e+01
   9.0750000e+00   2.5277199e+01
   9.0760000e+00   2.5192778e+01
   9.0770000e+00   2.5107720e+01
   9.0780000e+00   2.5022030e+01
   9.0790000e+00   2.4935714e+01
   9.0800000e+00   2.4848779e+01
   9.0810000e+00   2.4761231e+01
   9.0820000e+00   2.4673075e+01
   9.0830000e+00   2.4584320e+01
   9.0840000e+00   2.4494971e+01
   9.0850000e+00   2.4405035e+01
   9.0860000e+00   2.4314521e+01
   9.0870000e+00   2.4223435e+01
   9.0880000e+00   2.4131784e+01
   9.0890000e+00   2.4039578e+01
   9.0900000e+00   2.3946824e+01
   9.0910000e+00   2.3853530e+01
   9.0920000e+00   2.3759705e+01
   9.0930000e+00   2.3665358e+01
   9.0940000e+00   2.3570498e+01
   9.0950000e+00   2.3475134e+01
   9.0960000e+00   2.3379276e+01
   9.0970000e+00   2.3282934e+01
   9.0980000e+00   2.3186118e+01
   9.0990000e+00   2.3088839e+01
   9.1000000e+00   2.2991107e+01
   9.1010000e+00   2.2892934e+01
   9.1020000e+00   2.2794331e+01
   9.1030000e+00   2.2695309e+01
   9.1040000e+00   2.2595882e+01
   9.1050000e+00   2.2496061e+01
   9.1060000e+00   2.2395860e+01
   9.1070000e+00   2.2295291e+01
   9.1080000e+00   2.2194368e+01
   9.1090000e+00   2.2093105e+01
   9.1100000e+00   2.1991516e+01
   9.1110000e+00   2.1889617e+01
   9.1120000e+00   2.1787422e+01
   9.1130000e+00   2.1684947e+01
   9.1140000e+00   2.1582208e+01
   9.1150000e+00   2.1479221e+01
   9.1160000e+00   2.1376004e+01
   9.1170000e+00   2.1272574e+01
   9.1180000e+00   2.1168949e+01
   9.1190000e+00   2.1065147e+01
   9.1200000e+00   2.0961187e+01
   9.1210000e+00   2.0857089e+01
   9.1220000e+00   2.0752872e+01
   9.1230000e+00   2.0648558e+01
   9.1240000e+00   2.0544167e+01
   9.1250000e+00   2.0439720e+01
   9.1260000e+00   2.0335241e+01
   9.1270000e+00   2.0230751e+01
   9.1280000e+00   2.0126275e+01
   9.1290000e+00   2.0021836e+01
   9.1300000e+00   1.9917459e+01
   9.1310000e+00   1.9813169e+01
   9.1320000e+00   1.9708992e+01
   9.1330000e+00   1.9604955e+01
   9.1340000e+00   1.9501085e+01
   9.1350000e+00   1.9397409e+01
   9.1360000e+00   1.9293957e+01
   9.1370000e+00   1.9190758e+01
   9.1380000e+00   1.9087841e+01
   9.1390000e+00   1.8985237e+01
   9.1400000e+00   1.8882979e+01
   9.1410000e+00   1.8781097e+01
   9.1420000e+00   1.8679625e+01
   9.1430000e+00   1.8578596e+01
   9.1440000e+00   1.8478046e+01
   9.1450000e+00   1.8378007e+01
   9.1460000e+00   1.8278518e+01
   9.1470000e+00   1.8179613e+01
   9.1480000e+00   1.8081331e+01
   9.1490000e+00   1.7983708e+01
   9.1500000e+00   1.7886785e+01
   9.1510000e+00   1.7790600e+01
   9.1520000e+00   1.7695194e+01
   9.1530000e+00   1.7600607e+01
   9.1540000e+00   1.7506880e+01
   9.1550000e+00   1.7414057e+01
   9.1560000e+00   1.7322179e+01
   9.1570000e+00   1.7231289e+01
   9.1580000e+00   1.7141433e+01
   9.1590000e+00   1.7052655e+01
   9.1600000e+00   1.6964999e+01
   9.1610000e+00   1.6878511e+01
   9.1620000e+00   1.6793237e+01
   9.1630000e+00   1.6709224e+01
   9.1640000e+00   1.6626518e+01
   9.1650000e+00   1.6545167e+01
   9.1660000e+00   1.6465217e+01
   9.1670000e+00   1.6386718e+01
   9.1680000e+00   1.6309716e+01
   9.1690000e+00   1.6234260e+01
   9.1700000e+00   1.6160397e+01
   9.1710000e+00   1.6088175e+01
   9.1720000e+00   1.6017643e+01
   9.1730000e+00   1.5948847e+01
   9.1740000e+00   1.5881836e+01
   9.1750000e+00   1.5816656e+01
   9.1760000e+00   1.5753354e+01
   9.1770000e+00   1.5691977e+01
   9.1780000e+00   1.5632569e+01
   9.1790000e+00   1.5575175e+01
   9.1800000e+00   1.5519840e+01
   9.1810000e+00   1.5466607e+01
   9.1820000e+00   1.5415518e+01
   9.1830000e+00   1.5366613e+01
   9.1840000e+00   1.5319933e+01
   9.1850000e+00   1.5275517e+01
   9.1860000e+00   1.5233401e+01
   9.1870000e+00   1.5193621e+01
   9.1880000e+00   1.5156212e+01
   9.1890000e+00   1.5121206e+01
   9.1900000e+00   1.5088633e+01
   9.1910000e+00   1.5058523e+01
   9.1920000e+00   1.5030902e+01
   9.1930000e+00   1.5005796e+01
   9.1940000e+00   1.4983226e+01
   9.1950000e+00   1.4963215e+01
   9.1960000e+00   1.4945779e+01
   9.1970000e+00   1.4930936e+01
   9.1980000e+00   1.4918699e+01
   9.1990000e+00   1.4909080e+01
   9.2000000e+00   1.4902087e+01
   9.2010000e+00   1.4897727e+01
   9.2020000e+00   1.4896004e+01
   9.2030000e+00   1.4896921e+01
   9.2040000e+00   1.4900475e+01
   9.2050000e+00   1.4906664e+01
   9.2060000e+00   1.4915482e+01
   9.2070000e+00   1.4926920e+01
   9.2080000e+00   1.4940968e+01
   9.2090000e+00   1.4957614e+01
   9.2100000e+00   1.4976840e+01
   9.2110000e+00   1.4998630e+01
   9.2120000e+00   1.5022964e+01
   9.2130000e+00   1.5049819e+01
   9.2140000e+00   1.5079171e+01
   9.2150000e+00   1.5110994e+01
   9.2160000e+00   1.5145260e+01
   9.2170000e+00   1.5181939e+01
   9.2180000e+00   1.5220998e+01
   9.2190000e+00   1.5262403e+01
   9.2200000e+00   1.5306121e+01
   9.2210000e+00   1.5352113e+01
   9.2220000e+00   1.5400342e+01
   9.2230000e+00   1.5450768e+01
   9.2240000e+00   1.5503351e+01
   9.2250000e+00   1.5558048e+01
   9.2260000e+00   1.5614817e+01
   9.2270000e+00   1.5673614e+01
   9.2280000e+00   1.5734395e+01
   9.2290000e+00   1.5797114e+01
   9.2300000e+00   1.5861725e+01
   9.2310000e+00   1.5928181e+01
   9.2320000e+00   1.5996437e+01
   9.2330000e+00   1.6066443e+01
   9.2340000e+00   1.6138154e+01
   9.2350000e+00   1.6211521e+01
   9.2360000e+00   1.6286495e+01
   9.2370000e+00   1.6363030e+01
   9.2380000e+00   1.6441077e+01
   9.2390000e+00   1.6520588e+01
   9.2400000e+00   1.6601516e+01
   9.2410000e+00   1.6683813e+01
   9.2420000e+00   1.6767432e+01
   9.2430000e+00   1.6852325e+01
   9.2440000e+00   1.6938447e+01
   9.2450000e+00   1.7025751e+01
   9.2460000e+00   1.7114192e+01
   9.2470000e+00   1.7203724e+01
   9.2480000e+00   1.7294302e+01
   9.2490000e+00   1.7385882e+01
   9.2500000e+00   1.7478422e+01
   9.2510000e+00   1.7571877e+01
   9.2520000e+00   1.7666205e+01
   9.2530000e+00   1.7761366e+01
   9.2540000e+00   1.7857317e+01
   9.2550000e+00   1.7954019e+01
   9.2560000e+00   1.8051432e+01
   9.2570000e+00   1.8149516e+01
   9.2580000e+00   1.8248235e+01
   9.2590000e+00   1.8347550e+01
   9.2600000e+00   1.8447424e+01
   9.2610000e+00   1.8547822e+01
   9.2620000e+00   1.8648709e+01
   9.2630000e+00   1.8750049e+01
   9.2640000e+00   1.8851809e+01
   9.2650000e+00   1.8953956e+01
   9.2660000e+00   1.9056457e+01
   9.2670000e+00   1.9159281e+01
   9.2680000e+00   1.9262398e+01
   9.2690000e+00   1.9365776e+01
   9.2700000e+00   1.9469386e+01
   9.2710000e+00   1.9573200e+01
   9.2720000e+00   1.9677189e+01
   9.2730000e+00   1.9781326e+01
   9.2740000e+00   1.9885584e+01
   9.2750000e+00   1.9989937e+01
   9.2760000e+00   2.0094360e+01
   9.2770000e+00   2.0198828e+01
   9.2780000e+00   2.0303316e+01
   9.2790000e+00   2.0407801e+01
   9.2800000e+00   2.0512259e+01
   9.2810000e+00   2.0616670e+01
   9.2820000e+00   2.0721010e+01
   9.2830000e+00   2.0825259e+01
   9.2840000e+00   2.0929395e+01
   9.2850000e+00   2.1033399e+01
   9.2860000e+00   2.1137252e+01
   9.2870000e+00   2.1240933e+01
   9.2880000e+00   2.1344425e+01
   9.2890000e+00   2.1447709e+01
   9.2900000e+00   2.1550767e+01
   9.2910000e+00   2.1653584e+01
   9.2920000e+00   2.1756141e+01
   9.2930000e+00   2.1858423e+01
   9.2940000e+00   2.1960415e+01
   9.2950000e+00   2.2062100e+01
   9.2960000e+00   2.2163464e+01
   9.2970000e+00   2.2264492e+01
   9.2980000e+00   2.2365171e+01
   9.2990000e+00   2.2465486e+01
   9.3000000e+00   2.2565424e+01
   9.3010000e+00   2.2664973e+01
   9.3020000e+00   2.2764120e+01
   9.3030000e+00   2.2862852e+01
   9.3040000e+00   2.2961158e+01
   9.3050000e+00   2.3059026e+01
   9.3060000e+00   2.3156444e+01
   9.3070000e+00   2.3253403e+01
   9.3080000e+00   2.3349891e+01
   9.3090000e+00   2.3445898e+01
   9.3100000e+00   2.3541413e+01
   9.3110000e+00   2.3636429e+01
   9.3120000e+00   2.3730933e+01
   9.3130000e+00   2.3824919e+01
   9.3140000e+00   2.3918376e+01
   9.3150000e+00   2.4011296e+01
   9.3160000e+00   2.4103671e+01
   9.3170000e+00   2.4195492e+01
   9.3180000e+00   2.4286751e+01
   9.3190000e+00   2.4377441e+01
   9.3200000e+00   2.4467554e+01
   9.3210000e+00   2.4557083e+01
   9.3220000e+00   2.4646021e+01
   9.3230000e+00   2.4734360e+01
   9.3240000e+00   2.4822095e+01
   9.3250000e+00   2.4909218e+01
   9.3260000e+00   2.4995723e+01
   9.3270000e+00   2.5081605e+01
   9.3280000e+00   2.5166857e+01
   9.3290000e+00   2.5251473e+01
   9.3300000e+00   2.5335448e+01
   9.3310000e+00   2.5418776e+01
   9.3320000e+00   2.5501453e+01
   9.3330000e+00   2.5583472e+01
   9.3340000e+00   2.5664829e+01
   9.3350000e+00   2.5745519e+01
   9.3360000e+00   2.5825537e+01
   9.3370000e+00   2.5904879e+01
   9.3380000e+00   2.5983540e+01
   9.3390000e+00   2.6061516e+01
   9.3400000e+00   2.6138802e+01
   9.3410000e+00   2.6215395e+01
   9.3420000e+00   2.6291291e+01
   9.3430000e+00   2.6366485e+01
   9.3440000e+00   2.6440974e+01
   9.3450000e+00   2.6514755e+01
   9.3460000e+00   2.6587823e+01
   9.3470000e+00   2.6660176e+01
   9.3480000e+00   2.6731810e+01
   9.3490000e+00   2.6802722e+01
   9.3500000e+00   2.6872908e+01
   9.3510000e+00   2.6942366e+01
   9.3520000e+00   2.7011093e+01
   9.3530000e+00   2.7079085e+01
   9.3540000e+00   2.7146340e+01
   9.3550000e+00   2.7212856e+01
   9.3560000e+00   2.7278629e+01
   9.3570000e+00   2.7343658e+01
   9.3580000e+00   2.7407939e+01
   9.3590000e+00   2.7471470e+01
   9.3600000e+00   2.7534249e+01
   9.3610000e+00   2.7596274e+01
   9.3620000e+00   2.7657542e+01
   9.3630000e+00   2.7718052e+01
   9.3640000e+00   2.7777800e+01
   9.3650000e+00   2.7836786e+01
   9.3660000e+00   2.7895007e+01
   9.3670000e+00   2.7952461e+01
   9.3680000e+00   2.8009147e+01
   9.3690000e+00   2.8065062e+01
   9.3700000e+00   2.8120206e+01
   9.3710000e+00   2.8174575e+01
   9.3720000e+00   2.8228170e+01
   9.3730000e+00   2.8280987e+01
   9.3740000e+00   2.8333026e+01
   9.3750000e+00   2.8384285e+01
   9.3760000e+00   2.8434762e+01
   9.3770000e+00   2.8484457e+01
   9.3780000e+00   2.8533368e+01
   9.3790000e+00   2.8581493e+01
   9.3800000e+00   2.8628831e+01
   9.3810000e+00   2.8675381e+01
   9.3820000e+00   2.8721142e+01
   9.3830000e+00   2.8766113e+01
   9.3840000e+00   2.8810292e+01
   9.3850000e+00   2.8853679e+01
   9.3860000e+00   2.8896272e+01
   9.3870000e+00   2.8938071e+01
   9.3880000e+00   2.8979074e+01
   9.3890000e+00   2.9019280e+01
   9.3900000e+00   2.9058689e+01
   9.3910000e+00   2.9097299e+01
   9.3920000e+00   2.9135110e+01
   9.3930000e+00   2.9172121e+01
   9.3940000e+00   2.9208331e+01
   9.3950000e+00   2.9243739e+01
   9.3960000e+00   2.9278345e+01
   9.3970000e+00   2.9312147e+01
   9.3980000e+00   2.9345146e+01
   9.3990000e+00   2.9377340e+01
   9.4000000e+00   2.9408729e+01
   9.4010000e+00   2.9439312e+01
   9.4020000e+00   2.9469088e+01
   9.4030000e+00   2.9498058e+01
   9.4040000e+00   2.9526219e+01
   9.4050000e+00   2.9553573e+01
   9.4060000e+00   2.9580117e+01
   9.4070000e+00   2.9605853e+01
   9.4080000e+00   2.9630778e+01
   9.4090000e+00   2.9654894e+01
   9.4100000e+00   2.9678199e+01
   9.4110000e+00   2.9700692e+01
   9.4120000e+00   2.9722375e+01
   9.4130000e+00   2.9743245e+01
   9.4140000e+00   2.9763303e+01
   9.4150000e+00   2.9782549e+01
   9.4160000e+00   2.9800981e+01
   9.4170000e+00   2.9818601e+01
   9.4180000e+00   2.9835406e+01
   9.4190000e+00   2.9851398e+01
   9.4200000e+00   2.9866576e+01
   9.4210000e+00   2.9880939e+01
   9.4220000e+00   2.9894488e+01
   9.4230000e+00   2.9907221e+01
   9.4240000e+00   2.9919140e+01
   9.4250000e+00   2.9930243e+01
   9.4260000e+00   2.9940531e+01
   9.4270000e+00   2.9950003e+01
   9.4280000e+00   2.9958659e+01
   9.4290000e+00   2.9966500e+01
   9.4300000e+00   2.9973524e+01
   9.4310000e+00   2.9979732e+01
   9.4320000e+00   2.9985123e+01
   9.4330000e+00   2.9989699e+01
   9.4340000e+00   2.9993457e+01
   9.4350000e+00   2.9996400e+01
   9.4360000e+00   2.9998525e+01
   9.4370000e+00   2.9999834e+01
   9.4380000e+00   3.0000326e+01
   9.4390000e+00   3.0000002e+01
   9.4400000e+00   2.9998861e+01
   9.4410000e+00   2.9996903e+01
   9.4420000e+00   2.9994129e+01
   9.4430000e+00   2.9990538e+01
   9.4440000e+00   2.9986131e+01
   9.4450000e+00   2.9980907e+01
   9.4460000e+00   2.9974867e+01
   9.4470000e+00   2.9968011e+01
   9.4480000e+00   2.9960339e+01
   9.4490000e+00   2.9951850e+01
   9.4500000e+00   2.9942546e+01
   9.4510000e+00   2.9932426e+01
   9.4520000e+00   2.9921490e+01
   9.4530000e+00   2.9909739e+01
   9.4540000e+00   2.9897173e+01
   9.4550000e+00   2.9883792e+01
   9.4560000e+00   2.9869597e+01
   9.4570000e+00   2.9854587e+01
   9.4580000e+00   2.9838762e+01
   9.4590000e+00   2.9822124e+01
   9.4600000e+00   2.9804672e+01
   9.4610000e+00   2.9786406e+01
   9.4620000e+00   2.9767328e+01
   9.4630000e+00   2.9747437e+01
   9.4640000e+00   2.9726734e+01
   9.4650000e+00   2.9705218e+01
   9.4660000e+00   2.9682891e+01
   9.4670000e+00   2.9659753e+01
   9.4680000e+00   2.9635805e+01
   9.4690000e+00   2.9611046e+01
   9.4700000e+00   2.9585477e+01
   9.4710000e+00   2.9559098e+01
   9.4720000e+00   2.9531911e+01
   9.4730000e+00   2.9503916e+01
   9.4740000e+00   2.9475113e+01
   9.4750000e+00   2.9445502e+01
   9.4760000e+00   2.9415085e+01
   9.4770000e+00   2.9383862e+01
   9.4780000e+00   2.9351833e+01
   9.4790000e+00   2.9319000e+01
   9.4800000e+00   2.9285363e+01
   9.4810000e+00   2.9250922e+01
   9.4820000e+00   2.9215679e+01
   9.4830000e+00   2.9179634e+01
   9.4840000e+00   2.9142788e+01
   9.4850000e+00   2.9105141e+01
   9.4860000e+00   2.9066695e+01
   9.4870000e+00   2.9027451e+01
   9.4880000e+00   2.8987408e+01
   9.4890000e+00   2.8946569e+01
   9.4900000e+00   2.8904934e+01
   9.4910000e+00   2.8862505e+01
   9.4920000e+00   2.8819281e+01
   9.4930000e+00   2.8775265e+01
   9.4940000e+00   2.8730456e+01
   9.4950000e+00   2.8684858e+01
   9.4960000e+00   2.8638470e+01
   9.4970000e+00   2.8591293e+01
   9.4980000e+00   2.8543330e+01
   9.4990000e+00   2.8494581e+01
   9.5000000e+00   2.8445047e+01
   9.5010000e+00   2.8394731e+01
   9.5020000e+00   2.8343632e+01
   9.5030000e+00   2.8291754e+01
   9.5040000e+00   2.8239097e+01
   9.5050000e+00   2.8185662e+01
   9.5060000e+00   2.8131452e+01
   9.5070000e+00   2.8076467e+01
   9.5080000e+00   2.8020710e+01
   9.5090000e+00   2.7964183e+01
   9.5100000e+00   2.7906887e+01
   9.5110000e+00   2.7848823e+01
   9.5120000e+00   2.7789995e+01
   9.5130000e+00   2.7730403e+01
   9.5140000e+00   2.7670050e+01
   9.5150000e+00   2.7608937e+01
   9.5160000e+00   2.7547068e+01
   9.5170000e+00   2.7484444e+01
   9.5180000e+00   2.7421067e+01
   9.5190000e+00   2.7356940e+01
   9.5200000e+00   2.7292065e+01
   9.5210000e+00   2.7226445e+01
   9.5220000e+00   2.7160082e+01
   9.5230000e+00   2.7092978e+01
   9.5240000e+00   2.7025137e+01
   9.5250000e+00   2.6956561e+01
   9.5260000e+00   2.6887254e+01
   9.5270000e+00   2.6817217e+01
   9.5280000e+00   2.6746454e+01
   9.5290000e+00   2.6674968e+01
   9.5300000e+00   2.6602763e+01
   9.5310000e+00   2.6529842e+01
   9.5320000e+00   2.6456207e+01
   9.5330000e+00   2.6381864e+01
   9.5340000e+00   2.6306814e+01
   9.5350000e+00   2.6231062e+01
   9.5360000e+00   2.6154612e+01
   9.5370000e+00   2.6077468e+01
   9.5380000e+00   2.5999634e+01
   9.5390000e+00   2.5921113e+01
   9.5400000e+00   2.5841911e+01
   9.5410000e+00   2.5762032e+01
   9.5420000e+00   2.5681480e+01
   9.5430000e+00   2.5600260e+01
   9.5440000e+00   2.5518376e+01
   9.5450000e+00   2.5435835e+01
   9.5460000e+00   2.5352640e+01
   9.5470000e+00   2.5268798e+01
   9.5480000e+00   2.5184313e+01
   9.5490000e+00   2.5099191e+01
   9.5500000e+00   2.5013439e+01
   9.5510000e+00   2.4927061e+01
   9.5520000e+00   2.4840064e+01
   9.5530000e+00   2.4752455e+01
   9.5540000e+00   2.4664239e+01
   9.5550000e+00   2.4575424e+01
   9.5560000e+00   2.4486016e+01
   9.5570000e+00   2.4396023e+01
   9.5580000e+00   2.4305451e+01
   9.5590000e+00   2.4214308e+01
   9.5600000e+00   2.4122602e+01
   9.5610000e+00   2.4030340e+01
   9.5620000e+00   2.3937532e+01
   9.5630000e+00   2.3844184e+01
   9.5640000e+00   2.3750307e+01
   9.5650000e+00   2.3655908e+01
   9.5660000e+00   2.3560997e+01
   9.5670000e+00   2.3465583e+01
   9.5680000e+00   2.3369677e+01
   9.5690000e+00   2.3273287e+01
   9.5700000e+00   2.3176424e+01
   9.5710000e+00   2.3079099e+01
   9.5720000e+00   2.2981323e+01
   9.5730000e+00   2.2883107e+01
   9.5740000e+00   2.2784461e+01
   9.5750000e+00   2.2685399e+01
   9.5760000e+00   2.2585932e+01
   9.5770000e+00   2.2486072e+01
   9.5780000e+00   2.2385834e+01
   9.5790000e+00   2.2285229e+01
   9.5800000e+00   2.2184271e+01
   9.5810000e+00   2.2082975e+01
   9.5820000e+00   2.1981355e+01
   9.5830000e+00   2.1879425e+01
   9.5840000e+00   2.1777201e+01
   9.5850000e+00   2.1674699e+01
   9.5860000e+00   2.1571935e+01
   9.5870000e+00   2.1468924e+01
   9.5880000e+00   2.1365685e+01
   9.5890000e+00   2.1262235e+01
   9.5900000e+00   2.1158591e+01
   9.5910000e+00   2.1054773e+01
   9.5920000e+00   2.0950798e+01
   9.5930000e+00   2.0846687e+01
   9.5940000e+00   2.0742460e+01
   9.5950000e+00   2.0638137e+01
   9.5960000e+00   2.0533739e+01
   9.5970000e+00   2.0429288e+01
   9.5980000e+00   2.0324807e+01
   9.5990000e+00   2.0220318e+01
   9.6000000e+00   2.0115844e+01
   9.6010000e+00   2.0011410e+01
   9.6020000e+00   1.9907041e+01
   9.6030000e+00   1.9802761e+01
   9.6040000e+00   1.9698597e+01
   9.6050000e+00   1.9594575e+01
   9.6060000e+00   1.9490723e+01
   9.6070000e+00   1.9387068e+01
   9.6080000e+00   1.9283640e+01
   9.6090000e+00   1.9180467e+01
   9.6100000e+00   1.9077580e+01
   9.6110000e+00   1.8975010e+01
   9.6120000e+00   1.8872788e+01
   9.6130000e+00   1.8770945e+01
   9.6140000e+00   1.8669516e+01
   9.6150000e+00   1.8568534e+01
   9.6160000e+00   1.8468032e+01
   9.6170000e+00   1.8368047e+01
   9.6180000e+00   1.8268614e+01
   9.6190000e+00   1.8169770e+01
   9.6200000e+00   1.8071552e+01
   9.6210000e+00   1.7973998e+01
   9.6220000e+00   1.7877147e+01
   9.6230000e+00   1.7781038e+01
   9.6240000e+00   1.7685711e+01
   9.6250000e+00   1.7591208e+01
   9.6260000e+00   1.7497570e+01
   9.6270000e+00   1.7404839e+01
   9.6280000e+00   1.7313057e+01
   9.6290000e+00   1.7222269e+01
   9.6300000e+00   1.7132519e+01
   9.6310000e+00   1.7043850e+01
   9.6320000e+00   1.6956309e+01
   9.6330000e+00   1.6869940e+01
   9.6340000e+00   1.6784790e+01
   9.6350000e+00   1.6700905e+01
   9.6360000e+00   1.6618333e+01
   9.6370000e+00   1.6537119e+01
   9.6380000e+00   1.6457313e+01
   9.6390000e+00   1.6378961e+01
   9.6400000e+00   1.6302111e+01
   9.6410000e+00   1.6226811e+01
   9.6420000e+00   1.6153110e+01
   9.6430000e+00   1.6081055e+01
   9.6440000e+00   1.6010694e+01
   9.6450000e+00   1.5942075e+01
   9.6460000e+00   1.5875244e+01
   9.6470000e+00   1.5810250e+01
   9.6480000e+00   1.5747138e+01
   9.6490000e+00   1.5685955e+01
   9.6500000e+00   1.5626746e+01
   9.6510000e+00   1.5569556e+01
   9.6520000e+00   1.5514429e+01
   9.6530000e+00   1.5461408e+01
   9.6540000e+00   1.5410535e+01
   9.6550000e+00   1.5361851e+01
   9.6560000e+00   1.5315396e+01
   9.6570000e+00   1.5271207e+01
   9.6580000e+00   1.5229323e+01
   9.6590000e+00   1.5189779e+01
   9.6600000e+00   1.5152608e+01
   9.6610000e+00   1.5117844e+01
   9.6620000e+00   1.5085516e+01
   9.6630000e+00   1.5055653e+01
   9.6640000e+00   1.5028282e+01
   9.6650000e+00   1.5003428e+01
   9.6660000e+00   1.4981113e+01
   9.6670000e+00   1.4961358e+01
   9.6680000e+00   1.4944180e+01
   9.6690000e+00   1.4929597e+01
   9.6700000e+00   1.4917621e+01
   9.6710000e+00   1.4908263e+01
   9.6720000e+00   1.4901533e+01
   9.6730000e+00   1.4897436e+01
   9.6740000e+00   1.4895977e+01
   9.6750000e+00   1.4897157e+01
   9.6760000e+00   1.4900975e+01
   9.6770000e+00   1.4907427e+01
   9.6780000e+00   1.4916506e+01
   9.6790000e+00   1.4928206e+01
   9.6800000e+00   1.4942514e+01
   9.6810000e+00   1.4959418e+01
   9.6820000e+00   1.4978901e+01
   9.6830000e+00   1.5000946e+01
   9.6840000e+00   1.5025532e+01
   9.6850000e+00   1.5052638e+01
   9.6860000e+00   1.5082238e+01
   9.6870000e+00   1.5114307e+01
   9.6880000e+00   1.5148815e+01
   9.6890000e+00   1.5185733e+01
   9.6900000e+00   1.5225027e+01
   9.6910000e+00   1.5266666e+01
   9.6920000e+00   1.5310612e+01
   9.6930000e+00   1.5356829e+01
   9.6940000e+00   1.5405279e+01
   9.6950000e+00   1.5455923e+01
   9.6960000e+00   1.5508718e+01
   9.6970000e+00   1.5563625e+01
   9.6980000e+00   1.5620598e+01
   9.6990000e+00   1.5679595e+01
   9.7000000e+00   1.5740572e+01
   9.7010000e+00   1.5803481e+01
   9.7020000e+00   1.5868279e+01
   9.7030000e+00   1.5934917e+01
   9.7040000e+00   1.6003349e+01
   9.7050000e+00   1.6073528e+01
   9.7060000e+00   1.6145407e+01
   9.7070000e+00   1.6218936e+01
   9.7080000e+00   1.6294068e+01
   9.7090000e+00   1.6370756e+01
   9.7100000e+00   1.6448952e+01
   9.7110000e+00   1.6528607e+01
   9.7120000e+00   1.6609673e+01
   9.7130000e+00   1.6692104e+01
   9.7140000e+00   1.6775853e+01
   9.7150000e+00   1.6860871e+01
   9.7160000e+00   1.6947113e+01
   9.7170000e+00   1.7034533e+01
   9.7180000e+00   1.7123084e+01
   9.7190000e+00   1.7212722e+01
   9.7200000e+00   1.7303402e+01
   9.7210000e+00   1.7395081e+01
   9.7220000e+00   1.7487713e+01
   9.7230000e+00   1.7581258e+01
   9.7240000e+00   1.7675671e+01
   9.7250000e+00   1.7770912e+01
   9.7260000e+00   1.7866940e+01
   9.7270000e+00   1.7963715e+01
   9.7280000e+00   1.8061197e+01
   9.7290000e+00   1.8159346e+01
   9.7300000e+00   1.8258126e+01
   9.7310000e+00   1.8357498e+01
   9.7320000e+00   1.8457427e+01
   9.7330000e+00   1.8557875e+01
   9.7340000e+00   1.8658808e+01
   9.7350000e+00   1.8760192e+01
   9.7360000e+00   1.8861992e+01
   9.7370000e+00   1.8964176e+01
   9.7380000e+00   1.9066711e+01
   9.7390000e+00   1.9169566e+01
   9.7400000e+00   1.9272710e+01
   9.7410000e+00   1.9376112e+01
   9.7420000e+00   1.9479744e+01
   9.7430000e+00   1.9583577e+01
   9.7440000e+00   1.9687582e+01
   9.7450000e+00   1.9791732e+01
   9.7460000e+00   1.9896001e+01
   9.7470000e+00   2.0000362e+01
   9.7480000e+00   2.0104791e+01
   9.7490000e+00   2.0209261e+01
   9.7500000e+00   2.0313750e+01
   9.7510000e+00   2.0418233e+01
   9.7520000e+00   2.0522688e+01
   9.7530000e+00   2.0627093e+01
   9.7540000e+00   2.0731425e+01
   9.7550000e+00   2.0835663e+01
   9.7560000e+00   2.0939787e+01
   9.7570000e+00   2.1043777e+01
   9.7580000e+00   2.1147613e+01
   9.7590000e+00   2.1251276e+01
   9.7600000e+00   2.1354748e+01
   9.7610000e+00   2.1458010e+01
   9.7620000e+00   2.1561046e+01
   9.7630000e+00   2.1663837e+01
   9.7640000e+00   2.1766368e+01
   9.7650000e+00   2.1868621e+01
   9.7660000e+00   2.1970583e+01
   9.7670000e+00   2.2072237e+01
   9.7680000e+00   2.2173568e+01
   9.7690000e+00   2.2274562e+01
   9.7700000e+00   2.2375205e+01
   9.7710000e+00   2.2475483e+01
   9.7720000e+00   2.2575383e+01
   9.7730000e+00   2.2674892e+01
   9.7740000e+00   2.2773998e+01
   9.7750000e+00   2.2872688e+01
   9.7760000e+00   2.2970950e+01
   9.7770000e+00   2.3068774e+01
   9.7780000e+00   2.3166147e+01
   9.7790000e+00   2.3263059e+01
   9.7800000e+00   2.3359499e+01
   9.7810000e+00   2.3455458e+01
   9.7820000e+00   2.3550924e+01
   9.7830000e+00   2.3645889e+01
   9.7840000e+00   2.3740342e+01
   9.7850000e+00   2.3834275e+01
   9.7860000e+00   2.3927679e+01
   9.7870000e+00   2.4020545e+01
   9.7880000e+00   2.4112865e+01
   9.7890000e+00   2.4204630e+01
   9.7900000e+00   2.4295833e+01
   9.7910000e+00   2.4386466e+01
   9.7920000e+00   2.4476521e+01
   9.7930000e+00   2.4565991e+01
   9.7940000e+00   2.4654869e+01
   9.7950000e+00   2.4743148e+01
   9.7960000e+00   2.4830822e+01
   9.7970000e+00   2.4917884e+01
   9.7980000e+00   2.5004327e+01
   9.7990000e+00   2.5090147e+01
   9.8000000e+00   2.5175335e+01
   9.8010000e+00   2.5259888e+01
   9.8020000e+00   2.5343798e+01
   9.8030000e+00   2.5427062e+01
   9.8040000e+00   2.5509673e+01
   9.8050000e+00   2.5591626e+01
   9.8060000e+00   2.5672917e+01
   9.8070000e+00   2.5753540e+01
   9.8080000e+00   2.5833490e+01
   9.8090000e+00   2.5912764e+01
   9.8100000e+00   2.5991357e+01
   9.8110000e+00   2.6069264e+01
   9.8120000e+00   2.6146482e+01
   9.8130000e+00   2.6223005e+01
   9.8140000e+00   2.6298831e+01
   9.8150000e+00   2.6373955e+01
   9.8160000e+00   2.6448374e+01
   9.8170000e+00   2.6522083e+01
   9.8180000e+00   2.6595081e+01
   9.8190000e+00   2.6667362e+01
   9.8200000e+00   2.6738924e+01
   9.8210000e+00   2.6809763e+01
   9.8220000e+00   2.6879877e+01
   9.8230000e+00   2.6949262e+01
   9.8240000e+00   2.7017915e+01
   9.8250000e+00   2.7085834e+01
   9.8260000e+00   2.7153016e+01
   9.8270000e+00   2.7219457e+01
   9.8280000e+00   2.7285157e+01
   9.8290000e+00   2.7350110e+01
   9.8300000e+00   2.7414317e+01
   9.8310000e+00   2.7477773e+01
   9.8320000e+00   2.7540477e+01
   9.8330000e+00   2.7602426e+01
   9.8340000e+00   2.7663619e+01
   9.8350000e+00   2.7724052e+01
   9.8360000e+00   2.7783725e+01
   9.8370000e+00   2.7842634e+01
   9.8380000e+00   2.7900779e+01
   9.8390000e+00   2.7958156e+01
   9.8400000e+00   2.8014765e+01
   9.8410000e+00   2.8070603e+01
   9.8420000e+00   2.8125670e+01
   9.8430000e+00   2.8179962e+01
   9.8440000e+00   2.8233479e+01
   9.8450000e+00   2.8286218e+01
   9.8460000e+00   2.8338180e+01
   9.8470000e+00   2.8389360e+01
   9.8480000e+00   2.8439760e+01
   9.8490000e+00   2.8489376e+01
   9.8500000e+00   2.8538209e+01
   9.8510000e+00   2.8586255e+01
   9.8520000e+00   2.8633515e+01
   9.8530000e+00   2.8679986e+01
   9.8540000e+00   2.8725669e+01
   9.8550000e+00   2.8770560e+01
   9.8560000e+00   2.8814661e+01
   9.8570000e+00   2.8857968e+01
   9.8580000e+00   2.8900482e+01
   9.8590000e+00   2.8942201e+01
   9.8600000e+00   2.8983124e+01
   9.8610000e+00   2.9023251e+01
   9.8620000e+00   2.9062580e+01
   9.8630000e+00   2.9101111e+01
   9.8640000e+00   2.9138842e+01
   9.8650000e+00   2.9175773e+01
   9.8660000e+00   2.9211903e+01
   9.8670000e+00   2.9247231e+01
   9.8680000e+00   2.9281756e+01
   9.8690000e+00   2.9315479e+01
   9.8700000e+00   2.9348397e+01
   9.8710000e+00   2.9380511e+01
   9.8720000e+00   2.9411819e+01
   9.8730000e+00   2.9442321e+01
   9.8740000e+00   2.9472017e+01
   9.8750000e+00   2.9500906e+01
   9.8760000e+00   2.9528987e+01
   9.8770000e+00   2.9556260e+01
   9.8780000e+00   2.9582724e+01
   9.8790000e+00   2.9608378e+01
   9.8800000e+00   2.9633223e+01
   9.8810000e+00   2.9657257e+01
   9.8820000e+00   2.9680481e+01
   9.8830000e+00   2.9702894e+01
   9.8840000e+00   2.9724495e+01
   9.8850000e+00   2.9745285e+01
   9.8860000e+00   2.9765262e+01
   9.8870000e+00   2.9784426e+01
   9.8880000e+00   2.9802777e+01
   9.8890000e+00   2.9820316e+01
   9.8900000e+00   2.9837040e+01
   9.8910000e+00   2.9852950e+01
   9.8920000e+00   2.9868047e+01
   9.8930000e+00   2.9882329e+01
   9.8940000e+00   2.9895796e+01
   9.8950000e+00   2.9908448e+01
   9.8960000e+00   2.9920285e+01
   9.8970000e+00   2.9931307e+01
   9.8980000e+00   2.9941514e+01
   9.8990000e+00   2.9950904e+01
   9.9000000e+00   2.9959479e+01
   9.9010000e+00   2.9967238e+01
   9.9020000e+00   2.9974180e+01
   9.9030000e+00   2.9980307e+01
   9.9040000e+00   2.9985617e+01
   9.9050000e+00   2.9990111e+01
   9.9060000e+00   2.9993788e+01
   9.9070000e+00   2.9996649e+01
   9.9080000e+00   2.9998693e+01
   9.9090000e+00   2.9999920e+01
   9.9100000e+00   3.0000331e+01
   9.9110000e+00   2.9999925e+01
   9.9120000e+00   2.9998702e+01
   9.9130000e+00   2.9996663e+01
   9.9140000e+00   2.9993807e+01
   9.9150000e+00   2.9990135e+01
   9.9160000e+00   2.9985646e+01
   9.9170000e+00   2.9980341e+01
   9.9180000e+00   2.9974219e+01
   9.9190000e+00   2.9967282e+01
   9.9200000e+00   2.9959528e+01
   9.9210000e+00   2.9950958e+01
   9.9220000e+00   2.9941572e+01
   9.9230000e+00   2.9931371e+01
   9.9240000e+00   2.9920354e+01
   9.9250000e+00   2.9908521e+01
   9.9260000e+00   2.9895874e+01
   9.9270000e+00   2.9882411e+01
   9.9280000e+00   2.9868134e+01
   9.9290000e+00   2.9853043e+01
   9.9300000e+00   2.9837137e+01
   9.9310000e+00   2.9820418e+01
   9.9320000e+00   2.9802884e+01
   9.9330000e+00   2.9784538e+01
   9.9340000e+00   2.9765378e+01
   9.9350000e+00   2.9745406e+01
   9.9360000e+00   2.9724622e+01
   9.9370000e+00   2.9703025e+01
   9.9380000e+00   2.9680617e+01
   9.9390000e+00   2.9657398e+01
   9.9400000e+00   2.9633369e+01
   9.9410000e+00   2.9608529e+01
   9.9420000e+00   2.9582879e+01
   9.9430000e+00   2.9556420e+01
   9.9440000e+00   2.9529152e+01
   9.9450000e+00   2.9501076e+01
   9.9460000e+00   2.9472192e+01
   9.9470000e+00   2.9442501e+01
   9.9480000e+00   2.9412003e+01
   9.9490000e+00   2.9380700e+01
   9.9500000e+00   2.9348591e+01
   9.9510000e+00   2.9315677e+01
   9.9520000e+00   2.9281960e+01
   9.9530000e+00   2.9247439e+01
   9.9540000e+00   2.9212116e+01
   9.9550000e+00   2.9175990e+01
   9.9560000e+00   2.9139064e+01
   9.9570000e+00   2.9101338e+01
   9.9580000e+00   2.9062812e+01
   9.9590000e+00   2.9023488e+01
   9.9600000e+00   2.8983366e+01
   9.9610000e+00   2.8942447e+01
   9.9620000e+00   2.8900733e+01
   9.9630000e+00   2.8858224e+01
   9.9640000e+00   2.8814921e+01
   9.9650000e+00   2.8770826e+01
   9.9660000e+00   2.8725939e+01
   9.9670000e+00   2.8680261e+01
   9.9680000e+00   2.8633794e+01
   9.9690000e+00   2.8586539e+01
   9.9700000e+00   2.8538497e+01
   9.9710000e+00   2.8489670e+01
   9.9720000e+00   2.8440058e+01
   9.9730000e+00   2.8389663e+01
   9.9740000e+00   2.8338487e+01
   9.9750000e+00   2.8286531e+01
   9.9760000e+00   2.8233796e+01
   9.9770000e+00   2.8180283e+01
   9.9780000e+00   2.8125996e+01
   9.9790000e+00   2.8070934e+01
   9.9800000e+00   2.8015100e+01
   9.9810000e+00   2.7958496e+01
   9.9820000e+00   2.7901123e+01
   9.9830000e+00   2.7842983e+01
   9.9840000e+00   2.7784078e+01
   9.9850000e+00   2.7724410e+01
   9.9860000e+00   2.7663981e+01
   9.9870000e+00   2.7602793e+01
   9.9880000e+00   2.7540849e+01
   9.9890000e+00   2.7478149e+01
   9.9900000e+00   2.7414697e+01
   9.9910000e+00   2.7350496e+01
   9.9920000e+00   2.7285546e+01
   9.9930000e+00   2.7219851e+01
   9.9940000e+00   2.7153414e+01
   9.9950000e+00   2.7086237e+01
   9.9960000e+00   2.7018322e+01
   9.9970000e+00   2.6949673e+01
   9.9980000e+00   2.6880293e+01
   9.9990000e+00   2.6810183e+01
   1.0000000e+01   2.6739348e+01


==> figs/massloss/seed1_smooth_stream_lengths.dat <==
   4.0000000e-01   7.9262707e-01
   4.2000000e-01   1.0321133e+00
   4.4000000e-01   1.1683906e+00
   4.6000000e-01   1.3279639e+00
   4.8000000e-01   1.4335943e+00
   5.0000000e-01   1.7469184e+00
   5.2000000e-01   1.9845055e+00
   5.4000000e-01   2.0867891e+00
   5.6000000e-01   2.3369010e+00
   5.8000000e-01   2.5163036e+00
   6.0000000e-01   2.8700671e+00
   6.2000000e-01   3.1701233e+00
   6.4000000e-01   3.4660102e+00
   6.6000000e-01   3.7339548e+00
   6.8000000e-01   4.1392186e+00
   7.0000000e-01   4.2721785e+00
   7.2000000e-01   4.2289480e+00
   7.4000000e-01   4.0217451e+00
   7.6000000e-01   3.7298115e+00
   7.8000000e-01   3.4719509e+00
   8.0000000e-01   3.3235040e+00
   8.2000000e-01   3.0304988e+00
   8.4000000e-01   2.8839656e+00
   8.6000000e-01   2.7502382e+00
   8.8000000e-01   2.6995544e+00
   9.0000000e-01   2.7186289e+00
   9.2000000e-01   2.8200185e+00
   9.4000000e-01   2.7977648e+00
   9.6000000e-01   3.1348985e+00
   9.8000000e-01   3.4798086e+00
   1.0000000e+00   3.7111113e+00
   1.0200000e+00   4.1964203e+00
   1.0400000e+00   4.6405239e+00
   1.0600000e+00   5.1906623e+00
   1.0800000e+00   5.7372850e+00
   1.1000000e+00   6.3189231e+00
   1.1200000e+00   7.0477184e+00
   1.1400000e+00   7.3750404e+00
   1.1600000e+00   7.8480491e+00
   1.1800000e+00   8.0135439e+00
   1.2000000e+00   7.8775900e+00
   1.2200000e+00   7.3640342e+00
   1.2400000e+00   7.0263757e+00
   1.2600000e+00   6.3638836e+00
   1.2800000e+00   5.8431653e+00
   1.3000000e+00   5.4364515e+00
   1.3200000e+00   5.0372085e+00
   1.3400000e+00   4.7395488e+00
   1.3600000e+00   4.6022869e+00
   1.3800000e+00   4.5144979e+00
   1.4000000e+00   4.1238164e+00
   1.4200000e+00   4.2388227e+00
   1.4400000e+00   4.4050794e+00
   1.4600000e+00   4.8178810e+00
   1.4800000e+00   5.1770297e+00
   1.5000000e+00   5.7308257e+00
   1.5200000e+00   6.3279029e+00
   1.5400000e+00   7.0251473e+00
   1.5600000e+00   7.8379128e+00
   1.5800000e+00   8.6511977e+00
   1.6000000e+00   9.5474776e+00
   1.6200000e+00   1.0211436e+01
   1.6400000e+00   1.0896800e+01
   1.6600000e+00   1.0924474e+01
   1.6800000e+00   1.0713273e+01
   1.7000000e+00   1.0141835e+01
   1.7200000e+00   9.3554992e+00
   1.7400000e+00   8.3012824e+00
   1.7600000e+00   7.6082409e+00
   1.7800000e+00   6.9615600e+00
   1.8000000e+00   6.3465959e+00
   1.8200000e+00   5.7640802e+00
   1.8400000e+00   5.1753843e+00
   1.8600000e+00   5.0816316e+00
   1.8800000e+00   5.2580705e+00
   1.9000000e+00   5.3829076e+00
   1.9200000e+00   5.7259453e+00
   1.9400000e+00   6.2091248e+00
   1.9600000e+00   6.8237482e+00
   1.9800000e+00   7.5245664e+00
   2.0000000e+00   8.3680073e+00
   2.0200000e+00   9.2845749e+00
   2.0400000e+00   1.0354271e+01
   2.0600000e+00   1.1434971e+01
   2.0800000e+00   1.2688941e+01
   2.1000000e+00   1.3440723e+01
   2.1200000e+00   1.3873426e+01
   2.1400000e+00   1.3695523e+01
   2.1600000e+00   1.3170098e+01
   2.1800000e+00   1.2615511e+01
   2.2000000e+00   1.1350881e+01
   2.2200000e+00   1.0259591e+01
   2.2400000e+00   9.2996467e+00
   2.2600000e+00   8.2561949e+00
   2.2800000e+00   7.5467344e+00
   2.3000000e+00   6.9918737e+00
   2.3200000e+00   6.7488933e+00
   2.3400000e+00   6.6175335e+00
   2.3600000e+00   6.8591163e+00
   2.3800000e+00   7.1629914e+00
   2.4000000e+00   7.6457342e+00
   2.4200000e+00   8.2156046e+00
   2.4400000e+00   9.0307974e+00
   2.4600000e+00   1.0032698e+01
   2.4800000e+00   1.1001111e+01
   2.5000000e+00   1.2427018e+01
   2.5200000e+00   1.3712673e+01
   2.5400000e+00   1.4946452e+01
   2.5600000e+00   1.6008228e+01
   2.5800000e+00   1.6569135e+01
   2.6000000e+00   1.6796587e+01
   2.6200000e+00   1.6470633e+01
   2.6400000e+00   1.5757281e+01
   2.6600000e+00   1.4721633e+01
   2.6800000e+00   1.3538422e+01
   2.7000000e+00   1.2343259e+01
   2.7200000e+00   1.1253982e+01
   2.7400000e+00   1.0010956e+01
   2.7600000e+00   9.3393443e+00
   2.7800000e+00   8.6370872e+00
   2.8000000e+00   8.3143325e+00
   2.8200000e+00   8.2541088e+00
   2.8400000e+00   8.4670562e+00
   2.8600000e+00   9.0300556e+00
   2.8800000e+00   9.5477139e+00
   2.9000000e+00   1.0317216e+01
   2.9200000e+00   1.1432483e+01
   2.9400000e+00   1.2805234e+01
   2.9600000e+00   1.4215270e+01
   2.9800000e+00   1.5688931e+01
   3.0000000e+00   1.7148183e+01
   3.0200000e+00   1.8464457e+01
   3.0400000e+00   1.9390549e+01
   3.0600000e+00   2.0391847e+01
   3.0800000e+00   1.9957423e+01
   3.1000000e+00   1.9380408e+01
   3.1200000e+00   1.8736272e+01
   3.1400000e+00   1.6783930e+01
   3.1600000e+00   1.5591921e+01
   3.1800000e+00   1.4225095e+01
   3.2000000e+00   1.3028918e+01
   3.2200000e+00   1.1756058e+01
   3.2400000e+00   1.0882098e+01
   3.2600000e+00   1.0281796e+01
   3.2800000e+00   1.0126178e+01
   3.3000000e+00   1.0052393e+01
   3.3200000e+00   1.0233828e+01
   3.3400000e+00   1.0783311e+01
   3.3600000e+00   1.1666823e+01
   3.3800000e+00   1.2788880e+01
   3.4000000e+00   1.4057672e+01
   3.4200000e+00   1.5722225e+01
   3.4400000e+00   1.7284157e+01
   3.4600000e+00   1.9120879e+01
   3.4800000e+00   2.0294981e+01
   3.5000000e+00   2.1904126e+01
   3.5200000e+00   2.2914109e+01
   3.5400000e+00   2.3295759e+01
   3.5600000e+00   2.2941680e+01
   3.5800000e+00   2.2243827e+01
   3.6000000e+00   2.0711701e+01
   3.6200000e+00   1.9314676e+01
   3.6400000e+00   1.7870387e+01
   3.6600000e+00   1.6192911e+01
   3.6800000e+00   1.4625489e+01
   3.7000000e+00   1.3309710e+01
   3.7200000e+00   1.2578194e+01
   3.7400000e+00   1.1954477e+01
   3.7600000e+00   1.1661870e+01
   3.7800000e+00   1.1747796e+01
   3.8000000e+00   1.2129771e+01
   3.8200000e+00   1.3021127e+01
   3.8400000e+00   1.4211708e+01
   3.8600000e+00   1.5544594e+01
   3.8800000e+00   1.7006357e+01
   3.9000000e+00   1.8941671e+01
   3.9200000e+00   2.0742577e+01
   3.9400000e+00   2.2714722e+01
   3.9600000e+00   2.4407800e+01
   3.9800000e+00   2.5548769e+01
   4.0000000e+00   2.6293934e+01
   4.0200000e+00   2.6440571e+01
   4.0400000e+00   2.5864916e+01
   4.0600000e+00   2.5251230e+01
   4.0800000e+00   2.3898519e+01
   4.1000000e+00   2.1533257e+01
   4.1200000e+00   1.9668381e+01
   4.1400000e+00   1.7903915e+01
   4.1600000e+00   1.6386814e+01
   4.1800000e+00   1.5164648e+01
   4.2000000e+00   1.3827643e+01
   4.2200000e+00   1.3479224e+01
   4.2400000e+00   1.3197609e+01
   4.2600000e+00   1.3400999e+01
   4.2800000e+00   1.3956570e+01
   4.3000000e+00   1.5010140e+01
   4.3200000e+00   1.6916790e+01
   4.3400000e+00   1.8474964e+01
   4.3600000e+00   1.9965124e+01
   4.3800000e+00   2.2154230e+01
   4.4000000e+00   2.4438554e+01
   4.4200000e+00   2.6897466e+01
   4.4400000e+00   2.8009143e+01
   4.4600000e+00   2.9423462e+01
   4.4800000e+00   2.9918746e+01
   4.5000000e+00   2.9549694e+01
   4.5200000e+00   2.8661421e+01
   4.5400000e+00   2.7676133e+01
   4.5600000e+00   2.5262223e+01
   4.5800000e+00   2.3445478e+01
   4.6000000e+00   2.1346607e+01
   4.6200000e+00   1.9398445e+01
   4.6400000e+00   1.7912181e+01
   4.6600000e+00   1.6623116e+01
   4.6800000e+00   1.5822727e+01
   4.7000000e+00   1.5118429e+01
   4.7200000e+00   1.5075395e+01
   4.7400000e+00   1.5412101e+01
   4.7600000e+00   1.6262590e+01
   4.7800000e+00   1.7480677e+01
   4.8000000e+00   1.9261257e+01
   4.8200000e+00   2.1165912e+01
   4.8400000e+00   2.3516036e+01
   4.8600000e+00   2.6063950e+01
   4.8800000e+00   2.8285560e+01
   4.9000000e+00   3.0565598e+01
   4.9200000e+00   3.2074119e+01
   4.9400000e+00   3.2782713e+01
   4.9600000e+00   3.3094160e+01
   4.9800000e+00   3.2454609e+01
   5.0000000e+00   3.1159880e+01
   5.0200000e+00   2.9653883e+01
   5.0400000e+00   2.7655285e+01
   5.0600000e+00   2.5291510e+01
   5.0800000e+00   2.3257347e+01
   5.1000000e+00   2.0723678e+01
   5.1200000e+00   1.9403455e+01
   5.1400000e+00   1.8157424e+01
   5.1600000e+00   1.7212705e+01
   5.1800000e+00   1.6776995e+01
   5.2000000e+00   1.6918952e+01
   5.2200000e+00   1.7510770e+01
   5.2400000e+00   1.8667533e+01
   5.2600000e+00   2.0062277e+01
   5.2800000e+00   2.2362678e+01
   5.3000000e+00   2.4963042e+01
   5.3200000e+00   2.7276440e+01
   5.3400000e+00   2.9491649e+01
   5.3600000e+00   3.2013455e+01
   5.3800000e+00   3.4090202e+01
   5.4000000e+00   3.5928327e+01
   5.4200000e+00   3.6594191e+01
   5.4400000e+00   3.6479585e+01
   5.4600000e+00   3.4775421e+01
   5.4800000e+00   3.3732158e+01
   5.5000000e+00   3.2172166e+01
   5.5200000e+00   2.9505810e+01
   5.5400000e+00   2.7076276e+01
   5.5600000e+00   2.4699113e+01
   5.5800000e+00   2.2547739e+01
   5.6000000e+00   2.0959230e+01
   5.6200000e+00   1.9876457e+01
   5.6400000e+00   1.9005517e+01
   5.6600000e+00   1.8698183e+01
   5.6800000e+00   1.9025023e+01
   5.7000000e+00   2.0016307e+01
   5.7200000e+00   2.1557097e+01
   5.7400000e+00   2.3429805e+01
   5.7600000e+00   2.5408760e+01
   5.7800000e+00   2.8291953e+01
   5.8000000e+00   3.1349400e+01
   5.8200000e+00   3.3678479e+01
   5.8400000e+00   3.5993758e+01
   5.8600000e+00   3.8078825e+01
   5.8800000e+00   3.8817746e+01
   5.9000000e+00   3.9561623e+01
   5.9200000e+00   3.8796410e+01
   5.9400000e+00   3.7568668e+01
   5.9600000e+00   3.6406727e+01
   5.9800000e+00   3.3549326e+01
   6.0000000e+00   3.1283748e+01
   6.0200000e+00   2.8780380e+01
   6.0400000e+00   2.6101359e+01
   6.0600000e+00   2.4034693e+01
   6.0800000e+00   2.2555633e+01
   6.1000000e+00   2.1544805e+01
   6.1200000e+00   2.0742396e+01
   6.1400000e+00   2.0820590e+01
   6.1600000e+00   2.1208591e+01
   6.1800000e+00   2.2341958e+01
   6.2000000e+00   2.4346581e+01
   6.2200000e+00   2.7019051e+01
   6.2400000e+00   2.9140091e+01
   6.2600000e+00   3.2430838e+01
   6.2800000e+00   3.5575403e+01
   6.3000000e+00   3.7629518e+01
   6.3200000e+00   4.0180027e+01
   6.3400000e+00   4.1305797e+01
   6.3600000e+00   4.2026681e+01
   6.3800000e+00   4.2134139e+01
   6.4000000e+00   4.1491987e+01
   6.4200000e+00   3.9714583e+01
   6.4400000e+00   3.7975426e+01
   6.4600000e+00   3.5725960e+01
   6.4800000e+00   3.3580981e+01
   6.5000000e+00   3.0009085e+01
   6.5200000e+00   2.7621333e+01
   6.5400000e+00   2.5646887e+01
   6.5600000e+00   2.4172334e+01
   6.5800000e+00   2.3370074e+01
   6.6000000e+00   2.2614172e+01
   6.6200000e+00   2.2834810e+01
   6.6400000e+00   2.3703742e+01
   6.6600000e+00   2.5152099e+01
   6.6800000e+00   2.7678112e+01
   6.7000000e+00   2.9943776e+01
   6.7200000e+00   3.2930970e+01
   6.7400000e+00   3.6308600e+01
   6.7600000e+00   3.8763368e+01
   6.7800000e+00   4.1128757e+01
   6.8000000e+00   4.3337561e+01
   6.8200000e+00   4.4702129e+01
   6.8400000e+00   4.5242907e+01
   6.8600000e+00   4.5252864e+01
   6.8800000e+00   4.3958556e+01
   6.9000000e+00   4.2500997e+01
   6.9200000e+00   3.9976963e+01
   6.9400000e+00   3.8450529e+01
   6.9600000e+00   3.4970670e+01
   6.9800000e+00   3.1985063e+01
   7.0000000e+00   2.9757569e+01
   7.0200000e+00   2.7113657e+01
   7.0400000e+00   2.5676814e+01
   7.0600000e+00   2.4551525e+01
   7.0800000e+00   2.4541761e+01
   7.1000000e+00   2.5337433e+01
   7.1200000e+00   2.6688751e+01
   7.1400000e+00   2.8299341e+01
   7.1600000e+00   3.0576533e+01
   7.1800000e+00   3.4331153e+01
   7.2000000e+00   3.7129787e+01
   7.2200000e+00   4.0236298e+01
   7.2400000e+00   4.3217628e+01
   7.2600000e+00   4.5403773e+01
   7.2800000e+00   4.6884054e+01
   7.3000000e+00   4.7918351e+01
   7.3200000e+00   4.8126354e+01
   7.3400000e+00   4.7456315e+01
   7.3600000e+00   4.6248050e+01
   7.3800000e+00   4.4274459e+01
   7.4000000e+00   4.2039466e+01
   7.4200000e+00   3.9621243e+01
   7.4400000e+00   3.6270367e+01
   7.4600000e+00   3.3447927e+01
   7.4800000e+00   3.0824568e+01
   7.5000000e+00   2.8890908e+01
   7.5200000e+00   2.7502134e+01
   7.5400000e+00   2.6881908e+01
   7.5600000e+00   2.7178448e+01
   7.5800000e+00   2.7910372e+01
   7.6000000e+00   2.9659372e+01
   7.6200000e+00   3.1736992e+01
   7.6400000e+00   3.4245496e+01
   7.6600000e+00   3.8388998e+01
   7.6800000e+00   4.0227800e+01
   7.7000000e+00   4.4261430e+01
   7.7200000e+00   4.7018283e+01
   7.7400000e+00   4.8969292e+01
   7.7600000e+00   5.0452831e+01
   7.7800000e+00   5.1362325e+01
   7.8000000e+00   5.1040650e+01
   7.8200000e+00   4.9914663e+01
   7.8400000e+00   4.8365611e+01
   7.8600000e+00   4.6007116e+01
   7.8800000e+00   4.3998822e+01
   7.9000000e+00   3.9822604e+01
   7.9200000e+00   3.8217015e+01
   7.9400000e+00   3.4860187e+01
   7.9600000e+00   3.3112994e+01
   7.9800000e+00   3.0677494e+01
   8.0000000e+00   2.9027425e+01
   8.0200000e+00   2.8777783e+01
   8.0400000e+00   2.9627073e+01
   8.0600000e+00   3.0736829e+01
   8.0800000e+00   3.2763611e+01
   8.1000000e+00   3.5861498e+01
   8.1200000e+00   3.9419338e+01
   8.1400000e+00   4.1303398e+01
   8.1600000e+00   4.4679273e+01
   8.1800000e+00   4.8273730e+01
   8.2000000e+00   5.0648482e+01
   8.2200000e+00   5.2274029e+01
   8.2400000e+00   5.3596773e+01
   8.2600000e+00   5.3423750e+01
   8.2800000e+00   5.3585183e+01
   8.3000000e+00   5.2096481e+01
   8.3200000e+00   5.0835138e+01
   8.3400000e+00   4.7990082e+01
   8.3600000e+00   4.4932998e+01
   8.3800000e+00   4.2720000e+01
   8.4000000e+00   4.0465238e+01
   8.4200000e+00   3.6335057e+01
   8.4400000e+00   3.4043923e+01
   8.4600000e+00   3.2025788e+01
   8.4800000e+00   3.1245894e+01
   8.5000000e+00   3.1507546e+01
   8.5200000e+00   3.1993293e+01
   8.5400000e+00   3.3400432e+01
   8.5600000e+00   3.6878697e+01
   8.5800000e+00   3.9070855e+01
   8.6000000e+00   4.2663131e+01
   8.6200000e+00   4.5840226e+01
   8.6400000e+00   4.8892192e+01
   8.6600000e+00   5.1394230e+01
   8.6800000e+00   5.4007805e+01
   8.7000000e+00   5.5634122e+01
   8.7200000e+00   5.5775963e+01
   8.7400000e+00   5.6082183e+01
   8.7600000e+00   5.5207919e+01
   8.7800000e+00   5.3474121e+01
   8.8000000e+00   5.1874443e+01
   8.8200000e+00   4.9057704e+01
   8.8400000e+00   4.7654935e+01
   8.8600000e+00   4.3661039e+01
   8.8800000e+00   4.1542378e+01
   8.9000000e+00   3.7918991e+01
   8.9200000e+00   3.5499885e+01
   8.9400000e+00   3.4795058e+01
   8.9600000e+00   3.3500239e+01
   8.9800000e+00   3.4371162e+01
   9.0000000e+00   3.5096831e+01
   9.0200000e+00   3.8000129e+01
   9.0400000e+00   4.0579159e+01
   9.0600000e+00   4.4870051e+01
   9.0800000e+00   4.5852764e+01
   9.1000000e+00   4.9520817e+01
   9.1200000e+00   5.2375531e+01
   9.1400000e+00   5.5445096e+01
   9.1600000e+00   5.6938702e+01
   9.1800000e+00   5.7801199e+01
   9.2000000e+00   5.8612689e+01
   9.2200000e+00   5.8849411e+01
   9.2400000e+00   5.8032705e+01
   9.2600000e+00   5.6149440e+01
   9.2800000e+00   5.3577017e+01
   9.3000000e+00   5.1013289e+01
   9.3200000e+00   4.8356135e+01
   9.3400000e+00   4.5330823e+01
   9.3600000e+00   4.2658001e+01
   9.3800000e+00   3.9991080e+01
   9.4000000e+00   3.8147895e+01
   9.4200000e+00   3.7918444e+01
   9.4400000e+00   3.6541809e+01
   9.4600000e+00   3.6963324e+01
   9.4800000e+00   3.9093230e+01
   9.5000000e+00   4.0447675e+01
   9.5200000e+00   4.4882661e+01
   9.5400000e+00   4.7894249e+01
   9.5600000e+00   5.0367457e+01
   9.5800000e+00   5.4316633e+01
   9.6000000e+00   5.6277468e+01
   9.6200000e+00   5.8210637e+01
   9.6400000e+00   6.0240311e+01
   9.6600000e+00   6.1119783e+01
   9.6800000e+00   6.1110400e+01
   9.7000000e+00   6.0790064e+01
   9.7200000e+00   5.9552495e+01
   9.7400000e+00   5.8222503e+01
   9.7600000e+00   5.5962481e+01
   9.7800000e+00   5.3680812e+01
   9.8000000e+00   5.0081176e+01
   9.8200000e+00   4.7760209e+01
   9.8400000e+00   4.5461360e+01
   9.8600000e+00   4.2408217e+01
   9.8800000e+00   4.0776413e+01
   9.9000000e+00   3.9138697e+01
   9.9200000e+00   3.9728984e+01
   9.9400000e+00   4.1134812e+01
   9.9600000e+00   4.2936989e+01
   9.9800000e+00   4.5249142e+01
   1.0000000e+01   4.9786446e+01

